Adaptive Robust Data-driven Building Control via Bi-level Reformulation: an Experimental Result

Data-driven control approaches for the minimization of energy consumption of buildings have the potential to significantly reduce deployment costs and increase uptake of advanced control in this sector. A number of recent approaches based on the application of Willems' fundamental lemma for data-driven controller design from input/output measurements are very promising for deterministic LTI systems. This paper \change{proposes a systematic way to handle unknown measurement noise and measurable process noise}, and extends these data-driven control schemes to adaptive building control via a robust bi-level formulation, whose upper level ensures robustness and whose lower level guarantees prediction quality. Corresponding numerical improvements and an active excitation mechanism are proposed to enable a computationally efficient reliable operation. The efficacy of the proposed scheme is validated by \change{a multi-zone building simulation} and a real-world experiment on a single-zone conference building on the EPFL campus. The real-world experiment includes a 20-day non-stop test, where, without extra modeling effort, our proposed controller improves 18.4\% energy efficiency against an industry-standard controller, while also robustly ensuring occupant comfort.

==> data/20day_1.dat <==
t,y,min,max,u,w1,w2
2021-06-10 10:44,22.475,21,25,-4.39653333333333,20.89,0.62545
2021-06-10 10:59,22.5,21,25,-0.8834,21.09,0.64733
2021-06-10 11:14,22.35,21,25,-0.631866666666666,21.26,0.65868
2021-06-10 11:29,22.625,21,25,-4.48646666666667,21.35,0.66811
2021-06-10 11:44,22.65,21,25,-1.79833333333333,22.09,0.74724
2021-06-10 11:59,22.475,21,25,-0.00973333333333271,22.32,0.77011
2021-06-10 12:14,22.675,21,25,-1.81006666666667,22.37,0.77492
2021-06-10 12:29,22.825,21,25,-0.0124666666666666,22.45,0.78293
2021-06-10 12:44,23.05,21,25,-0.916933333333333,23.14,0.84916
2021-06-10 12:59,23.25,21,25,-0.0067999999999997,23.39,0.85933
2021-06-10 13:14,23.425,21,25,-0.00126666666666653,23.44,0.86082
2021-06-10 13:29,23.675,21,25,-0.319933333333334,23.52,0.8633
2021-06-10 13:44,23.95,21,25,-4.42546666666667,24.24,0.88632
2021-06-10 13:59,23.95,21,25,-0.00659999999999972,24.43,0.88112
2021-06-10 14:14,23.95,21,25,-4.46726666666667,24.52,0.86657
2021-06-10 14:29,24.05,21,25,-3.50626666666667,24.57,0.86226
2021-06-10 14:44,23.875,21,25,-2.64353333333333,24.98,0.82748
2021-06-10 14:59,24,21,25,-5.36453333333333,25.07,0.82059
2021-06-10 15:14,23.925,21,25,-4.94673333333333,25.09,0.71571
2021-06-10 15:29,23.775,21,25,-4.89833333333334,25.12,0.72458
2021-06-10 15:44,23.675,21,25,-4.90253333333333,25.38,0.72865
2021-06-10 15:59,23.65,21,25,-4.9138,25.37,0.66547
2021-06-10 16:14,23.6,21,25,-4.91326666666667,25.37,0.66639
2021-06-10 16:29,23.575,21,25,-4.8834,25.37,0.66792
2021-06-10 16:44,23.5,21,25,-4.9098,25.38,0.62372
2021-06-10 16:59,23.475,21,25,-4.88626666666667,25.33,0.65186
2021-06-10 17:14,23.5,21,25,-4.87233333333333,25.24,0.65266
2021-06-10 17:29,23.475,21,25,-4.85086666666667,25.21,0.64018
2021-06-10 17:44,23.45,21,25,-4.7868,25.01,0.53283
2021-06-10 17:59,23.35,21,25,-2.91026666666667,24.94,0.49468
2021-06-10 18:14,23.325,21,25,-2.6412,24.92,0.487
2021-06-10 18:29,23.6,21,25,-4.92026666666667,24.9,0.47422
2021-06-10 18:44,23.525,21,25,-0.327333333333334,24.68,0.37067
2021-06-10 18:59,23.525,21,25,-4.69493333333333,24.5,0.33355
2021-06-10 19:14,23.65,21,25,-1.89,24.47,0.32489
2021-06-10 19:29,23.4,21,25,-1.06133333333333,24.42,0.31046
2021-06-10 19:44,23.55,21,25,-1.81333333333333,23.94,0.19551
2021-06-10 19:59,23.55,21,25,-2.15053333333333,23.59,0.14386
2021-06-10 20:14,23.675,21,25,-3.7646,23.58,0.11286
2021-06-10 20:29,23.375,21,25,-0.00186666666666691,23.54,0.06034
2021-06-10 20:44,23.4,21,25,-2.50433333333333,22.79,0.0446
2021-06-10 20:59,23.525,21,25,-0.9134,22.44,0.04019
2021-06-10 21:14,23.325,21,25,-0.00593333333333312,22.4,0.03781
2021-06-10 21:29,23.45,21,25,-1.27973333333333,22.32,0.03386
2021-06-10 21:44,23.525,21,25,-3.03633333333333,21.58,0.00209
2021-06-10 21:59,23.275,21,25,0.00326666666666675,21.22,0.0015
2021-06-10 22:14,23.25,21,25,-0.665533333333333,21.19,0.0014
2021-06-10 22:29,23.35,21,25,-0.362666666666666,21.15,0.00125
2021-06-10 22:44,23.35,21,25,-0.00953333333333273,20.61,0
2021-06-10 22:59,23.425,21,25,-0.00593333333333268,20.35,0
2021-06-10 23:14,23.45,21,25,-0.3092,20.59,0
2021-06-10 23:29,23.45,21,25,-0.301133333333334,20.56,0
2021-06-10 23:44,23.45,21,25,-0.298133333333333,20.17,0
2021-06-10 23:59,23.45,21,25,-0.885066666666667,19.86,0
2021-06-11 00:14,23.35,21,25,-0.00253333333333305,19.85,0
2021-06-11 00:29,23.35,21,25,-0.00386666666666668,19.85,0
2021-06-11 00:44,23.35,21,25,-0.313266666666667,19.64,0
2021-06-11 00:59,23.35,21,25,-0.9754,19.29,0
2021-06-11 01:14,23.2,21,25,-0.00459999999999949,19.29,0
2021-06-11 01:29,23.2,21,25,-0.305466666666667,19.29,0
2021-06-11 01:44,23.2,21,25,-0.3046,19.02,0
2021-06-11 01:59,23.125,21,25,-0.3146,18.77,0
2021-06-11 02:14,23.1,21,25,-0.8658,18.67,0
2021-06-11 02:29,22.95,21,25,-0.312733333333333,18.67,0
2021-06-11 02:44,22.9,21,25,-0.2684,18.48,0
2021-06-11 02:59,22.825,21,25,-0.00673333333333348,18.2,0
2021-06-11 03:14,22.825,21,25,-0.00320000000000009,18.2,0
2021-06-11 03:29,22.8,21,25,-0.0107999999999993,18.21,0
2021-06-11 03:44,22.8,21,25,-0.00599999999999978,18.11,0
2021-06-11 03:59,22.775,21,25,-0.324933333333333,17.8,0
2021-06-11 04:14,22.725,21,25,-0.864933333333333,17.8,0
2021-06-11 04:29,22.6,21,25,-0.00846666666666662,17.79,0
2021-06-11 04:44,22.5,21,25,-0.00693333333333301,17.62,0
2021-06-11 04:59,22.5,21,25,-0.0127999999999999,17.31,0.00029
2021-06-11 05:14,22.425,21,25,-0.00706666666666722,17.51,0.00037
2021-06-11 05:29,22.4,21,25,-0.00266666666666637,17.51,0.00049
2021-06-11 05:44,22.4,21,25,-0.0124666666666666,17.4,0.00144
2021-06-11 05:59,22.325,21,25,-0.3942,17.22,0.01274
2021-06-11 06:14,22.25,21,25,-0.903666666666667,17.24,0.01558
2021-06-11 06:29,22.1,21,25,-0.325866666666667,17.28,0.02032
2021-06-11 06:44,22.075,21,25,-0.268400000000001,17.5,0.05992
2021-06-11 06:59,22.05,21,25,-0.00740000000000007,17.57,0.08869
2021-06-11 07:14,22.125,21,25,-0.00700000000000012,17.64,0.09504
2021-06-11 07:29,22.225,21,25,-0.00793333333333335,17.75,0.10561
2021-06-11 07:44,22.325,21,25,0.00513333333333321,18.63,0.19711
2021-06-11 07:59,22.475,21,25,-0.318866666666666,18.9,0.23944
2021-06-11 08:14,22.575,21,25,-0.8714,18.96,0.24664
2021-06-11 08:29,22.6,21,25,-0.302933333333333,18.99,0.24044
2021-06-11 08:44,22.725,21,25,-1.0584,19.98,0.37247
2021-06-11 08:59,22.75,21,25,-0.0141333333333336,20.29,0.417
2021-06-11 09:14,22.85,21,25,-0.313066666666666,20.36,0.42351
2021-06-11 09:29,23.025,21,25,-0.3008,20.48,0.43434
2021-06-11 09:44,23.125,21,25,-0.000599999999999934,21.43,0.52119
2021-06-11 09:59,23.275,21,25,-0.0025333333333335,21.64,0.55145
2021-06-11 10:14,23.425,21,25,-0.304,21.7,0.55894
2021-06-11 10:29,23.575,21,25,-0.296866666666667,21.81,0.57142
2021-06-11 10:44,23.675,21,25,6.66666666671034e-05,22.7,0.67248
2021-06-11 10:59,23.85,21,25,-0.3026,22.9,0.69766
2021-06-11 11:14,24.025,21,25,-3.6,22.89,0.70302
2021-06-11 11:29,23.925,21,25,0.00233333333333352,22.98,0.71253
2021-06-11 11:44,24,21,25,-3.99046666666667,23.69,0.78852
2021-06-11 11:59,24.025,21,25,-0.315466666666667,23.89,0.80414
2021-06-11 12:14,24.025,21,25,-4.412,23.94,0.80808
2021-06-11 12:29,24.05,21,25,-1.27,24.02,0.81465
2021-06-11 12:44,23.95,21,25,-4.16013333333333,24.69,0.86593
2021-06-11 12:59,24.175,21,25,-4.9978,24.84,0.86983
2021-06-11 13:14,23.975,21,25,-4.84313333333333,24.88,0.87145
2021-06-11 13:29,23.85,21,25,-4.8156,24.95,0.87414
2021-06-11 13:44,23.75,21,25,-4.86933333333333,25.48,0.89562
2021-06-11 13:59,23.675,21,25,-4.84586666666667,25.58,0.89305
2021-06-11 14:14,23.625,21,25,-4.8634,25.48,0.89032
2021-06-11 14:29,23.625,21,25,-4.89206666666667,25.51,0.88905
2021-06-11 14:44,23.575,21,25,-4.91226666666667,25.8,0.88215
2021-06-11 14:59,23.525,21,25,-4.93113333333333,25.86,0.87321
2021-06-11 15:14,23.525,21,25,-4.92406666666667,25.88,0.86936
2021-06-11 15:29,23.475,21,25,-4.9216,25.9,0.86294
2021-06-11 15:44,23.475,21,25,-4.97093333333333,26.1,0.80661
2021-06-11 15:59,23.475,21,25,-4.9572,26.11,0.77688
2021-06-11 16:14,23.475,21,25,-4.97653333333333,26.11,0.77193
2021-06-11 16:29,23.475,21,25,-4.9484,26.1,0.76368
2021-06-11 16:44,23.5,21,25,-4.92813333333334,26.08,0.67762
2021-06-11 16:59,23.475,21,25,-4.9534,26.07,0.61992
2021-06-11 17:14,23.475,21,25,-4.91773333333333,25.84,0.63713
2021-06-11 17:29,23.475,21,25,-4.90026666666667,25.83,0.62768
2021-06-11 17:44,23.475,21,25,-4.8756,25.72,0.5543
2021-06-11 17:59,23.425,21,25,-4.86386666666666,25.6,0.52319
2021-06-11 18:14,23.425,21,25,-4.85873333333333,25.58,0.51429
2021-06-11 18:29,23.375,21,25,-4.83033333333333,25.55,0.49945
2021-06-11 18:44,23.3,21,25,-2.89633333333333,25.3,0.3803
2021-06-11 18:59,23.25,21,25,-2.22313333333333,25.17,0.34611
2021-06-11 19:14,23.5,21,25,-4.8794,25.13,0.33766
2021-06-11 19:29,23.4,21,25,-0.9606,25.07,0.3236
2021-06-11 19:44,23.35,21,25,0.00453333333333328,24.55,0.21152
2021-06-11 19:59,23.625,21,25,-1.0094,24.27,0.1829
2021-06-11 20:14,23.8,21,25,-2.8396,24.22,0.17621
2021-06-11 20:29,23.725,21,25,-0.0024666666666664,24.13,0.16407
2021-06-11 20:44,23.8,21,25,-1.9134,23.31,0.06698
2021-06-11 20:59,23.9,21,25,-1.55306666666667,23.02,0.05407
2021-06-11 21:14,23.725,21,25,0.0017999999999998,22.99,0.05084
2021-06-11 21:29,23.8,21,25,0.00326666666666675,22.95,0.04545
2021-06-11 21:44,23.925,21,25,0.00159999999999982,22.44,0.00237
2021-06-11 21:59,24,21,25,0.00353333333333383,22.06,0.0019
2021-06-11 22:14,24.075,21,25,0.0021333333333331,22.05,0.00178
2021-06-11 22:29,24.1,21,25,0.00446666666666706,22.02,0.00159
2021-06-11 22:44,24.125,21,25,0.00160000000000027,21.66,2e-05
2021-06-11 22:59,24.125,21,25,-0.299133333333333,21.29,0
2021-06-11 23:14,24.125,21,25,-0.6158,21.29,0
2021-06-11 23:29,24.075,21,25,-0.907866666666667,21.29,0
2021-06-11 23:44,23.975,21,25,-0.313266666666667,21.06,0
2021-06-11 23:59,23.975,21,25,-0.905066666666666,20.6,0
2021-06-12 00:14,23.85,21,25,0.0044000000000004,20.58,0
2021-06-12 00:29,23.825,21,25,-0.299599999999999,20.55,0
2021-06-12 00:44,23.85,21,25,-0.912066666666667,20.12,0
2021-06-12 00:59,23.725,21,25,-0.3116,19.72,0
2021-06-12 01:14,23.725,21,25,-0.300266666666666,19.7,0
2021-06-12 01:29,23.65,21,25,-0.3112,19.66,0
2021-06-12 01:44,23.65,21,25,-0.861133333333334,19.21,0
2021-06-12 01:59,23.525,21,25,-0.00573333333333359,18.77,0
2021-06-12 02:14,23.525,21,25,-0.302133333333333,18.86,0
2021-06-12 02:29,23.5,21,25,-0.300333333333333,18.72,0
2021-06-12 02:44,23.425,21,25,-0.302133333333333,18.34,0
2021-06-12 02:59,23.4,21,25,-0.299533333333333,18.02,0
2021-06-12 03:14,23.3,21,25,-0.00540000000000029,18,0
2021-06-12 03:29,23.3,21,25,-0.0015000000000005,17.96,0
2021-06-12 03:44,23.25,21,25,-0.00760000000000005,17.53,0
2021-06-12 03:59,23.2,21,25,-0.00439999999999952,17.25,0
2021-06-12 04:14,23.175,21,25,-0.319066666666667,17.24,0
2021-06-12 04:29,23.15,21,25,-0.8706,17.21,0
2021-06-12 04:44,22.925,21,25,-0.308066666666667,16.91,0
2021-06-12 04:59,22.9,21,25,-0.273933333333333,16.69,0.00031
2021-06-12 05:14,22.8,21,25,-0.3188,16.83,0.00041
2021-06-12 05:29,22.75,21,25,-0.845066666666667,16.81,0.00055
2021-06-12 05:44,22.575,21,25,-0.315533333333333,16.59,0.00167
2021-06-12 05:59,22.5,21,25,-0.307666666666667,16.44,0.01269
2021-06-12 06:14,22.4,21,25,-0.0107333333333335,16.46,0.01544
2021-06-12 06:29,22.4,21,25,-0.331066666666667,16.49,0.02002
2021-06-12 06:44,22.4,21,25,-0.314,16.7,0.05216
2021-06-12 06:59,22.4,21,25,-0.0162666666666662,16.84,0.05817
2021-06-12 07:14,22.425,21,25,-0.325666666666666,16.9,0.06558
2021-06-12 07:29,22.475,21,25,-0.876666666666666,16.99,0.0786
2021-06-12 07:44,22.475,21,25,-0.312,17.78,0.10317
2021-06-12 07:59,22.525,21,25,-0.874533333333333,18.19,0.11487
2021-06-12 08:14,22.55,21,25,-0.00513333333333321,18.26,0.1717
2021-06-12 08:29,22.65,21,25,-0.00939999999999941,18.39,0.17165
2021-06-12 08:44,22.825,21,25,-0.315133333333333,19.52,0.3166
2021-06-12 08:59,22.95,21,25,-0.308066666666667,19.82,0.38181
2021-06-12 09:14,23.05,21,25,-0.310733333333333,19.85,0.3903
2021-06-12 09:29,23.225,21,25,-0.910666666666666,19.9,0.40444
2021-06-12 09:44,23.25,21,25,-0.310133333333333,20.46,0.51715
2021-06-12 09:59,23.375,21,25,-0.902466666666666,20.75,0.54653
2021-06-12 10:14,23.45,21,25,-0,20.76,0.55408
2021-06-12 10:29,23.625,21,25,-0.0068666666666668,20.79,0.56668
2021-06-12 10:44,23.8,21,25,-0.00573333333333315,21.21,0.66401
2021-06-12 10:59,23.975,21,25,-2.73746666666667,21.66,0.68307
2021-06-12 11:14,24.1,21,25,-4.56046666666667,21.56,0.68926
2021-06-12 11:29,23.85,21,25,-2.1556,21.58,0.7004
2021-06-12 11:44,23.65,21,25,-3.47706666666667,21.95,0.79756
2021-06-12 11:59,23.85,21,25,-4.5836,22.45,0.82398
2021-06-12 12:14,23.625,21,25,-4.63973333333333,22.47,0.82661
2021-06-12 12:29,23.475,21,25,-4.61033333333333,22.5,0.83098
2021-06-12 12:44,23.375,21,25,-4.5988,23.01,0.87513
2021-06-12 12:59,23.275,21,25,-4.62733333333333,23.58,0.89314
2021-06-12 13:14,23.175,21,25,-4.69446666666667,23.6,0.89305
2021-06-12 13:29,23.15,21,25,-4.68833333333333,23.63,0.8929
2021-06-12 13:44,23.125,21,25,-4.69786666666667,24.11,0.88981
2021-06-12 13:59,23.125,21,25,-4.7296,24.54,0.87862
2021-06-12 14:14,23.125,21,25,-4.12,24.42,0.89108
2021-06-12 14:29,23.125,21,25,-4.5516,24.43,0.78758
2021-06-12 14:44,23.175,21,25,-2.61053333333333,24.75,0.75396
2021-06-12 14:59,23.2,21,25,-0.00553333333333317,25.1,0.5809
2021-06-12 15:14,23.6,21,25,-4.60773333333333,25.09,0.38839
2021-06-12 15:29,23.85,21,25,-2.48066666666667,25.08,0.33775
2021-06-12 15:44,23.8,21,25,-0.719666666666667,25.25,0.54285
2021-06-12 15:59,24.15,21,25,-1.577,25.49,0.47406
2021-06-12 16:14,24.375,21,25,-4.68086666666667,25.49,0.56405
2021-06-12 16:29,24.5,21,25,-4.9896,25.49,0.33319
2021-06-12 16:44,24.3,21,25,-5.01186666666667,25.6,0.31423
2021-06-12 16:59,24.2,21,25,-2.03413333333333,25.83,0.08848
2021-06-12 17:14,24.25,21,25,-4.63006666666667,25.73,0.11392
2021-06-12 17:29,24.4,21,25,-1.9508,25.75,0.15189
2021-06-12 17:44,24.3,21,25,-4.68346666666667,25.85,0.30378
2021-06-12 17:59,24.55,21,25,-1.10906666666667,25.71,0.06393
2021-06-12 18:14,24.5,21,25,-4.5508,25.68,0.07991
2021-06-12 18:29,24.65,21,25,-4.886,25.64,0.20363
2021-06-12 18:44,24.425,21,25,-2.59653333333333,25.22,0.21273
2021-06-12 18:59,24.3,21,25,0.00113333333333365,24.98,0.16543
2021-06-12 19:14,24.6,21,25,-4.53433333333333,24.95,0.16711
2021-06-12 19:29,24.65,21,25,-4.17573333333333,24.89,0.06413
2021-06-12 19:44,24.35,21,25,-3.25426666666666,24.31,0.12829
2021-06-12 19:59,24.325,21,25,-1.72393333333333,24.01,0.11568
2021-06-12 20:14,24.125,21,25,-0.00619999999999976,23.94,0.14168
2021-06-12 20:29,24.35,21,25,-1.07893333333333,23.86,0.11114
2021-06-12 20:44,24.525,21,25,-2.18473333333333,23.07,0.06273
2021-06-12 20:59,24.4,21,25,-0.00193333333333401,22.72,0.04435
2021-06-12 21:14,24.525,21,25,-2.77553333333333,22.7,0.04174
2021-06-12 21:29,24.575,21,25,-0.6154,22.66,0.03005
2021-06-12 21:44,24.325,21,25,-1.04913333333333,22.18,0.00223
2021-06-12 21:59,24.4,21,25,-1.11433333333333,21.81,0.0013
2021-06-12 22:14,24.325,21,25,-0.309933333333334,21.81,0.00121
2021-06-12 22:29,24.375,21,25,-0.3114,21.81,0.00141
2021-06-12 22:44,24.375,21,25,-0.00486666666666657,21.65,0
2021-06-12 22:59,24.45,21,25,-0.00299999999999967,21.26,0
2021-06-12 23:14,24.475,21,25,-0.304066666666666,21.16,0
2021-06-12 23:29,24.525,21,25,-0.906666666666667,21.16,0
2021-06-12 23:44,24.375,21,25,-0.0124000000000004,20.8,0
2021-06-12 23:59,24.375,21,25,-0.3238,20.49,0
2021-06-13 00:14,24.425,21,25,-0.3064,20.49,0
2021-06-13 00:29,24.35,21,25,-0.299133333333333,20.48,0
2021-06-13 00:44,24.35,21,25,-0.829533333333333,20.13,0
2021-06-13 00:59,24.15,21,25,-0.00953333333333273,19.77,0
2021-06-13 01:14,24.15,21,25,-0.00520000000000032,19.76,0
2021-06-13 01:29,24.15,21,25,-0.00513333333333366,19.74,0
2021-06-13 01:44,24.15,21,25,0.00486666666666657,19.37,0
2021-06-13 01:59,24.15,21,25,-0.00499999999999989,18.97,0
2021-06-13 02:14,24.125,21,25,-0.317999999999999,19.08,0
2021-06-13 02:29,24.05,21,25,-0.337333333333333,19.11,0
2021-06-13 02:44,23.95,21,25,-0.300066666666666,19.13,0
2021-06-13 02:59,23.95,21,25,-0.8852,18.77,0
2021-06-13 03:14,23.75,21,25,-0.307333333333333,18.8,0
2021-06-13 03:29,23.75,21,25,-0.306266666666667,18.83,0
2021-06-13 03:44,23.65,21,25,-0.306466666666666,18.92,0
2021-06-13 03:59,23.625,21,25,-0.303733333333333,18.54,0
2021-06-13 04:14,23.55,21,25,-0.300266666666667,18.55,0
2021-06-13 04:29,23.5,21,25,-0.303533333333334,18.57,0
2021-06-13 04:44,23.4,21,25,-0.00719999999999965,18.42,0
2021-06-13 04:59,23.375,21,25,-0.0112666666666668,18.19,0.00031
2021-06-13 05:14,23.375,21,25,-0.324666666666667,18.59,0.0004
2021-06-13 05:29,23.325,21,25,-0.310266666666666,18.63,0.00053
2021-06-13 05:44,23.25,21,25,-0.0102666666666669,18.6,0.00149
2021-06-13 05:59,23.175,21,25,-0.293,18.42,0.01256
2021-06-13 06:14,23.175,21,25,-0.3056,18.45,0.01535
2021-06-13 06:29,23.075,21,25,-0.315266666666666,18.49,0.02018
2021-06-13 06:44,23.075,21,25,-0.3208,18.62,0.05755
2021-06-13 06:59,23.05,21,25,-0.310933333333333,18.62,0.08364
2021-06-13 07:14,23.15,21,25,-0.292533333333333,18.68,0.0901
2021-06-13 07:29,23.2,21,25,-0.307066666666667,18.78,0.10087
2021-06-13 07:44,23.325,21,25,-0.847066666666667,19.53,0.18695
2021-06-13 07:59,23.325,21,25,-0.308733333333333,19.61,0.2194
2021-06-13 08:14,23.475,21,25,-0.906866666666666,19.53,0.22773
2021-06-13 08:29,23.5,21,25,-0.00753333333333339,19.65,0.24135
2021-06-13 08:44,23.6,21,25,-0.683533333333333,20.47,0.359
2021-06-13 08:59,23.8,21,25,-1.0968,20.64,0.39757
2021-06-13 09:14,23.8,21,25,-0.00573333333333315,20.71,0.40504
2021-06-13 09:29,23.925,21,25,-0.00659999999999972,20.82,0.41749
2021-06-13 09:44,24.125,21,25,-0.0106666666666668,21.68,0.52087
2021-06-13 09:59,24.275,21,25,-1.52353333333333,21.83,0.55618
2021-06-13 10:14,24.45,21,25,-3.6578,21.88,0.56313
2021-06-13 10:29,24.2,21,25,-0.0125999999999999,21.97,0.57472
2021-06-13 10:44,24.225,21,25,-3.62273333333333,22.66,0.67027
2021-06-13 10:59,24.375,21,25,-3.94706666666667,22.84,0.69763
2021-06-13 11:14,24.125,21,25,-0.0101333333333331,22.97,0.70267
2021-06-13 11:29,24.225,21,25,-3.179,23.07,0.7118
2021-06-13 11:44,24.475,21,25,-4.1544,23.84,0.78606
2021-06-13 11:59,24.275,21,25,-4.45373333333333,24.02,0.80334
2021-06-13 12:14,24.175,21,25,-4.80226666666667,24.08,0.80701
2021-06-13 12:29,24.075,21,25,-4.759,24.17,0.81315
2021-06-13 12:44,23.975,21,25,-4.80053333333333,24.88,0.86307
2021-06-13 12:59,23.875,21,25,-4.84146666666667,25.03,0.87064
2021-06-13 13:14,23.825,21,25,-4.83526666666667,25.07,0.8721
2021-06-13 13:29,23.8,21,25,-4.8594,25.14,0.87453
2021-06-13 13:44,23.8,21,25,-4.9004,25.68,0.8971
2021-06-13 13:59,23.725,21,25,-4.8684,25.8,0.89769
2021-06-13 14:14,23.725,21,25,-4.88593333333333,25.83,0.89102
2021-06-13 14:29,23.725,21,25,-4.92153333333333,25.88,0.8894
2021-06-13 14:44,23.725,21,25,-4.9548,26.29,0.87318
2021-06-13 14:59,23.725,21,25,-4.31646666666667,26.37,0.8547
2021-06-13 15:14,23.725,21,25,-4.62893333333333,26.38,0.85172
2021-06-13 15:29,23.775,21,25,-4.30446666666667,26.41,0.84676
2021-06-13 15:44,23.775,21,25,-2.70286666666667,26.62,0.80139
2021-06-13 15:59,24,21,25,-4.25746666666667,26.59,0.77061
2021-06-13 16:14,24,21,25,-4.34866666666667,26.58,0.76573
2021-06-13 16:29,24.1,21,25,-4.9736,26.57,0.75761
2021-06-13 16:44,24.05,21,25,-3.627,26.42,0.67719
2021-06-13 16:59,24.05,21,25,-3.4972,26.29,0.63837
2021-06-13 17:14,24.3,21,25,-5.16046666666667,26.08,0.63787
2021-06-13 17:29,24.25,21,25,-4.94453333333333,26.05,0.6275
2021-06-13 17:44,24.2,21,25,-4.9336,25.75,0.54067
2021-06-13 17:59,24.1,21,25,-3.60986666666667,25.54,0.50173
2021-06-13 18:14,24.1,21,25,-4.55986666666667,25.51,0.49391
2021-06-13 18:29,24.15,21,25,-4.85013333333333,25.45,0.48088
2021-06-13 18:44,24.05,21,25,-4.82226666666667,24.95,0.37721
2021-06-13 18:59,23.925,21,25,-4.8116,24.74,0.34431
2021-06-13 19:14,23.825,21,25,-4.78553333333333,24.7,0.33581
2021-06-13 19:29,23.7,21,25,-4.74533333333333,24.65,0.32164
2021-06-13 19:44,23.5,21,25,-4.73113333333333,24.14,0.21094
2021-06-13 19:59,23.375,21,25,-4.6954,23.79,0.18666
2021-06-13 20:14,23.2,21,25,-4.7244,23.74,0.17727
2021-06-13 20:29,23.075,21,25,-4.39933333333333,23.65,0.1652
2021-06-13 20:44,22.875,21,25,-0.681,22.85,0.06906
2021-06-13 20:59,22.9,21,25,-0.371933333333333,22.42,0.05655
2021-06-13 21:14,23.1,21,25,0.00233333333333352,22.37,0.05318
2021-06-13 21:29,23.325,21,25,-0.681,22.29,0.04758
2021-06-13 21:44,23.425,21,25,0.000199999999999978,21.52,0.0026
2021-06-13 21:59,23.6,21,25,-0.9168,21.22,0.00185
2021-06-13 22:14,23.7,21,25,-2.1244,21.2,0.00173
2021-06-13 22:29,23.475,21,25,-0.00553333333333317,21.16,0.00154
2021-06-13 22:44,23.55,21,25,-0.00293333333333345,20.75,1e-05
2021-06-13 22:59,23.65,21,25,-0.00560000000000027,20.44,0
2021-06-13 23:14,23.725,21,25,-0.00393333333333334,20.61,0
2021-06-13 23:29,23.75,21,25,-0.00153333333333405,20.58,0
2021-06-13 23:44,23.825,21,25,0.00900000000000034,20.25,0
2021-06-13 23:59,23.825,21,25,0.00113333333333321,19.93,0
2021-06-14 00:14,23.825,21,25,0.00326666666666675,19.91,0
2021-06-14 00:29,23.825,21,25,0.005066666666667,19.89,0
2021-06-14 00:44,23.825,21,25,0.00139999999999985,19.51,0
2021-06-14 00:59,23.825,21,25,0.00766666666666627,19.12,0
2021-06-14 01:14,23.825,21,25,0.00813333333333333,19.11,0
2021-06-14 01:29,23.825,21,25,0.0022000000000002,19.08,0
2021-06-14 01:44,23.825,21,25,0.00313333333333388,18.71,0
2021-06-14 01:59,23.775,21,25,0.000399999999999956,18.35,0
2021-06-14 02:14,23.725,21,25,0.00680000000000014,18.62,0
2021-06-14 02:29,23.725,21,25,0.0089999999999999,18.6,0
2021-06-14 02:44,23.675,21,25,0.00540000000000029,18.29,0
2021-06-14 02:59,23.625,21,25,0.00353333333333339,18,0
2021-06-14 03:14,23.6,21,25,0.00373333333333337,18,0
2021-06-14 03:29,23.525,21,25,0.000199999999999534,18,0
2021-06-14 03:44,23.525,21,25,0.00466666666666704,17.83,0
2021-06-14 03:59,23.475,21,25,0.00653333333333395,17.5,0
2021-06-14 04:14,23.4,21,25,0.00366666666666671,17.51,0
2021-06-14 04:29,23.35,21,25,-0.309266666666667,17.51,0
2021-06-14 04:44,23.3,21,25,-0.309,17.36,0
2021-06-14 04:59,23.2,21,25,0.00140000000000029,17.03,0.00031
2021-06-14 05:14,23.1,21,25,0.00386666666666624,17.22,0.00039
2021-06-14 05:29,23.1,21,25,-0.00193333333333356,17.24,0.00052
2021-06-14 05:44,23.05,21,25,-0.316266666666666,17.08,0.00153
2021-06-14 05:59,23,21,25,-0.864466666666667,16.9,0.01233
2021-06-14 06:14,22.8,21,25,-0.00159999999999982,16.92,0.01504
2021-06-14 06:29,22.775,21,25,-0.310466666666667,16.96,0.01956
2021-06-14 06:44,22.75,21,25,-0.303,17.03,0.0564
2021-06-14 06:59,22.725,21,25,-0.635,17.01,0.08196
2021-06-14 07:14,22.8,21,25,-0.715066666666667,17.07,0.08818
2021-06-14 07:29,22.75,21,25,-0.00953333333333273,17.15,0.09853
2021-06-14 07:44,22.85,21,25,-0.307866666666666,17.73,0.18166
2021-06-14 07:59,22.975,21,25,-0.275066666666667,17.74,0.21392
2021-06-14 08:14,23,21,25,-0.3044,17.63,0.23034
2021-06-14 08:29,23.125,21,25,-0.861999999999999,17.74,0.24258
2021-06-14 08:44,23.175,21,25,-0.656599999999999,18.52,0.34295
2021-06-14 08:59,23.25,21,25,-0.345733333333334,18.63,0.37942
2021-06-14 09:14,23.35,21,25,0.00486666666666657,18.7,0.3873
2021-06-14 09:29,23.475,21,25,-0.00139999999999985,18.8,0.40045
2021-06-14 09:44,23.65,21,25,0.00926666666666653,19.65,0.52939
2021-06-14 09:59,23.775,21,25,0.00519999999999987,19.89,0.57369
2021-06-14 10:14,23.95,21,25,-1.5166,19.96,0.57881
2021-06-14 10:29,24.075,21,25,-3.62386666666667,20.07,0.58735
2021-06-14 10:44,23.825,21,25,0.00493333333333323,20.98,0.67234
2021-06-14 10:59,23.925,21,25,-4.2304,21.28,0.70615
2021-06-14 11:14,23.975,21,25,-4.47646666666667,21.38,0.70538
2021-06-14 11:29,23.725,21,25,-3.8754,21.51,0.71312
2021-06-14 11:44,23.5,21,25,-2.4554,22.61,0.76555
2021-06-14 11:59,23.625,21,25,-4.52326666666667,22.92,0.77544
2021-06-14 12:14,23.575,21,25,-4.56413333333333,22.99,0.78027
2021-06-14 12:29,23.35,21,25,-0.3058,23.09,0.78833
2021-06-14 12:44,23.4,21,25,-1.0386,23.97,0.84532
2021-06-14 12:59,23.875,21,25,-4.80913333333333,24.27,0.841
2021-06-14 13:14,23.875,21,25,-4.591,24.3,0.84363
2021-06-14 13:29,23.675,21,25,-2.15033333333333,24.37,0.84801
2021-06-14 13:44,23.625,21,25,-3.5782,24.97,0.88564
2021-06-14 13:59,23.9,21,25,-4.68686666666667,25.29,0.88519
2021-06-14 14:14,23.775,21,25,-4.67006666666667,25.05,0.87218
2021-06-14 14:29,23.675,21,25,-0.616866666666667,25.07,0.87103
2021-06-14 14:44,23.725,21,25,-1.4356,25.38,0.86046
2021-06-14 14:59,24.15,21,25,-4.9874,25.63,0.84477
2021-06-14 15:14,24.2,21,25,-4.732,25.62,0.84154
2021-06-14 15:29,24.05,21,25,-4.45506666666667,25.6,0.74082
2021-06-14 15:44,23.975,21,25,-3.5058,25.77,0.73005
2021-06-14 15:59,23.95,21,25,-4.1278,26.03,0.77658
2021-06-14 16:14,24.05,21,25,-4.4642,26.01,0.77064
2021-06-14 16:29,24.025,21,25,-3.531,25.97,0.76073
2021-06-14 16:44,24.125,21,25,-4.84493333333334,25.9,0.68646
2021-06-14 16:59,24.1,21,25,-2.56766666666667,26.28,0.66317
2021-06-14 17:14,24.1,21,25,-3.74873333333333,25.99,0.63915
2021-06-14 17:29,24.375,21,25,-5.13566666666667,25.95,0.62532
2021-06-14 17:44,24.275,21,25,-4.16066666666667,25.84,0.51638
2021-06-14 17:59,24.225,21,25,-3.21106666666667,26.23,0.48898
2021-06-14 18:14,24.275,21,25,-4.81286666666667,26.21,0.48131
2021-06-14 18:29,24.25,21,25,-3.87826666666667,26.18,0.46852
2021-06-14 18:44,24.175,21,25,-2.62193333333333,26.15,0.36668
2021-06-14 18:59,24.3,21,25,-4.94946666666667,26.19,0.33446
2021-06-14 19:14,24.15,21,25,-1.85253333333333,26.14,0.32628
2021-06-14 19:29,24.225,21,25,-5.21953333333333,26.07,0.31265
2021-06-14 19:44,24.175,21,25,-1.919,25.54,0.20373
2021-06-14 19:59,23.925,21,25,0.0089999999999999,25.36,0.1768
2021-06-14 20:14,24.2,21,25,-3.7326,25.31,0.15707
2021-06-14 20:29,24.275,21,25,-2.78246666666667,25.21,0.12602
2021-06-14 20:44,24,21,25,0.00640000000000018,24.32,0.06583
2021-06-14 20:59,24.1,21,25,-2.61326666666667,24.07,0.05387
2021-06-14 21:14,24.25,21,25,-2.5304,24.04,0.04234
2021-06-14 21:29,23.975,21,25,-0.677066666666667,23.99,0.03796
2021-06-14 21:44,24.075,21,25,-2.5708,23.47,0.00289
2021-06-14 21:59,23.95,21,25,-0.298866666666666,23.06,0.0023
2021-06-14 22:14,24,21,25,-2.154,23.03,0.00216
2021-06-14 22:29,23.95,21,25,-0.665333333333333,22.97,0.00192
2021-06-14 22:44,24,21,25,-2.13173333333333,22.27,1e-05
2021-06-14 22:59,23.85,21,25,0.00120000000000031,21.95,0
2021-06-14 23:14,23.9,21,25,0.00193333333333312,21.92,0
2021-06-14 23:29,24,21,25,-0.604533333333333,22.02,0
2021-06-14 23:44,24.05,21,25,-1.2038,21.51,0
2021-06-14 23:59,23.95,21,25,0.00780000000000003,21.12,0
2021-06-15 00:14,23.975,21,25,0.0183999999999997,21.12,0
2021-06-15 00:29,24.025,21,25,0.0123999999999995,21.12,0
2021-06-15 00:44,24.05,21,25,0.00280000000000058,20.92,0
2021-06-15 00:59,24.05,21,25,-0.290666666666667,20.45,0
2021-06-15 01:14,24.05,21,25,-0.2982,20.44,0
2021-06-15 01:29,24,21,25,0.00966666666666693,20.42,0
2021-06-15 01:44,23.95,21,25,-0.288333333333333,20.07,0
2021-06-15 01:59,23.95,21,25,-0.857333333333334,19.67,0
2021-06-15 02:14,23.8,21,25,0.00979999999999981,19.95,0
2021-06-15 02:29,23.775,21,25,0.0101333333333335,19.94,0
2021-06-15 02:44,23.75,21,25,-0.299133333333333,19.62,0
2021-06-15 02:59,23.725,21,25,-0.861933333333333,19.18,0
2021-06-15 03:14,23.55,21,25,-0.2848,19.18,0
2021-06-15 03:29,23.525,21,25,-0.817133333333333,19.17,0
2021-06-15 03:44,23.375,21,25,-0.283533333333333,18.98,0
2021-06-15 03:59,23.325,21,25,-0.290933333333334,18.64,0
2021-06-15 04:14,23.225,21,25,-0.3,18.64,0
2021-06-15 04:29,23.225,21,25,-0.297,18.65,0
2021-06-15 04:44,23.125,21,25,0.0032666666666672,18.41,0
2021-06-15 04:59,23.125,21,25,-0.300333333333334,18.14,0.00032
2021-06-15 05:14,23.1,21,25,-0.828333333333333,18.24,0.0004
2021-06-15 05:29,22.9,21,25,0.00586666666666735,18.53,0.00053
2021-06-15 05:44,22.95,21,25,-0.304,18.43,0.00157
2021-06-15 05:59,22.85,21,25,-0.834333333333333,18.24,0.01277
2021-06-15 06:14,22.7,21,25,-0.288933333333333,18.27,0.01559
2021-06-15 06:29,22.7,21,25,-0.811533333333333,18.32,0.02029
2021-06-15 06:44,22.575,21,25,-0.631466666666666,18.58,0.05968
2021-06-15 06:59,22.625,21,25,-1.05793333333333,18.59,0.08814
2021-06-15 07:14,22.6,21,25,-0.00413333333333288,18.67,0.09435
2021-06-15 07:29,22.75,21,25,-0.653733333333332,18.79,0.1047
2021-06-15 07:44,22.85,21,25,-1.03286666666667,19.7,0.18809
2021-06-15 07:59,22.825,21,25,0.00413333333333332,19.99,0.22141
2021-06-15 08:14,23,21,25,-0.295466666666667,20.06,0.2298
2021-06-15 08:29,23.175,21,25,-0.291799999999999,20.13,0.24675
2021-06-15 08:44,23.25,21,25,-0.631066666666666,21.38,0.35789
2021-06-15 08:59,23.4,21,25,-0.356133333333333,21.62,0.40068
2021-06-15 09:14,23.5,21,25,0.00859999999999994,21.68,0.40807
2021-06-15 09:29,23.65,21,25,0.0140000000000002,21.79,0.42038
2021-06-15 09:44,23.85,21,25,0.0138000000000007,22.66,0.52311
2021-06-15 09:59,24.025,21,25,0.00993333333333402,22.93,0.55607
2021-06-15 10:14,24.2,21,25,-1.8218,22.99,0.56326
2021-06-15 10:29,24.325,21,25,-1.51586666666667,23.1,0.57524
2021-06-15 10:44,24.15,21,25,0.013466666666667,23.99,0.67445
2021-06-15 10:59,24.375,21,25,-2.50946666666667,24.29,0.70314
2021-06-15 11:14,24.575,21,25,-4.07786666666667,24.14,0.68151
2021-06-15 11:29,24.375,21,25,-3.0938,24.19,0.69351
2021-06-15 11:44,24.275,21,25,-3.40486666666667,24.72,0.78219
2021-06-15 11:59,24.125,21,25,-1.79366666666667,25.1,0.78772
2021-06-15 12:14,24.3,21,25,-4.79933333333333,25.12,0.79277
2021-06-15 12:29,24.25,21,25,-4.39906666666667,25.16,0.8012
2021-06-15 12:44,24.075,21,25,-1.05926666666667,25.71,0.86213
2021-06-15 12:59,24.2,21,25,-5.17613333333333,26.15,0.85942
2021-06-15 13:14,24.275,21,25,-4.75533333333333,26.16,0.86198
2021-06-15 13:29,24.15,21,25,-4.7798,26.17,0.86625
2021-06-15 13:44,24.075,21,25,-4.8566,26.52,0.89941
2021-06-15 13:59,24,21,25,-4.5752,26.84,0.89297
2021-06-15 14:14,24.025,21,25,-4.58673333333333,26.46,0.87433
2021-06-15 14:29,24.025,21,25,-4.92466666666667,26.41,0.87427
2021-06-15 14:44,24.025,21,25,-4.9186,26.32,0.87398
2021-06-15 14:59,24,21,25,-4.9008,26.83,0.85748
2021-06-15 15:14,23.95,21,25,-4.9558,26.78,0.85328
2021-06-15 15:29,23.95,21,25,-4.95353333333333,26.71,0.84627
2021-06-15 15:44,23.975,21,25,-4.98406666666667,26.43,0.79234
2021-06-15 15:59,23.975,21,25,-5.02386666666667,26.98,0.77302
2021-06-15 16:14,23.975,21,25,-4.98933333333333,26.97,0.76712
2021-06-15 16:29,24,21,25,-5.0176,26.97,0.75728
2021-06-15 16:44,24,21,25,-5.04693333333333,27.06,0.67951
2021-06-15 16:59,24.025,21,25,-5.06466666666667,27.31,0.64958
2021-06-15 17:14,24.05,21,25,-5.07386666666667,27.13,0.6342
2021-06-15 17:29,24.075,21,25,-5.02946666666667,27.11,0.62097
2021-06-15 17:44,24.1,21,25,-5.04213333333333,27.17,0.51549
2021-06-15 17:59,24.1,21,25,-5.02206666666667,27.15,0.48485
2021-06-15 18:14,24.05,21,25,-5.05646666666667,27.09,0.47711
2021-06-15 18:29,24.025,21,25,-5.0284,27,0.40692
2021-06-15 18:44,23.95,21,25,-5.02566666666667,26.44,0.3015
2021-06-15 18:59,23.9,21,25,-4.6978,26.49,0.18369
2021-06-15 19:14,23.825,21,25,-4.98013333333333,26.41,0.22961
2021-06-15 19:29,23.775,21,25,-2.64073333333333,26.28,0.22548
2021-06-15 19:44,23.675,21,25,-0.7012,25.42,0.16013
2021-06-15 19:59,23.875,21,25,-4.503,25.51,0.08907
2021-06-15 20:14,23.925,21,25,-1.6084,25.05,0.03932
2021-06-15 20:29,23.95,21,25,-4.83133333333334,24.9,0.02043
2021-06-15 20:44,23.8,21,25,-0.9638,23.92,0.05046
2021-06-15 20:59,23.725,21,25,-0.708333333333333,23.94,0.04015
2021-06-15 21:14,23.975,21,25,-1.14706666666667,24.26,0.04836
2021-06-15 21:29,24.025,21,25,-3.5106,24.25,0.04799
2021-06-15 21:44,24.05,21,25,-0.625,22.85,0.00234
2021-06-15 21:59,23.875,21,25,0.0101333333333335,22.85,0.00276
2021-06-15 22:14,24.05,21,25,-0.300666666666667,22.84,0.00275
2021-06-15 22:29,24.225,21,25,-4.68413333333333,22.83,0.00272
2021-06-15 22:44,24.075,21,25,-1.549,21.79,0
2021-06-15 22:59,23.7,21,25,-0.673133333333333,21.8,0
2021-06-15 23:14,23.825,21,25,-0.353066666666667,22,0
2021-06-15 23:29,23.875,21,25,0.00606666666666644,22,0
2021-06-15 23:44,24.025,21,25,-1.52713333333333,21.7,0
2021-06-15 23:59,24.05,21,25,-0.303999999999999,21.67,0
2021-06-16 00:14,23.975,21,25,-0.2926,21.67,0
2021-06-16 00:29,24.05,21,25,-0.8958,21.66,0
2021-06-16 00:44,24,21,25,-0.286466666666667,20.71,0
2021-06-16 00:59,24.025,21,25,-0.8766,20.67,0
2021-06-16 01:14,23.95,21,25,0.0104000000000006,20.67,0
2021-06-16 01:29,23.95,21,25,0.0144666666666668,20.66,0
2021-06-16 01:44,24.025,21,25,0.00733333333333341,19.68,0
2021-06-16 01:59,24.05,21,25,-0.599466666666666,19.68,0
2021-06-16 02:14,24.025,21,25,-0.889533333333334,19.98,0
2021-06-16 02:29,23.85,21,25,0.0101333333333335,19.97,0
2021-06-16 02:44,23.875,21,25,-0.287666666666667,19.14,0
2021-06-16 02:59,23.9,21,25,-0.288866666666666,19.12,0
2021-06-16 03:14,23.825,21,25,0.0139333333333331,19.11,0
2021-06-16 03:29,23.825,21,25,-0.3024,19.11,0
2021-06-16 03:44,23.825,21,25,-0.837333333333333,18.63,0
2021-06-16 03:59,23.65,21,25,-0.278066666666667,18.62,0
2021-06-16 04:14,23.625,21,25,-0.260133333333333,18.62,0
2021-06-16 04:29,23.55,21,25,0.00493333333333368,18.61,0
2021-06-16 04:44,23.525,21,25,0.0083333333333333,18.32,0
2021-06-16 04:59,23.5,21,25,0.00420000000000087,18.31,2e-05
2021-06-16 05:14,23.475,21,25,0.00706666666666722,18.31,3e-05
2021-06-16 05:29,23.425,21,25,-0.303333333333333,18.31,4e-05
2021-06-16 05:44,23.4,21,25,-0.290133333333333,18.01,0.00132
2021-06-16 05:59,23.3,21,25,0.00559999999999938,18,0.00219
2021-06-16 06:14,23.275,21,25,-0.307933333333334,18.01,0.00278
2021-06-16 06:29,23.275,21,25,-0.857733333333333,18.01,0.00335
2021-06-16 06:44,23.1,21,25,0.0064666666666664,18.2,0.05594
2021-06-16 06:59,23.1,21,25,0.00306666666666677,18.2,0.05806
2021-06-16 07:14,23.175,21,25,0.00640000000000018,18.21,0.05874
2021-06-16 07:29,23.25,21,25,0.00413333333333332,18.22,0.06006
2021-06-16 07:44,23.35,21,25,-0.310533333333334,19.19,0.15558
2021-06-16 07:59,23.4,21,25,-0.859,19.22,0.15695
2021-06-16 08:14,23.425,21,25,-0.2904,19.24,0.158
2021-06-16 08:29,23.525,21,25,-0.289666666666666,19.25,0.16
2021-06-16 08:44,23.625,21,25,0.0142000000000002,21.66,0.29326
2021-06-16 08:59,23.775,21,25,0.0108666666666664,21.7,0.35052
2021-06-16 09:14,23.95,21,25,-1.2056,21.7,0.29465
2021-06-16 09:29,24.075,21,25,-0.903333333333333,21.71,0.29696
2021-06-16 09:44,24.025,21,25,-1.40546666666667,22.85,0.42918
2021-06-16 09:59,24.225,21,25,-4.62166666666667,22.88,0.51119
2021-06-16 10:14,24.075,21,25,-4.303,22.88,0.51202
2021-06-16 10:29,23.825,21,25,-0.2954,22.89,0.51367
2021-06-16 10:44,23.825,21,25,-3.97326666666667,23.96,0.66043
2021-06-16 10:59,23.975,21,25,-2.76606666666667,24,0.66216
2021-06-16 11:14,23.8,21,25,-2.91506666666667,23.69,0.68001
2021-06-16 11:29,24.025,21,25,-4.79726666666667,23.7,0.68114
2021-06-16 11:44,23.925,21,25,-4.70226666666667,24.64,0.78751
2021-06-16 11:59,23.8,21,25,-4.72513333333333,24.69,0.78895
2021-06-16 12:14,23.725,21,25,-4.713,24.69,0.78937
2021-06-16 12:29,23.65,21,25,-4.7396,24.7,0.79018
2021-06-16 12:44,23.625,21,25,-3.809,25.77,0.85599
2021-06-16 12:59,23.575,21,25,-4.4258,25.81,0.85613
2021-06-16 13:14,23.625,21,25,-4.78586666666667,25.82,0.85637
2021-06-16 13:29,23.625,21,25,-4.80213333333333,25.82,0.85686
2021-06-16 13:44,23.625,21,25,-4.81286666666667,26.77,0.89699
2021-06-16 13:59,23.625,21,25,-4.85946666666667,26.81,0.89648
2021-06-16 14:14,23.625,21,25,-4.88293333333333,26.81,0.89649
2021-06-16 14:29,23.625,21,25,-4.88946666666667,26.88,0.89464
2021-06-16 14:44,23.7,21,25,-4.95913333333333,27.64,0.89864
2021-06-16 14:59,23.7,21,25,-4.96333333333333,27.68,0.89766
2021-06-16 15:14,23.725,21,25,-5.0124,27.68,0.89711
2021-06-16 15:29,23.775,21,25,-5.02033333333333,27.68,0.89601
2021-06-16 15:44,23.8,21,25,-5.0788,28.27,0.80252
2021-06-16 15:59,23.875,21,25,-5.078,28.3,0.80054
2021-06-16 16:14,23.9,21,25,-5.05766666666667,28.3,0.66884
2021-06-16 16:29,23.95,21,25,-5.05886666666667,28.29,0.66867
2021-06-16 16:44,23.975,21,25,-5.07973333333333,28.28,0.55457
2021-06-16 16:59,24,21,25,-5.051,28.3,0.54716
2021-06-16 17:14,24.025,21,25,-5.00866666666667,28.17,0.67931
2021-06-16 17:29,24.05,21,25,-5.01413333333333,28.17,0.67753
2021-06-16 17:44,24.05,21,25,-4.99606666666667,28.1,0.52346
2021-06-16 17:59,24.075,21,25,-4.976,28.1,0.52103
2021-06-16 18:14,24.075,21,25,-4.9376,28.09,0.52003
2021-06-16 18:29,24.1,21,25,-4.9368,28.08,0.51804
2021-06-16 18:44,24.05,21,25,-4.92653333333333,27.35,0.34266
2021-06-16 18:59,23.975,21,25,-1.30273333333333,27.34,0.34036
2021-06-16 19:14,23.975,21,25,-0.7172,27.33,0.33946
2021-06-16 19:29,24.3,21,25,-5.51326666666667,27.31,0.33769
2021-06-16 19:44,24.325,21,25,-2.6154,26.14,0.1792
2021-06-16 19:59,24.075,21,25,0.0125999999999999,26.14,0.17757
2021-06-16 20:14,24.225,21,25,0.0083333333333333,26.14,0.18343
2021-06-16 20:29,24.525,21,25,-5.5684,26.11,0.18213
2021-06-16 20:44,24.45,21,25,-0.618,24.64,0.06296
2021-06-16 20:59,24.225,21,25,-1.7864,24.65,0.06202
2021-06-16 21:14,24.4,21,25,-0.352,24.64,0.0617
2021-06-16 21:29,24.35,21,25,-2.4332,24.62,0.06108
2021-06-16 21:44,24.4,21,25,-1.5138,23.28,0.00362
2021-06-16 21:59,24.15,21,25,-0.666733333333334,23.28,0.00356
2021-06-16 22:14,24.225,21,25,-1.08,23.27,0.00354
2021-06-16 22:29,24.2,21,25,0.0167999999999999,23.26,0.0035
2021-06-16 22:44,24.3,21,25,-0.287866666666667,23.22,0.00339
2021-06-16 22:59,24.375,21,25,-0.284266666666666,22.35,0
2021-06-16 23:14,24.4,21,25,0.014933333333333,22.34,0
2021-06-16 23:29,24.425,21,25,-0.2862,22.14,0
2021-06-16 23:44,24.45,21,25,-0.584733333333333,21.59,0
2021-06-16 23:59,24.4,21,25,0.0177999999999994,21.61,0
2021-06-17 00:14,24.4,21,25,0.0136666666666665,21.61,0
2021-06-17 00:29,24.425,21,25,-0.283,21.6,0
2021-06-17 00:44,24.45,21,25,-0.877533333333333,21.17,0
2021-06-17 00:59,24.3,21,25,-0.285866666666666,21.18,0
2021-06-17 01:14,24.3,21,25,-0.8772,21.17,0
2021-06-17 01:29,24.15,21,25,0.0110666666666672,21.17,0
2021-06-17 01:44,24.15,21,25,-0.278,20.51,0
2021-06-17 01:59,24.15,21,25,-0.2892,20.49,0
2021-06-17 02:14,24.075,21,25,-0.2808,20.17,0
2021-06-17 02:29,24.05,21,25,-0.876466666666667,20.16,0
2021-06-17 02:44,23.925,21,25,-0.281933333333333,19.38,0
2021-06-17 02:59,23.925,21,25,-0.2504,19.36,0
2021-06-17 03:14,23.825,21,25,-0.2808,19.36,0
2021-06-17 03:29,23.825,21,25,-0.795733333333333,19.36,0
2021-06-17 03:44,23.7,21,25,0.0182666666666669,19.17,0
2021-06-17 03:59,23.7,21,25,-0.301200000000001,19.18,0
2021-06-17 04:14,23.675,21,25,-0.824333333333333,19.18,0
2021-06-17 04:29,23.525,21,25,-0.278733333333334,19.18,0
2021-06-17 04:44,23.5,21,25,-0.245333333333333,19.11,0
2021-06-17 04:59,23.425,21,25,-0.285933333333334,19.12,2e-05
2021-06-17 05:14,23.4,21,25,-0.247133333333333,19.62,3e-05
2021-06-17 05:29,23.325,21,25,-0.299933333333333,19.62,5e-05
2021-06-17 05:44,23.325,21,25,-0.252866666666666,19.63,0.00139
2021-06-17 05:59,23.225,21,25,0.00533333333333319,19.63,0.00203
2021-06-17 06:14,23.2,21,25,-0.2948,19.63,0.00233
2021-06-17 06:29,23.2,21,25,-0.882933333333333,19.63,0.00315
2021-06-17 06:44,23.075,21,25,0.0022000000000002,19.81,0.04807
2021-06-17 06:59,23.1,21,25,-0.639333333333334,19.82,0.05905
2021-06-17 07:14,23.2,21,25,-1.0462,19.82,0.05973
2021-06-17 07:29,23.1,21,25,-0.291333333333334,19.82,0.06105
2021-06-17 07:44,23.2,21,25,-0.288666666666666,20.66,0.15502
2021-06-17 07:59,23.3,21,25,0.0119333333333334,20.7,0.15602
2021-06-17 08:14,23.475,21,25,-0.301333333333333,20.71,0.15691
2021-06-17 08:29,23.625,21,25,-0.287,20.84,0.18533
2021-06-17 08:44,23.7,21,25,0.0173333333333336,22.16,0.27658
2021-06-17 08:59,23.875,21,25,-0.297666666666667,22.19,0.33085
2021-06-17 09:14,24,21,25,-0.914733333333333,22.2,0.33174
2021-06-17 09:29,24,21,25,-0.294266666666668,22.2,0.3335
2021-06-17 09:44,24.225,21,25,-0.610866666666667,23.28,0.4211
2021-06-17 09:59,24.25,21,25,0.0178666666666669,23.32,0.41956
2021-06-17 10:14,24.425,21,25,-2.51546666666667,23.32,0.50204
2021-06-17 10:29,24.575,21,25,-3.48586666666667,23.33,0.50334
2021-06-17 10:44,24.3,21,25,0.0142666666666669,24.27,0.5309
2021-06-17 10:59,24.35,21,25,-3.25293333333333,24.31,0.5281
2021-06-17 11:14,24.5,21,25,-4.78686666666667,24,0.51274
2021-06-17 11:29,24.3,21,25,-3.163,24.01,0.51489
2021-06-17 11:44,24.1,21,25,-1.84306666666667,24.84,0.6103
2021-06-17 11:59,24.3,21,25,-5.37066666666667,24.88,0.60698
2021-06-17 12:14,24.25,21,25,-4.81986666666667,24.88,0.60811
2021-06-17 12:29,24.075,21,25,-4.83073333333333,24.89,0.72714
2021-06-17 12:44,23.925,21,25,-4.86053333333333,26.07,0.69986
2021-06-17 12:59,23.85,21,25,-4.88,26.12,0.6945
2021-06-17 13:14,23.8,21,25,-4.91206666666667,26.12,0.69527
2021-06-17 13:29,23.75,21,25,-4.93613333333333,26.12,0.6968
2021-06-17 13:44,23.75,21,25,-4.98366666666667,27.07,0.72057
2021-06-17 13:59,23.75,21,25,-4.98766666666667,27.12,0.71385
2021-06-17 14:14,23.75,21,25,-4.9882,27.37,0.87979
2021-06-17 14:29,23.75,21,25,-4.99226666666666,27.37,0.73698
2021-06-17 14:44,23.75,21,25,-4.9984,28.31,0.6987
2021-06-17 14:59,23.75,21,25,-5.00773333333333,28.37,0.69122
2021-06-17 15:14,23.775,21,25,-5.02473333333333,28.36,0.69135
2021-06-17 15:29,23.8,21,25,-5.06573333333333,28.36,0.69161
2021-06-17 15:44,23.825,21,25,-5.02106666666667,28.94,0.6074
2021-06-17 15:59,23.85,21,25,-4.938,28.99,0.36431
2021-06-17 16:14,23.85,21,25,-5.01453333333333,28.99,0.01338
2021-06-17 16:29,23.85,21,25,-5.01633333333333,28.99,0.36836
2021-06-17 16:44,23.9,21,25,-0.312133333333334,29.45,0.42846
2021-06-17 16:59,24.125,21,25,-4.679,29.48,0.51892
2021-06-17 17:14,24.325,21,25,-5.0052,29.15,0.52887
2021-06-17 17:29,24.3,21,25,-4.99826666666667,29.15,0.52815
2021-06-17 17:44,24.275,21,25,-4.99973333333333,28.76,0.39417
2021-06-17 17:59,24.275,21,25,-5.00853333333333,28.77,0.38722
2021-06-17 18:14,24.275,21,25,-4.99493333333333,28.76,0.31023
2021-06-17 18:29,24.25,21,25,-5.035,28.73,0.15857
2021-06-17 18:44,24.25,21,25,-5.06453333333333,27.32,0.12781
2021-06-17 18:59,24.2,21,25,-4.127,27.33,0.04152
2021-06-17 19:14,24.175,21,25,-4.7996,27.32,0.12048
2021-06-17 19:29,24.2,21,25,-5.10313333333333,27.29,0.00404
2021-06-17 19:44,24.15,21,25,-5.1286,25.75,0.04628
2021-06-17 19:59,24,21,25,-0.322133333333333,25.77,0.00054
2021-06-17 20:14,24.025,21,25,-4.72646666666667,25.58,0.00088
2021-06-17 20:29,24.075,21,25,-0.9932,25.56,0.00131
2021-06-17 20:44,24,21,25,-4.62826666666667,24.1,0.00255
2021-06-17 20:59,24.05,21,25,-0.317266666666667,24.08,4e-05
2021-06-17 21:14,23.975,21,25,-3.5868,24.07,5e-05
2021-06-17 21:29,24.125,21,25,-0.642333333333333,24.05,7e-05
2021-06-17 21:44,24.025,21,25,-4.338,21.87,0.00015
2021-06-17 21:59,24.075,21,25,-0.295933333333333,21.85,0
2021-06-17 22:14,23.925,21,25,-2.5562,21.85,0
2021-06-17 22:29,24.1,21,25,-0.6772,21.84,0
2021-06-17 22:44,23.95,21,25,-2.43986666666667,20.88,0
2021-06-17 22:59,24.05,21,25,-0.297133333333333,20.85,0
2021-06-17 23:14,23.925,21,25,0.00613333333333399,21.28,0
2021-06-17 23:29,24.075,21,25,0.000333333333333297,21.27,0
2021-06-17 23:44,24.2,21,25,-3.89913333333333,20.18,0
2021-06-17 23:59,24.125,21,25,-0.289533333333333,20.18,0
2021-06-18 00:14,23.85,21,25,0.0182666666666669,20.18,0
2021-06-18 00:29,23.9,21,25,-0.2868,20.18,0
2021-06-18 00:44,24.025,21,25,-1.19273333333333,20.18,0
2021-06-18 00:59,23.925,21,25,0.0163333333333333,20.18,0
2021-06-18 01:14,23.95,21,25,-0.290666666666667,20.18,0
2021-06-18 01:29,24.05,21,25,-0.277266666666666,20.18,0
2021-06-18 01:44,24.05,21,25,-0.285533333333333,20.19,0
2021-06-18 01:59,24.05,21,25,-0.283133333333333,20.18,0
2021-06-18 02:14,24.05,21,25,-0.2842,20.68,0
2021-06-18 02:29,24.075,21,25,-0.258133333333333,20.68,0
2021-06-18 02:44,24.05,21,25,0.00873333333333326,20.51,0
2021-06-18 02:59,24.075,21,25,-0.299066666666667,20.48,0
2021-06-18 03:14,24.05,21,25,-0.336733333333333,20.48,0
2021-06-18 03:29,24.05,21,25,-0.2808,20.48,0
2021-06-18 03:44,24.075,21,25,-0.259999999999999,19.81,0
2021-06-18 03:59,23.95,21,25,-0.280133333333333,19.8,0
2021-06-18 04:14,23.975,21,25,-0.8778,19.8,0
2021-06-18 04:29,23.85,21,25,0.0180666666666669,19.79,0
2021-06-18 04:44,23.85,21,25,-0.286933333333333,19.19,0
2021-06-18 04:59,23.875,21,25,-0.292,19.19,2e-05
2021-06-18 05:14,23.8,21,25,0.0188666666666664,19.19,3e-05
2021-06-18 05:29,23.775,21,25,-0.282133333333333,19.19,4e-05
2021-06-18 05:44,23.775,21,25,-0.325133333333333,19.19,0.00132
2021-06-18 05:59,23.75,21,25,-0.2852,19.19,0.00185
2021-06-18 06:14,23.725,21,25,-0.273533333333333,19.19,0.00244
2021-06-18 06:29,23.65,21,25,-0.2798,19.2,0.00299
2021-06-18 06:44,23.65,21,25,-0.885866666666666,19.39,0.04505
2021-06-18 06:59,23.525,21,25,-0.287933333333334,19.4,0.0462
2021-06-18 07:14,23.575,21,25,-0.255066666666667,19.41,0.04675
2021-06-18 07:29,23.575,21,25,-0.294,19.42,0.04784
2021-06-18 07:44,23.7,21,25,-0.8938,20.87,0.12868
2021-06-18 07:59,23.65,21,25,0.00706666666666633,20.89,0.12923
2021-06-18 08:14,23.75,21,25,0.00959999999999983,20.89,0.12885
2021-06-18 08:29,23.9,21,25,0.0119333333333334,20.9,0.13014
2021-06-18 08:44,24.025,21,25,0.0183333333333335,21.98,0.21507
2021-06-18 08:59,24.175,21,25,-3.0178,22.01,0.21569
2021-06-18 09:14,24.225,21,25,-2.71586666666667,22.01,0.21663
2021-06-18 09:29,23.975,21,25,-1.22153333333333,22.02,0.21848
2021-06-18 09:44,23.95,21,25,-0.908133333333333,22.85,0.33283
2021-06-18 09:59,23.975,21,25,-1.396,22.87,0.33331
2021-06-18 10:14,24.225,21,25,-5.09853333333333,22.87,0.39899
2021-06-18 10:29,24.1,21,25,-3.06393333333333,22.87,0.40099
2021-06-18 10:44,23.9,21,25,-2.77493333333333,23.58,0.57559
2021-06-18 10:59,23.95,21,25,-4.65546666666667,23.62,0.57706
2021-06-18 11:14,23.85,21,25,-4.66866666666666,23.38,0.59083
2021-06-18 11:29,23.8,21,25,-4.67393333333333,23.38,0.59202
2021-06-18 11:44,23.725,21,25,-4.68913333333333,24.26,0.71399
2021-06-18 11:59,23.7,21,25,-4.7038,24.32,0.71637
2021-06-18 12:14,23.65,21,25,-4.7266,24.32,0.71688
2021-06-18 12:29,23.625,21,25,-4.76346666666667,24.33,0.71789
2021-06-18 12:44,23.6,21,25,-4.79746666666667,25.57,0.81622
2021-06-18 12:59,23.575,21,25,-4.81633333333333,25.62,0.8173
2021-06-18 13:14,23.575,21,25,-4.83526666666667,25.62,0.81752
2021-06-18 13:29,23.575,21,25,-4.91206666666667,25.62,0.81796
2021-06-18 13:44,23.575,21,25,-4.94546666666667,26.26,0.86422
2021-06-18 13:59,23.6,21,25,-4.94586666666667,26.31,0.86404
2021-06-18 14:14,23.625,21,25,-4.97213333333333,26.31,0.86203
2021-06-18 14:29,23.675,21,25,-4.98946666666667,26.31,0.86166
2021-06-18 14:44,23.675,21,25,-5.00566666666667,27.14,0.84564
2021-06-18 14:59,23.725,21,25,-5.03673333333333,27.19,0.84528
2021-06-18 15:14,23.775,21,25,-5.05046666666667,27.19,0.84476
2021-06-18 15:29,23.8,21,25,-4.99673333333333,27.2,0.84374
2021-06-18 15:44,23.8,21,25,-5.03266666666667,27.97,0.74518
2021-06-18 15:59,23.9,21,25,-5.11033333333333,28,0.74333
2021-06-18 16:14,23.925,21,25,-4.42726666666667,28,0.74283
2021-06-18 16:29,24,21,25,-4.71693333333333,28,0.74185
2021-06-18 16:44,24.075,21,25,-5.1366,28.47,0.65745
2021-06-18 16:59,24.15,21,25,-5.13333333333333,28.49,0.54781
2021-06-18 17:14,24.175,21,25,-5.01006666666667,28.48,0.65507
2021-06-18 17:29,24.125,21,25,-4.97206666666667,27.98,0.51981
2021-06-18 17:44,24,21,25,-4.60726666666667,27.85,0.19526
2021-06-18 17:59,23.95,21,25,-4.58066666666667,27.85,0.17604
2021-06-18 18:14,23.85,21,25,-4.91553333333333,27.85,0.17703
2021-06-18 18:29,23.75,21,25,-0.319066666666667,27.84,0.17899
2021-06-18 18:44,23.775,21,25,-1.46086666666667,27.29,0.13597
2021-06-18 18:59,24.05,21,25,-5.38313333333333,27.28,0.00317
2021-06-18 19:14,24.05,21,25,-2.8314,27.27,0.18188
2021-06-18 19:29,23.85,21,25,0.00846666666666707,27.26,0.182
2021-06-18 19:44,23.9,21,25,0.0152666666666668,26.1,0.10454
2021-06-18 19:59,24.1,21,25,-3.13273333333333,26.09,0.06554
2021-06-18 20:14,24.25,21,25,-2.8248,26.08,0.06559
2021-06-18 20:29,24,21,25,0.0124,26.06,0.03476
2021-06-18 20:44,24.05,21,25,0.0173333333333332,24.78,0.03319
2021-06-18 20:59,24.275,21,25,-0.614800000000001,24.78,0.03085
2021-06-18 21:14,24.425,21,25,-1.54226666666667,24.77,0.02043
2021-06-18 21:29,24.325,21,25,0.0173333333333332,24.75,0.04045
2021-06-18 21:44,24.35,21,25,-0.607200000000001,23.36,0.00238
2021-06-18 21:59,24.475,21,25,-0.304666666666666,23.35,0.00276
2021-06-18 22:14,24.475,21,25,0.0116000000000001,23.34,0.00275
2021-06-18 22:29,24.525,21,25,0.0125333333333337,23.34,0.00163
2021-06-18 22:44,24.625,21,25,-2.42033333333333,22.48,0
2021-06-18 22:59,24.6,21,25,-0.293666666666667,22.48,0
2021-06-18 23:14,24.35,21,25,-0.6676,22.6,0
2021-06-18 23:29,24.375,21,25,-0.347066666666667,22.59,0
2021-06-18 23:44,24.35,21,25,0.0112666666666668,21.98,0
2021-06-18 23:59,24.425,21,25,0.0154666666666667,21.98,0
2021-06-19 00:14,24.45,21,25,0.0132000000000008,21.98,0
2021-06-19 00:29,24.525,21,25,-2.10606666666667,21.97,0
2021-06-19 00:44,24.5,21,25,-2.09813333333333,21.6,0
2021-06-19 00:59,24.125,21,25,0.00753333333333339,21.61,0
2021-06-19 01:14,24.05,21,25,0.00840000000000041,21.61,0
2021-06-19 01:29,24.125,21,25,0.0114000000000001,21.6,0
2021-06-19 01:44,24.15,21,25,0.0126000000000004,21.36,0
2021-06-19 01:59,24.25,21,25,0.0110000000000006,21.37,0
2021-06-19 02:14,24.25,21,25,0.0102000000000002,21.12,0
2021-06-19 02:29,24.275,21,25,0.0046666666666666,21.12,0
2021-06-19 02:44,24.325,21,25,0.0200666666666667,21.17,0
2021-06-19 02:59,24.35,21,25,0.0132000000000008,21.18,0
2021-06-19 03:14,24.325,21,25,0.0178666666666669,21.17,0
2021-06-19 03:29,24.325,21,25,0.0210000000000004,21.17,0
2021-06-19 03:44,24.325,21,25,-0.3054,20.98,0
2021-06-19 03:59,24.325,21,25,-0.282266666666667,20.98,0
2021-06-19 04:14,24.2,21,25,0.0146000000000002,20.98,0
2021-06-19 04:29,24.175,21,25,0.0130666666666666,20.98,0
2021-06-19 04:44,24.175,21,25,-0.281866666666667,20.49,0
2021-06-19 04:59,24.15,21,25,-0.263533333333334,20.49,2e-05
2021-06-19 05:14,24.075,21,25,0.0189333333333339,20.61,3e-05
2021-06-19 05:29,24.075,21,25,0.0114666666666667,20.61,4e-05
2021-06-19 05:44,24.05,21,25,0.0162000000000004,20.18,9e-05
2021-06-19 05:59,24.025,21,25,0.0134666666666665,20.19,0.0006
2021-06-19 06:14,24.025,21,25,-0.284866666666666,20.19,0.0008
2021-06-19 06:29,23.975,21,25,-0.886066666666667,20.19,0.00119
2021-06-19 06:44,23.875,21,25,0.0133333333333336,20.32,0.00232
2021-06-19 06:59,23.875,21,25,0.0142666666666669,20.33,0.002
2021-06-19 07:14,23.875,21,25,0.00819999999999954,20.34,0.00266
2021-06-19 07:29,23.875,21,25,-0.295333333333334,20.35,0.00394
2021-06-19 07:44,23.875,21,25,-0.2948,21.5,0.00764
2021-06-19 07:59,23.875,21,25,0.0083333333333333,21.52,0.00444
2021-06-19 08:14,23.95,21,25,0.0200666666666667,21.9,0.00643
2021-06-19 08:29,23.975,21,25,-0.295466666666667,21.91,0.00954
2021-06-19 08:44,24.075,21,25,-0.899533333333334,23.12,0.01849
2021-06-19 08:59,24.025,21,25,-0.605133333333333,23.14,0.00754
2021-06-19 09:14,24.05,21,25,-0.2962,23.15,0.01
2021-06-19 09:29,24.025,21,25,0.0191999999999997,23.16,0.01483
2021-06-19 09:44,24.15,21,25,-0.306133333333333,24.49,0.02875
2021-06-19 09:59,24.325,21,25,-4.7254,24.52,0.01008
2021-06-19 10:14,24.2,21,25,-0.3152,24.52,0.16567
2021-06-19 10:29,24.125,21,25,-1.85806666666667,24.53,0.17051
2021-06-19 10:44,24.3,21,25,-4.377,25.68,0.23392
2021-06-19 10:59,24.125,21,25,-4.51393333333333,25.69,0.31956
2021-06-19 11:14,24.075,21,25,-4.81753333333333,25.39,0.21722
2021-06-19 11:29,23.95,21,25,-0.312866666666667,25.4,0.3223
2021-06-19 11:44,24,21,25,-2.27246666666667,26.3,0.37192
2021-06-19 11:59,24.225,21,25,-5.7304,26.32,0.35756
2021-06-19 12:14,24.15,21,25,-4.93706666666667,26.32,0.47403
2021-06-19 12:29,24.1,21,25,-4.8852,26.32,0.59042
2021-06-19 12:44,24,21,25,-4.86626666666667,27.1,0.65621
2021-06-19 12:59,24,21,25,-4.88533333333333,27.11,0.65153
2021-06-19 13:14,23.95,21,25,-4.89706666666667,27.11,0.52569
2021-06-19 13:29,23.9,21,25,-4.89146666666667,27.1,0.40357
2021-06-19 13:44,23.9,21,25,-1.93586666666667,27.32,0.58429
2021-06-19 13:59,23.925,21,25,-4.53286666666667,27.36,0.57176
2021-06-19 14:14,24.075,21,25,-4.83613333333333,27.18,0.57342
2021-06-19 14:29,24.05,21,25,-4.8854,27.18,0.58333
2021-06-19 14:44,24.075,21,25,-4.8498,27.64,0.59467
2021-06-19 14:59,24.075,21,25,-4.8718,27.69,0.15491
2021-06-19 15:14,24.05,21,25,-4.89953333333333,27.69,0.29952
2021-06-19 15:29,24.05,21,25,-3.91486666666667,27.7,0.02539
2021-06-19 15:44,24.075,21,25,0.018133333333334,28.65,0.54531
2021-06-19 15:59,24.325,21,25,-6.2692,28.67,0.40066
2021-06-19 16:14,24.4,21,25,-5.91866666666667,28.67,0.4019
2021-06-19 16:29,24.3,21,25,-5.94973333333333,28.66,0.40433
2021-06-19 16:44,24.25,21,25,-5.89153333333333,28.58,0.13899
2021-06-19 16:59,24.175,21,25,-5.87953333333333,28.6,0.42563
2021-06-19 17:14,24.15,21,25,-3.2686,27.98,0.41781
2021-06-19 17:29,24.175,21,25,-4.87966666666667,27.98,0.11648
2021-06-19 17:44,24.15,21,25,-4.20053333333333,27.97,0.10791
2021-06-19 17:59,24.1,21,25,-1.40313333333333,27.98,0.16766
2021-06-19 18:14,24.225,21,25,-1.86366666666667,27.98,0.00736
2021-06-19 18:29,24.25,21,25,0.0224000000000006,27.97,0.09064
2021-06-19 18:44,24.5,21,25,-4.57086666666667,27.6,0.07461
2021-06-19 18:59,24.625,21,25,-4.87506666666667,27.59,0.00309
2021-06-19 19:14,24.45,21,25,-2.2654,27.58,0.11562
2021-06-19 19:29,24.325,21,25,-1.59153333333333,27.57,0.28189
2021-06-19 19:44,24.425,21,25,-4.78733333333333,26.59,0.13215
2021-06-19 19:59,24.3,21,25,-2.2226,26.59,0.06401
2021-06-19 20:14,24.175,21,25,-2.84413333333333,26.77,0.0924
2021-06-19 20:29,24.175,21,25,-0.299266666666667,26.76,0.12202
2021-06-19 20:44,24.125,21,25,0.026933333333333,25.65,0.04364
2021-06-19 20:59,24.325,21,25,-2.19,25.65,0.04246
2021-06-19 21:14,24.525,21,25,-4.99986666666667,25.64,0.04225
2021-06-19 21:29,24.225,21,25,0.0189333333333335,25.63,0.04183
2021-06-19 21:44,24.1,21,25,0.0178666666666674,24.35,0.00241
2021-06-19 21:59,24.15,21,25,0.022333333333334,24.36,0.00233
2021-06-19 22:14,24.35,21,25,-1.23733333333333,24.35,0.00232
2021-06-19 22:29,24.475,21,25,-2.4752,24.35,0.00181
2021-06-19 22:44,24.225,21,25,-0.3054,23.8,0
2021-06-19 22:59,24.25,21,25,-0.6082,23.8,0
2021-06-19 23:14,24.25,21,25,0.0179333333333331,22.49,0
2021-06-19 23:29,24.35,21,25,-0.292,22.49,0
2021-06-19 23:44,24.45,21,25,0.0232666666666672,22.38,0
2021-06-19 23:59,24.525,21,25,-1.22626666666667,22.38,0
2021-06-20 00:14,24.55,21,25,-1.23013333333333,22.38,0
2021-06-20 00:29,24.4,21,25,0.0249999999999999,22.39,0
2021-06-20 00:44,24.45,21,25,0.0244666666666671,22.82,0
2021-06-20 00:59,24.55,21,25,-2.16626666666667,22.81,0
2021-06-20 01:14,24.55,21,25,-2.4932,22.81,0
2021-06-20 01:29,24.225,21,25,0.0167333333333337,22.81,0
2021-06-20 01:44,24.225,21,25,-1.80353333333333,22.86,0
2021-06-20 01:59,24.325,21,25,-2.8718,22.87,0
2021-06-20 02:14,24,21,25,0.00586666666666646,22.99,0
2021-06-20 02:29,23.95,21,25,0.0208666666666666,22.98,0
2021-06-20 02:44,24.05,21,25,0.0216666666666669,22.8,0
2021-06-20 02:59,24.2,21,25,-0.601133333333333,22.8,0
2021-06-20 03:14,24.25,21,25,-0.284266666666667,22.79,0
2021-06-20 03:29,24.2,21,25,0.016,22.79,0
2021-06-20 03:44,24.25,21,25,-0.284666666666667,22.48,0
2021-06-20 03:59,24.275,21,25,-0.284733333333333,22.49,0
2021-06-20 04:14,24.25,21,25,0.024,22.48,0
2021-06-20 04:29,24.275,21,25,0.0222666666666669,22.48,0
2021-06-20 04:44,24.325,21,25,0.0206,22.17,0
2021-06-20 04:59,24.325,21,25,0.0243999999999995,22.17,2e-05
2021-06-20 05:14,24.325,21,25,0.0280666666666671,21.98,2e-05
2021-06-20 05:29,24.325,21,25,0.0266000000000002,21.97,3e-05
2021-06-20 05:44,24.375,21,25,0.0258666666666669,21.31,7e-05
2021-06-20 05:59,24.375,21,25,-0.284733333333334,21.3,0.00039
2021-06-20 06:14,24.325,21,25,0.0172000000000003,21.3,0.00052
2021-06-20 06:29,24.325,21,25,0.0232000000000001,21.3,0.00078
2021-06-20 06:44,24.325,21,25,0.0229333333333335,21.12,0.00152
2021-06-20 06:59,24.325,21,25,0.02,21.12,0.00099
2021-06-20 07:14,24.325,21,25,0.0170000000000003,21.12,0.00132
2021-06-20 07:29,24.325,21,25,-0.286466666666666,21.13,0.00196
2021-06-20 07:44,24.325,21,25,-0.273733333333333,21.31,0.0038
2021-06-20 07:59,24.25,21,25,0.021066666666667,21.32,0.00376
2021-06-20 08:14,24.25,21,25,0.0222000000000007,21.33,0.00395
2021-06-20 08:29,24.275,21,25,0.0285333333333337,21.33,0.00586
2021-06-20 08:44,24.275,21,25,-0.285733333333334,22.11,0.01135
2021-06-20 08:59,24.275,21,25,0.00973333333333359,22.14,0.00476
2021-06-20 09:14,24.325,21,25,-0.2808,22.14,0.00632
2021-06-20 09:29,24.35,21,25,-0.284,22.15,0.00938
2021-06-20 09:44,24.325,21,25,0.0263999999999998,23.11,0.01817
2021-06-20 09:59,24.425,21,25,-3.42673333333333,23.14,0.00793
2021-06-20 10:14,24.425,21,25,-4.377,23.15,0.01052
2021-06-20 10:29,24.15,21,25,0.0234000000000001,23.16,0.06352
2021-06-20 10:44,24.1,21,25,-0.289533333333333,24.49,0.17868
2021-06-20 10:59,24.25,21,25,-2.9368,24.51,0.16448
2021-06-20 11:14,24.425,21,25,-4.81146666666667,24.03,0.22038
2021-06-20 11:29,24.3,21,25,-4.84786666666667,24.04,0.08808
2021-06-20 11:44,24.125,21,25,-1.27593333333333,25.37,0.13686
2021-06-20 11:59,24.1,21,25,-4.25773333333333,25.39,0.42416


==> data/20day_2.dat <==
t,y,min,max,u,w1,w2
2021-06-20 11:14,24.425,21,25,-4.81146666666667,24.03,0.22038
2021-06-20 11:29,24.3,21,25,-4.84786666666667,24.04,0.08808
2021-06-20 11:44,24.125,21,25,-1.27593333333333,25.37,0.13686
2021-06-20 11:59,24.1,21,25,-4.25773333333333,25.39,0.42416
2021-06-20 12:14,24.175,21,25,-3.60133333333333,25.39,0.32239
2021-06-20 12:29,24.1,21,25,-4.5584,25.4,0.52925
2021-06-20 12:44,24.075,21,25,-4.8936,26.3,0.03953
2021-06-20 12:59,23.95,21,25,-4.94706666666667,26.32,0.01271
2021-06-20 13:14,23.925,21,25,-4.87693333333333,26.33,0.01685
2021-06-20 13:29,23.8,21,25,-4.79166666666667,26.34,0.34206
2021-06-20 13:44,23.675,21,25,-4.75906666666667,27.3,0.04846
2021-06-20 13:59,23.45,21,25,-4.3888,27.28,0.00864
2021-06-20 14:14,23.275,21,25,-4.6728,27.09,0.00988
2021-06-20 14:29,23.1,21,25,-4.73053333333333,27.08,0.01467
2021-06-20 14:44,23.075,21,25,-4.70446666666667,26.17,0.02843
2021-06-20 14:59,23,21,25,-0.2938,26.11,0.00487
2021-06-20 15:14,23,21,25,-4.3002,26.08,0.00646
2021-06-20 15:29,23.075,21,25,-4.60493333333333,26.03,0.00959
2021-06-20 15:44,23,21,25,-4.58913333333333,21.85,0.01858
2021-06-20 15:59,22.9,21,25,-0.295666666666666,21.86,0.00246
2021-06-20 16:14,22.925,21,25,0.0249999999999999,21.85,0.00326
2021-06-20 16:29,23.25,21,25,-4.375,21.85,0.00485
2021-06-20 16:44,23.35,21,25,-4.65146666666667,21.12,0.05363
2021-06-20 16:59,23.25,21,25,-4.65813333333333,21.12,0.14173
2021-06-20 17:14,23.05,21,25,-0.921066666666666,20.88,0.03143
2021-06-20 17:29,23.05,21,25,0.0161333333333333,20.88,0.03255
2021-06-20 17:44,23.15,21,25,0.0209999999999999,21.19,0.02973
2021-06-20 17:59,23.325,21,25,-4.92526666666667,21.19,0.00279
2021-06-20 18:14,23.275,21,25,-0.892733333333334,21.19,0.0037
2021-06-20 18:29,22.95,21,25,-0.2842,21.2,0.0055
2021-06-20 18:44,22.95,21,25,-0.256333333333333,21.5,0.01066
2021-06-20 18:59,22.95,21,25,0.0173999999999999,21.49,0.00118
2021-06-20 19:14,23.075,21,25,0.0186666666666664,21.49,0.00156
2021-06-20 19:29,23.175,21,25,0.0199333333333334,21.49,0.00232
2021-06-20 19:44,23.225,21,25,0.0198666666666667,21.14,0.00449
2021-06-20 19:59,23.275,21,25,0.0276666666666667,21.11,0.00043
2021-06-20 20:14,23.325,21,25,0.0288666666666666,21.3,0.00058
2021-06-20 20:29,23.35,21,25,0.0251333333333332,21.3,0.00086
2021-06-20 20:44,23.35,21,25,0.0207999999999999,20.89,0.00168
2021-06-20 20:59,23.375,21,25,-0.293533333333333,20.87,3e-05
2021-06-20 21:14,23.35,21,25,0.0194000000000005,20.87,4e-05
2021-06-20 21:29,23.35,21,25,0.0206666666666666,20.86,6e-05
2021-06-20 21:44,23.35,21,25,0.0226666666666664,20.39,0.00012
2021-06-20 21:59,23.325,21,25,0.0135333333333332,20.37,0
2021-06-20 22:14,23.3,21,25,0.0204666666666671,20.36,0.00128
2021-06-20 22:29,23.275,21,25,0.014733333333333,20.36,0.00127
2021-06-20 22:44,23.275,21,25,0.0164,19.89,0
2021-06-20 22:59,23.25,21,25,0.0169999999999999,19.87,0
2021-06-20 23:14,23.225,21,25,0.0192000000000005,19.62,0
2021-06-20 23:29,23.225,21,25,0.0157333333333338,19.62,0
2021-06-20 23:44,23.2,21,25,0.0204000000000004,19.4,0
2021-06-20 23:59,23.175,21,25,0.0196666666666667,19.36,0
2021-06-21 00:14,23.15,21,25,0.0257333333333336,19.36,0
2021-06-21 00:29,23.125,21,25,0.0220666666666665,19.36,0
2021-06-21 00:44,23.1,21,25,0.0155333333333338,18.82,0
2021-06-21 00:59,23.075,21,25,0.0112666666666668,18.81,0
2021-06-21 01:14,23.025,21,25,-0.262866666666667,18.81,0
2021-06-21 01:29,23.025,21,25,-0.283066666666666,18.81,0
2021-06-21 01:44,22.925,21,25,-0.289333333333333,18.63,0
2021-06-21 01:59,22.9,21,25,-0.276533333333333,18.62,0
2021-06-21 02:14,22.8,21,25,-0.287733333333334,18.37,0
2021-06-21 02:29,22.8,21,25,-0.982666666666667,18.38,0
2021-06-21 02:44,22.65,21,25,-0.255199999999999,18.32,0
2021-06-21 02:59,22.625,21,25,-0.809266666666667,18.31,0
2021-06-21 03:14,22.475,21,25,0.0132666666666665,18.31,0
2021-06-21 03:29,22.5,21,25,0.0174666666666665,18.32,0
2021-06-21 03:44,22.5,21,25,-0.3022,18.32,0
2021-06-21 03:59,22.5,21,25,-0.2908,18.31,0
2021-06-21 04:14,22.425,21,25,-0.2862,18.31,0
2021-06-21 04:29,22.4,21,25,-0.791933333333333,18.31,0
2021-06-21 04:44,22.25,21,25,-0.2842,18.2,0
2021-06-21 04:59,22.25,21,25,-0.252533333333333,18.19,2e-05
2021-06-21 05:14,22.175,21,25,0.0131333333333332,18.19,3e-05
2021-06-21 05:29,22.2,21,25,0.0117333333333329,18.19,4e-05
2021-06-21 05:44,22.2,21,25,0.0258666666666665,18.02,0.00026
2021-06-21 05:59,22.2,21,25,0.0147333333333335,18,0.00088
2021-06-21 06:14,22.175,21,25,0.0191999999999992,18,0.00117
2021-06-21 06:29,22.175,21,25,0.0138000000000003,18.01,0.00174
2021-06-21 06:44,22.15,21,25,0.0170000000000003,18.02,0.00337
2021-06-21 06:59,22.3,21,25,0.0204666666666671,18.01,0.00291
2021-06-21 07:14,22.5,21,25,-0.301266666666666,18.02,0.00386
2021-06-21 07:29,22.525,21,25,-0.8478,18.03,0.00572
2021-06-21 07:44,22.375,21,25,0.0124,18.05,0.01109
2021-06-21 07:59,22.375,21,25,0.020866666666667,19.41,0.30417
2021-06-21 08:14,22.4,21,25,-0.308266666666666,19.04,0.26877
2021-06-21 08:29,22.525,21,25,-0.2706,19.04,0.26877
2021-06-21 08:44,22.55,21,25,0.0146666666666673,19.04,0.26877
2021-06-21 08:59,22.625,21,25,-0.194666666666667,19.6,0.42578
2021-06-21 09:14,22.725,21,25,-0.2052,19.6,0.42578
2021-06-21 09:29,22.825,21,25,-0.548733333333333,19.6,0.42578
2021-06-21 09:44,23,21,25,-0.976,19.6,0.42578
2021-06-21 09:59,23.1,21,25,0.0754666666666668,20.41,0.56819
2021-06-21 10:14,23.3,21,25,0.0762,20.41,0.56819
2021-06-21 10:29,23.525,21,25,0.0566666666666662,20.41,0.56819
2021-06-21 10:44,23.7,21,25,-1.46673333333333,20.78,0.58066
2021-06-21 10:59,23.875,21,25,-4.40053333333333,20.81,0.58344
2021-06-21 11:14,23.725,21,25,-0.285666666666667,20.81,0.58407
2021-06-21 11:29,23.625,21,25,-3.89173333333333,20.38,0.61402
2021-06-21 11:44,23.675,21,25,-0.642533333333333,21.27,0.74611
2021-06-21 11:59,23.625,21,25,-2.1126,21.31,0.74751
2021-06-21 12:14,23.825,21,25,-2.8394,21.32,0.74764
2021-06-21 12:29,23.7,21,25,-0.591800000000001,21.32,0.74789
2021-06-21 12:44,23.775,21,25,-4.23006666666667,22.09,0.77908
2021-06-21 12:59,23.8,21,25,-0.286466666666667,22.13,0.77996
2021-06-21 13:14,23.8,21,25,-4.54793333333333,22.13,0.78007
2021-06-21 13:29,23.875,21,25,-0.8886,22.14,0.78029
2021-06-21 13:44,23.825,21,25,-4.28293333333333,23.09,0.79709
2021-06-21 13:59,23.875,21,25,-2.13106666666667,23.12,0.79429
2021-06-21 14:14,23.825,21,25,-4.28973333333333,23.3,0.80088
2021-06-21 14:29,23.85,21,25,-4.6196,23.3,0.79922
2021-06-21 14:44,23.8,21,25,-3.40733333333333,22.64,0.63795
2021-06-21 14:59,23.7,21,25,-4.30286666666667,22.56,0.5285
2021-06-21 15:14,23.7,21,25,-4.62986666666667,22.55,0.52764
2021-06-21 15:29,23.65,21,25,-4.57353333333333,22.52,0.52596
2021-06-21 15:44,23.5,21,25,-4.59086666666667,19.78,0.32161
2021-06-21 15:59,23.45,21,25,-3.34486666666667,19.79,0.00378
2021-06-21 16:14,23.45,21,25,-4.3756,19.79,0.06732
2021-06-21 16:29,23.65,21,25,-5.61493333333333,19.78,0.06909
2021-06-21 16:44,23.775,21,25,-5.617,19.17,0.05065
2021-06-21 16:59,23.875,21,25,-5.6292,19.18,0.23173
2021-06-21 17:14,23.925,21,25,-5.6104,20.3,0.29118
2021-06-21 17:29,23.95,21,25,-5.4282,20.29,0.24301
2021-06-21 17:44,23.925,21,25,-5.4882,19.87,0.07984
2021-06-21 17:59,23.95,21,25,-5.49566666666666,19.85,0.00174
2021-06-21 18:14,23.95,21,25,-5.5062,19.85,0.00231
2021-06-21 18:29,23.95,21,25,-5.43346666666667,19.84,0.00343
2021-06-21 18:44,23.875,21,25,-4.65273333333333,18.99,0.07304
2021-06-21 18:59,23.775,21,25,-4.46326666666667,18.99,0.00098
2021-06-21 19:14,23.675,21,25,-4.51753333333334,18.98,0.0013
2021-06-21 19:29,23.6,21,25,-4.57266666666667,18.98,0.00194
2021-06-21 19:44,23.275,21,25,-4.33673333333333,18.61,0.00376
2021-06-21 19:59,23,21,25,-0.282133333333333,18.61,0.02861
2021-06-21 20:14,22.9,21,25,0.0168000000000004,18.86,0.0427
2021-06-21 20:29,23.05,21,25,0.0238,18.85,0.04246
2021-06-21 20:44,23.2,21,25,-2.596,18.3,0.0075
2021-06-21 20:59,23.25,21,25,-0.547266666666666,18.3,0.00653
2021-06-21 21:14,23.05,21,25,0.0194666666666667,18.3,0.00651
2021-06-21 21:29,23.125,21,25,0.0224000000000002,18.3,0.00645
2021-06-21 21:44,23.225,21,25,-2.69193333333333,18.11,0.00072
2021-06-21 21:59,23.275,21,25,-0.256733333333333,18.11,0.00086
2021-06-21 22:14,23.025,21,25,0.0178666666666665,18.11,0.00067
2021-06-21 22:29,23.125,21,25,0.016,18.1,0.00066
2021-06-21 22:44,23.175,21,25,-0.702133333333333,17.62,0
2021-06-21 22:59,23.225,21,25,-0.546933333333333,17.62,0
2021-06-21 23:14,23.125,21,25,-0.287533333333333,18.37,0
2021-06-21 23:29,23.15,21,25,-0.292333333333333,18.37,0
2021-06-21 23:44,23.125,21,25,0.0160666666666667,18.01,0
2021-06-21 23:59,23.125,21,25,0.0123333333333333,17.99,0
2021-06-22 00:14,23.125,21,25,0.0223333333333331,17.99,0
2021-06-22 00:29,23.125,21,25,0.0207333333333333,17.99,0
2021-06-22 00:44,23.125,21,25,0.0218000000000003,17.63,0
2021-06-22 00:59,23.1,21,25,0.0100000000000007,17.62,0
2021-06-22 01:14,23.1,21,25,0.0236000000000005,17.62,0
2021-06-22 01:29,23.1,21,25,-0.254,17.62,0
2021-06-22 01:44,23.1,21,25,-0.2554,17.32,0
2021-06-22 01:59,23,21,25,-0.2982,17.31,0
2021-06-22 02:14,23,21,25,-0.820733333333334,17.31,0
2021-06-22 02:29,22.85,21,25,-0.288466666666667,17.31,0
2021-06-22 02:44,22.85,21,25,-0.8068,17.2,0
2021-06-22 02:59,22.725,21,25,-0.310066666666666,17.19,0
2021-06-22 03:14,22.725,21,25,-0.837133333333334,17.19,0
2021-06-22 03:29,22.575,21,25,0.0129333333333337,17.19,0
2021-06-22 03:44,22.6,21,25,0.0140666666666664,17.2,0
2021-06-22 03:59,22.6,21,25,0.00579999999999981,17.18,0
2021-06-22 04:14,22.6,21,25,-0.2416,17.18,0
2021-06-22 04:29,22.6,21,25,-0.767399999999999,17.18,0
2021-06-22 04:44,22.425,21,25,0.00613333333333355,17.19,0
2021-06-22 04:59,22.4,21,25,0.00993333333333357,17,1e-05
2021-06-22 05:14,22.4,21,25,0.0159999999999996,17.13,2e-05
2021-06-22 05:29,22.375,21,25,0.017266666666667,17.14,3e-05
2021-06-22 05:44,22.35,21,25,0.0152666666666672,17.2,6e-05
2021-06-22 05:59,22.325,21,25,-0.0128666666666666,17.19,0.00052
2021-06-22 06:14,22.3,21,25,0.384466666666667,17.19,0.00069
2021-06-22 06:29,22.275,21,25,1.14173333333333,17.2,0.00102
2021-06-22 06:44,22.3,21,25,0.3744,17.33,0.00198
2021-06-22 06:59,22.35,21,25,0.389066666666666,17.31,0.00139
2021-06-22 07:14,22.575,21,25,0.3784,17.31,0.00185
2021-06-22 07:29,22.625,21,25,1.17873333333333,17.32,0.00274
2021-06-22 07:44,22.625,21,25,0.378733333333333,17.33,0.00532
2021-06-22 07:59,22.6,21,25,1.19173333333333,17.31,0.00164
2021-06-22 08:14,22.575,21,25,-0.0135333333333336,17.19,0.01533
2021-06-22 08:29,22.75,21,25,0.389133333333333,17.19,0.01637
2021-06-22 08:44,22.9,21,25,0.389200000000001,17.38,0.04625
2021-06-22 08:59,23.125,21,25,-0.00346666666666628,17.37,0.08589
2021-06-22 09:14,23.325,21,25,-0.00780000000000047,17.37,0.10709
2021-06-22 09:29,23.55,21,25,-0.00673333333333348,17.37,0.10816
2021-06-22 09:44,23.7,21,25,-0.0129333333333337,17.37,0.17259
2021-06-22 09:59,23.85,21,25,-0.0137999999999998,17.38,0.1068
2021-06-22 10:14,24.025,21,25,-0.0157999999999996,17.38,0.14157
2021-06-22 10:29,24.175,21,25,-0.00993333333333357,17.39,0.1772
2021-06-22 10:44,24.35,21,25,-0.0145999999999997,17.87,0.32599
2021-06-22 10:59,24.55,21,25,-0.0247999999999995,17.88,0.38917
2021-06-22 11:14,24.725,21,25,-3.96766666666667,17.89,0.38979
2021-06-22 11:29,24.85,21,25,-4.4026,18.21,0.42688
2021-06-22 11:44,24.55,21,25,-4.42093333333333,18.99,0.53201
2021-06-22 11:59,24.175,21,25,-4.36366666666667,19.01,0.53536
2021-06-22 12:14,23.975,21,25,-4.41566666666667,19.02,0.53658
2021-06-22 12:29,23.775,21,25,-4.41073333333333,19.03,0.53898
2021-06-22 12:44,23.6,21,25,-4.43126666666667,20.11,0.74751
2021-06-22 12:59,23.45,21,25,-4.47846666666667,20.13,0.74838
2021-06-22 13:14,23.35,21,25,-4.4538,20.14,0.74894
2021-06-22 13:29,23.225,21,25,-4.16493333333333,20.15,0.75003
2021-06-22 13:44,23.15,21,25,-3.2936,20.87,0.82834
2021-06-22 13:59,23.175,21,25,-4.49,20.88,0.82587
2021-06-22 14:14,23.125,21,25,-2.7118,20.89,0.82637
2021-06-22 14:29,23.075,21,25,0.00780000000000003,20.89,0.85721
2021-06-22 14:44,23.3,21,25,0.0138666666666665,21.61,0.81541
2021-06-22 14:59,23.625,21,25,-2.74853333333333,21.62,0.81394
2021-06-22 15:14,23.875,21,25,-3.69886666666667,21.63,0.81321
2021-06-22 15:29,23.775,21,25,-2.12986666666667,21.63,0.81177
2021-06-22 15:44,23.875,21,25,-3.61193333333333,21.81,0.69647
2021-06-22 15:59,23.85,21,25,-2.751,21.8,0.69619
2021-06-22 16:14,23.925,21,25,-4.59446666666667,21.8,0.69572
2021-06-22 16:29,23.875,21,25,-3.98393333333333,21.8,0.6948
2021-06-22 16:44,23.775,21,25,-1.02673333333333,21.67,0.60925
2021-06-22 16:59,23.9,21,25,-5.58973333333333,21.68,0.60705
2021-06-22 17:14,23.925,21,25,-4.01433333333333,21.48,0.55874
2021-06-22 17:29,23.875,21,25,-4.33486666666666,21.48,0.55701
2021-06-22 17:44,23.875,21,25,-4.5914,21,0.08452
2021-06-22 17:59,23.875,21,25,-4.56033333333333,20.99,0.00443
2021-06-22 18:14,23.675,21,25,-4.506,20.99,0.00588
2021-06-22 18:29,23.525,21,25,-0.290666666666667,20.99,0.00873
2021-06-22 18:44,23.45,21,25,0.0157333333333334,20.22,0.01692
2021-06-22 18:59,23.6,21,25,0.0211333333333332,20.15,0.00257
2021-06-22 19:14,23.8,21,25,-4.13506666666667,20.14,0.00341
2021-06-22 19:29,23.75,21,25,-0.29,20.13,0.00506
2021-06-22 19:44,23.55,21,25,0.0194666666666667,18.62,0.03219
2021-06-22 19:59,23.65,21,25,-0.612466666666667,18.61,0.14181
2021-06-22 20:14,23.8,21,25,-0.344266666666666,20.08,0.14537
2021-06-22 20:29,23.8,21,25,-4.18613333333333,20.07,0.14419
2021-06-22 20:44,23.75,21,25,-4.15426666666667,20.02,0.1408
2021-06-22 20:59,23.225,21,25,-0.268933333333333,18.6,0.02395
2021-06-22 21:14,23,21,25,-0.0017999999999998,18.59,0.03566
2021-06-22 21:29,23.075,21,25,-0.6292,18.58,0.0354
2021-06-22 21:44,23.2,21,25,-4.51533333333333,17.36,0.00249
2021-06-22 21:59,23.025,21,25,-0.316666666666666,17.37,0.00208
2021-06-22 22:14,22.725,21,25,-0.6294,17.37,0.00036
2021-06-22 22:29,22.8,21,25,-0.340733333333334,17.37,0
2021-06-22 22:44,22.8,21,25,-0.636666666666666,17.31,0
2021-06-22 22:59,22.9,21,25,-0.362266666666666,17.32,0
2021-06-22 23:14,22.9,21,25,-0.307933333333333,18.49,0
2021-06-22 23:29,22.9,21,25,-0.259133333333333,18.49,0
2021-06-22 23:44,22.9,21,25,0.0101333333333335,17.91,0
2021-06-22 23:59,22.9,21,25,-0.2942,17.87,0
2021-06-23 00:14,22.925,21,25,-0.828199999999999,17.87,0
2021-06-23 00:29,22.8,21,25,0.00679999999999925,17.87,0
2021-06-23 00:44,22.825,21,25,0.00519999999999987,17.22,0
2021-06-23 00:59,22.825,21,25,-0.000466666666666615,17.19,0
2021-06-23 01:14,22.825,21,25,0.00299999999999967,17.19,0
2021-06-23 01:29,22.825,21,25,-0.275933333333333,17.19,0
2021-06-23 01:44,22.825,21,25,-0.9228,16.84,0
2021-06-23 01:59,22.675,21,25,-0.377466666666667,16.82,0
2021-06-23 02:14,22.65,21,25,-0.8324,16.69,0
2021-06-23 02:29,22.525,21,25,-0.298866666666667,16.7,0
2021-06-23 02:44,22.525,21,25,-0.2642,16.66,0
2021-06-23 02:59,22.475,21,25,-0.3046,16.63,0
2021-06-23 03:14,22.45,21,25,-0.298333333333333,16.63,0
2021-06-23 03:29,22.4,21,25,0.00413333333333288,16.63,0
2021-06-23 03:44,22.375,21,25,-0.310866666666666,16.53,0
2021-06-23 03:59,22.375,21,25,-0.831266666666667,16.5,0
2021-06-23 04:14,22.2,21,25,0.0022000000000002,16.5,0
2021-06-23 04:29,22.175,21,25,-0.316133333333333,16.5,0
2021-06-23 04:44,22.175,21,25,-0.295733333333333,16.34,0
2021-06-23 04:59,22.075,21,25,0.000399999999999956,16.32,2e-05
2021-06-23 05:14,22.075,21,25,-0.00193333333333312,16.32,3e-05
2021-06-23 05:29,22.05,21,25,-0.00419999999999998,16.39,3e-05
2021-06-23 05:44,22.025,21,25,-0.00806666666666667,16.4,0.00083
2021-06-23 05:59,22,21,25,0.00473333333333326,16.38,0.00194
2021-06-23 06:14,22,21,25,-0.000466666666666171,16.39,0.00219
2021-06-23 06:29,21.925,21,25,-0.00133333333333319,16.39,0.00268
2021-06-23 06:44,21.9,21,25,0.00340000000000007,16.71,0.03859
2021-06-23 06:59,22.025,21,25,-0.00499999999999945,16.7,0.04003
2021-06-23 07:14,22.15,21,25,-0.277133333333333,16.7,0.04069
2021-06-23 07:29,22.15,21,25,-0.334266666666666,16.71,0.042
2021-06-23 07:44,22.175,21,25,-0.312599999999999,17.32,0.13189
2021-06-23 07:59,22.25,21,25,-0.291666666666667,17.33,0.13291
2021-06-23 08:14,22.3,21,25,-0.00186666666666691,17.33,0.13372
2021-06-23 08:29,22.525,21,25,-0.000799999999999912,17.22,0.13794
2021-06-23 08:44,22.85,21,25,-0.641466666666667,18.31,0.25788
2021-06-23 08:59,23.1,21,25,-0.442733333333333,18.33,0.20774
2021-06-23 09:14,23.25,21,25,0.00633333333333352,18.33,0.20907
2021-06-23 09:29,23.5,21,25,-0.0103333333333335,18.34,0.16232
2021-06-23 09:44,23.675,21,25,-1.85493333333333,19.38,0.30535
2021-06-23 09:59,23.775,21,25,-0.275133333333334,19.39,0.30057
2021-06-23 10:14,23.65,21,25,0.0943333333333332,19.4,0.37445
2021-06-23 10:29,23.7,21,25,-0.4842,19.4,0.37685
2021-06-23 10:44,23.75,21,25,-1.53293333333333,20.49,0.40531
2021-06-23 10:59,23.625,21,25,-2.3556,20.5,0.30142
2021-06-23 11:14,23.7,21,25,-4.3636,20.32,0.40487
2021-06-23 11:29,23.45,21,25,-0.295333333333333,20.32,0.50458
2021-06-23 11:44,23.375,21,25,0.00326666666666675,20.99,0.59976
2021-06-23 11:59,23.6,21,25,-4.15746666666666,21.01,0.47842
2021-06-23 12:14,23.725,21,25,-4.4582,21.01,0.59581
2021-06-23 12:29,23.575,21,25,-4.46346666666667,21.02,0.71255
2021-06-23 12:44,23.425,21,25,-0.297266666666667,21.8,0.80195
2021-06-23 12:59,23.4,21,25,-4.15926666666667,21.81,0.66935
2021-06-23 13:14,23.45,21,25,-4.47413333333333,21.82,0.66975
2021-06-23 13:29,23.35,21,25,-4.48333333333333,21.82,0.67054
2021-06-23 13:44,23.3,21,25,-2.98073333333333,22.36,0.52492
2021-06-23 13:59,23.225,21,25,0.00193333333333356,22.38,0.26324
2021-06-23 14:14,23.375,21,25,-4.20613333333333,22.62,0.01579
2021-06-23 14:29,23.425,21,25,-3.313,22.62,0.02343
2021-06-23 14:44,23.225,21,25,0.00613333333333355,23.09,0.0454
2021-06-23 14:59,23.325,21,25,0.00660000000000016,23.08,0.01038
2021-06-23 15:14,23.575,21,25,0.00680000000000014,23.07,0.01376
2021-06-23 15:29,23.875,21,25,-4.31286666666667,23.04,0.02042
2021-06-23 15:44,24,21,25,-4.6234,21.45,0.23844
2021-06-23 15:59,23.8,21,25,-0.306866666666667,21.51,0.63303
2021-06-23 16:14,23.775,21,25,0.0116000000000001,21.51,0.00949
2021-06-23 16:29,24.1,21,25,-4.41046666666667,21.52,0.21936
2021-06-23 16:44,24.175,21,25,-4.68106666666667,22.12,0.02728
2021-06-23 16:59,23.975,21,25,-4.67306666666667,22.1,0.2938
2021-06-23 17:14,23.775,21,25,-0.313466666666666,22.08,0.07653
2021-06-23 17:29,23.75,21,25,-4.36786666666667,21.83,0.21319
2021-06-23 17:44,23.825,21,25,-4.62986666666667,20.49,0.04989
2021-06-23 17:59,23.6,21,25,-4.66,20.47,0.00194
2021-06-23 18:14,23.45,21,25,-4.64,20.46,0.00257
2021-06-23 18:29,23.375,21,25,-2.76413333333333,20.44,0.11692
2021-06-23 18:44,23.3,21,25,-4.23126666666667,18.87,0.11767
2021-06-23 18:59,23.275,21,25,-0.296,18.87,0.1168
2021-06-23 19:14,23.2,21,25,0.0156666666666663,18.87,0.07814
2021-06-23 19:29,23.375,21,25,0.00873333333333326,18.87,0.00217
2021-06-23 19:44,23.575,21,25,-3.36286666666667,18.69,0.00422
2021-06-23 19:59,23.6,21,25,-0.291533333333333,18.68,0.00061
2021-06-23 20:14,23.45,21,25,-0.650599999999999,19.31,0.00079
2021-06-23 20:29,23.55,21,25,-0.338866666666667,19.31,0.00118
2021-06-23 20:44,23.55,21,25,0.00626666666666686,19.2,0.00228
2021-06-23 20:59,23.65,21,25,-1.76166666666667,19.17,5e-05
2021-06-23 21:14,23.725,21,25,-0.298066666666667,19.17,6e-05
2021-06-23 21:29,23.525,21,25,0.00206666666666733,19.17,9e-05
2021-06-23 21:44,23.525,21,25,0.00579999999999981,18.51,0.00018
2021-06-23 21:59,23.55,21,25,0.00193333333333356,18.48,0
2021-06-23 22:14,23.55,21,25,0.00219999999999976,18.48,0
2021-06-23 22:29,23.525,21,25,0.0028666666666668,18.47,0
2021-06-23 22:44,23.5,21,25,-0.000200000000000422,17.51,0
2021-06-23 22:59,23.475,21,25,-0.000733333333332808,17.5,0
2021-06-23 23:14,23.45,21,25,-0.261733333333333,18.61,0
2021-06-23 23:29,23.425,21,25,-0.2564,18.61,0
2021-06-23 23:44,23.325,21,25,0.00233333333333352,17.9,0
2021-06-23 23:59,23.275,21,25,0.00959999999999983,17.87,0
2021-06-24 00:14,23.275,21,25,-0.2702,17.88,0
2021-06-24 00:29,23.25,21,25,-0.775933333333334,17.88,0
2021-06-24 00:44,23.05,21,25,0.00406666666666622,17.65,0
2021-06-24 00:59,22.975,21,25,-0.00320000000000054,17.62,0
2021-06-24 01:14,22.975,21,25,0.397133333333333,17.62,0
2021-06-24 01:29,22.95,21,25,0.390333333333333,17.62,0
2021-06-24 01:44,22.95,21,25,0.00626666666666686,17.16,0
2021-06-24 01:59,22.9,21,25,0.381999999999999,17.12,0
2021-06-24 02:14,22.85,21,25,1.18673333333333,17.31,0
2021-06-24 02:29,22.85,21,25,0.383266666666667,17.31,0
2021-06-24 02:44,22.85,21,25,0.395866666666667,16.9,0
2021-06-24 02:59,22.75,21,25,0.392866666666666,16.87,0
2021-06-24 03:14,22.725,21,25,0.399666666666667,16.88,0
2021-06-24 03:29,22.675,21,25,0.00320000000000054,16.88,0
2021-06-24 03:44,22.6,21,25,-0.00586666666666646,16.83,0
2021-06-24 03:59,22.525,21,25,0.384799999999999,16.81,0
2021-06-24 04:14,22.45,21,25,0.397266666666667,16.81,0
2021-06-24 04:29,22.425,21,25,0.00299999999999967,16.81,0
2021-06-24 04:44,22.375,21,25,6.66666666671034e-05,16.52,0
2021-06-24 04:59,22.3,21,25,0.00619999999999976,16.5,1e-05
2021-06-24 05:14,22.25,21,25,0.3846,16.5,3e-05
2021-06-24 05:29,22.15,21,25,1.18353333333333,16.39,4e-05
2021-06-24 05:44,22.125,21,25,0.00553333333333317,16.17,0.00025
2021-06-24 05:59,22.1,21,25,0.00706666666666678,16.13,0.00103
2021-06-24 06:14,22.05,21,25,0.3888,16.14,0.00112
2021-06-24 06:29,22,21,25,3.56386666666667,16.15,0.00167
2021-06-24 06:44,22.025,21,25,0.394933333333334,16.41,0.00324
2021-06-24 06:59,22.075,21,25,1.21073333333333,16.37,0.00177
2021-06-24 07:14,22.175,21,25,-0.000533333333333719,16.37,0.00235
2021-06-24 07:29,22.35,21,25,0.384333333333334,16.37,0.00348
2021-06-24 07:44,22.475,21,25,0.401866666666666,16.37,0.00675
2021-06-24 07:59,22.55,21,25,0.00893333333333368,16.38,0.00239
2021-06-24 08:14,22.75,21,25,-0.0123333333333333,17.01,0.00443
2021-06-24 08:29,23.075,21,25,0.0148000000000001,17.02,0.00657
2021-06-24 08:44,23.175,21,25,-0.0864000000000003,17.63,0.01273
2021-06-24 08:59,23.4,21,25,-0.0888,17.63,0.0055
2021-06-24 09:14,23.625,21,25,-0.0740666666666669,17.63,0.00729
2021-06-24 09:29,23.875,21,25,-0.0542666666666665,17.64,0.11213
2021-06-24 09:44,24.15,21,25,-0.0313333333333334,18.18,0.17659
2021-06-24 09:59,24.35,21,25,-0.0101333333333335,18.19,0.17079
2021-06-24 10:14,24.575,21,25,-0.0598666666666663,18.2,0.00996
2021-06-24 10:29,24.825,21,25,-3.932,18.2,0.01479
2021-06-24 10:44,24.875,21,25,-4.33713333333333,18.63,0.02866
2021-06-24 10:59,24.75,21,25,-4.34346666666667,18.63,0.08014
2021-06-24 11:14,24.7,21,25,-4.256,18.64,0.15928
2021-06-24 11:29,24.6,21,25,-4.32413333333333,18.64,0.3089
2021-06-24 11:44,24.35,21,25,-4.32053333333333,19.19,0.30471
2021-06-24 11:59,24.15,21,25,-4.27473333333333,19.19,0.29075
2021-06-24 12:14,23.925,21,25,-4.5752,19.19,0.013
2021-06-24 12:29,23.8,21,25,-4.40613333333333,19.19,0.0193
2021-06-24 12:44,23.725,21,25,-4.36446666666667,19.38,0.49454
2021-06-24 12:59,23.65,21,25,-2.92886666666667,19.37,0.58516
2021-06-24 13:14,23.6,21,25,-3.01046666666667,19.37,0.58517
2021-06-24 13:29,23.8,21,25,-4.43406666666667,19.37,0.49085
2021-06-24 13:44,23.75,21,25,-4.43553333333333,19.32,0.56705
2021-06-24 13:59,23.725,21,25,-4.337,19.31,0.56515
2021-06-24 14:14,23.7,21,25,-4.4348,19.12,0.51443
2021-06-24 14:29,23.65,21,25,-0.307733333333333,19.12,0.43124
2021-06-24 14:44,23.825,21,25,-4.22346666666667,19.13,0.40346
2021-06-24 14:59,24.025,21,25,-4.53633333333333,19.12,0.47546
2021-06-24 15:14,24.05,21,25,-4.54546666666667,19.12,0.39731
2021-06-24 15:29,24,21,25,-4.5646,19.12,0.32035
2021-06-24 15:44,23.9,21,25,-4.5664,19.01,0.21252
2021-06-24 15:59,23.875,21,25,-4.568,19,0.07242
2021-06-24 16:14,23.8,21,25,-4.509,19.01,0.20491
2021-06-24 16:29,23.45,21,25,-0.298,19.01,0.07786
2021-06-24 16:44,23.3,21,25,-0.00973333333333271,19.2,0.02558
2021-06-24 16:59,23.325,21,25,-0.0112666666666668,19.18,0.07232
2021-06-24 17:14,23.45,21,25,-3.22093333333333,19.17,0.0062
2021-06-24 17:29,23.425,21,25,-0.278866666666667,19.17,0.0092
2021-06-24 17:44,23.2,21,25,-0.00673333333333348,18.63,0.01783
2021-06-24 17:59,23.425,21,25,-0.874733333333334,18.62,0.00323
2021-06-24 18:14,23.6,21,25,-4.37913333333333,18.61,0.00428
2021-06-24 18:29,23.425,21,25,-0.296466666666667,18.61,0.00636
2021-06-24 18:44,23.175,21,25,0.00633333333333352,18.19,0.09559
2021-06-24 18:59,23.3,21,25,0.000399999999999956,18.18,0.11727
2021-06-24 19:14,23.4,21,25,-0.000399999999999512,18.18,0.00111
2021-06-24 19:29,23.45,21,25,-0.00806666666666711,18.17,0.00165
2021-06-24 19:44,23.45,21,25,-2.29446666666667,17.7,0.0032
2021-06-24 19:59,23.375,21,25,-0.307133333333333,17.68,0.00037
2021-06-24 20:14,23.15,21,25,-0.277333333333333,17.68,0.00058
2021-06-24 20:29,23.1,21,25,-0.313666666666666,17.39,0.00087
2021-06-24 20:44,23.075,21,25,-0.00100000000000033,17.4,0.00168
2021-06-24 20:59,23.075,21,25,-0.0032666666666672,17.38,3e-05
2021-06-24 21:14,23.075,21,25,0.000999999999999446,17.38,5e-05
2021-06-24 21:29,23.05,21,25,-0.2698,17.38,6e-05
2021-06-24 21:44,23.025,21,25,-0.9356,17.21,0.00048
2021-06-24 21:59,22.875,21,25,-0.307866666666666,17.19,0.00036
2021-06-24 22:14,22.8,21,25,-0.834266666666666,17.2,0.00036
2021-06-24 22:29,22.675,21,25,-0.3176,17.21,0.00036
2021-06-24 22:44,22.675,21,25,-0.858866666666667,17.22,0
2021-06-24 22:59,22.55,21,25,-0.328066666666667,17.19,0
2021-06-24 23:14,22.525,21,25,-0.292133333333334,17.19,0
2021-06-24 23:29,22.475,21,25,-0.0086666666666666,17.2,0
2021-06-24 23:44,22.475,21,25,-0.00253333333333305,17.21,0
2021-06-24 23:59,22.475,21,25,-0.00413333333333421,17.13,0
2021-06-25 00:14,22.45,21,25,-0.2734,17.13,0
2021-06-25 00:29,22.45,21,25,-0.310133333333333,17.13,0
2021-06-25 00:44,22.35,21,25,0.000333333333333741,16.9,0
2021-06-25 00:59,22.275,21,25,-0.00706666666666633,16.87,0
2021-06-25 01:14,22.25,21,25,-0.00333333333333297,16.87,0
2021-06-25 01:29,22.25,21,25,0.00280000000000014,16.88,0
2021-06-25 01:44,22.25,21,25,-0.00640000000000018,16.71,0
2021-06-25 01:59,22.225,21,25,-0.00766666666666627,16.68,0
2021-06-25 02:14,22.15,21,25,-0.00193333333333312,16.31,0
2021-06-25 02:29,22.15,21,25,-0.00659999999999972,16.32,0
2021-06-25 02:44,22.1,21,25,-0.0035999999999996,16.21,0
2021-06-25 02:59,22.05,21,25,-0.00866666666666616,16.18,0
2021-06-25 03:14,22,21,25,-0.00419999999999998,16.18,0
2021-06-25 03:29,21.975,21,25,-0.00266666666666637,16.19,0
2021-06-25 03:44,21.95,21,25,-0.00866666666666616,16.19,0
2021-06-25 03:59,21.9,21,25,-0.00353333333333339,15.88,0
2021-06-25 04:14,21.875,21,25,0.00626666666666686,15.88,0
2021-06-25 04:29,21.825,21,25,0.3796,15.88,0
2021-06-25 04:44,21.775,21,25,4.68406666666667,15.83,0
2021-06-25 04:59,21.825,21,25,0.391466666666667,15.81,0
2021-06-25 05:14,21.975,21,25,1.18973333333333,15.88,1e-05
2021-06-25 05:29,22.05,21,25,0.390000000000001,15.89,2e-05
2021-06-25 05:44,21.975,21,25,1.18513333333333,16.02,0.00038
2021-06-25 05:59,21.975,21,25,0.00706666666666678,16,0.00078
2021-06-25 06:14,21.95,21,25,0.000733333333333253,16,0.00091
2021-06-25 06:29,21.9,21,25,0.388333333333334,16,0.00118
2021-06-25 06:44,21.8,21,25,4.3366,15.89,0.01658
2021-06-25 06:59,21.875,21,25,0.387866666666667,15.88,0.01709
2021-06-25 07:14,22.025,21,25,1.20266666666667,15.88,0.01354
2021-06-25 07:29,22.025,21,25,0.397533333333334,15.88,0.01428
2021-06-25 07:44,22,21,25,1.19086666666667,16.01,0.04232
2021-06-25 07:59,22,21,25,0.00160000000000027,16,0.04297
2021-06-25 08:14,22,21,25,0.0105333333333335,15.82,0.06026
2021-06-25 08:29,22,21,25,0.00680000000000014,15.82,0.08044
2021-06-25 08:44,21.9,21,25,0.3918,16.13,0.18175
2021-06-25 08:59,21.9,21,25,1.20186666666667,16.13,0.17935
2021-06-25 09:14,21.975,21,25,0.394266666666667,16.13,0.18077
2021-06-25 09:29,22,21,25,1.2036,16.14,0.18356
2021-06-25 09:44,22.1,21,25,0.00159999999999982,16.68,0.29741
2021-06-25 09:59,22.15,21,25,0.389266666666666,16.7,0.29338
2021-06-25 10:14,22.2,21,25,1.2058,16.7,0.29518
2021-06-25 10:29,22.325,21,25,0.00499999999999945,16.71,0.22904
2021-06-25 10:44,22.45,21,25,0.404133333333333,17.38,0.31399
2021-06-25 10:59,22.525,21,25,1.2124,17.39,0.39747
2021-06-25 11:14,22.675,21,25,0.00240000000000018,17.39,0.30143
2021-06-25 11:29,22.825,21,25,-0.381866666666666,17.4,0.4003
2021-06-25 11:44,22.9,21,25,-0.835533333333333,18.48,0.5211
2021-06-25 11:59,22.9,21,25,-0.000333333333333297,18.51,0.51071
2021-06-25 12:14,23.025,21,25,-0.00406666666666666,18.51,0.51264
2021-06-25 12:29,23.175,21,25,0.00566666666666649,18.51,0.51643
2021-06-25 12:44,23.3,21,25,-0.312,19.29,0.44295
2021-06-25 12:59,23.45,21,25,-0.2708,19.32,0.55886
2021-06-25 13:14,23.5,21,25,0.00313333333333343,19.32,0.56073
2021-06-25 13:29,23.7,21,25,-1.55673333333333,19.33,0.43056
2021-06-25 13:44,23.775,21,25,-1.1614,20.11,0.44815
2021-06-25 13:59,23.65,21,25,-2.6194,20.13,0.56235
2021-06-25 14:14,23.7,21,25,-0.551666666666666,20.01,0.60479
2021-06-25 14:29,23.55,21,25,0.000399999999999956,20.01,0.60778
2021-06-25 14:44,23.725,21,25,0.00100000000000033,20.67,0.58144
2021-06-25 14:59,23.875,21,25,-4.1268,20.69,0.4276
2021-06-25 15:14,23.925,21,25,-4.40826666666667,20.69,0.56691
2021-06-25 15:29,23.625,21,25,-1.19213333333333,20.69,0.7055
2021-06-25 15:44,23.625,21,25,0.00566666666666693,21.29,0.67762
2021-06-25 15:59,23.875,21,25,-3.79493333333333,21.31,0.66896
2021-06-25 16:14,23.9,21,25,-4.38566666666667,21.31,0.66915
2021-06-25 16:29,23.55,21,25,-4.35806666666667,21.31,0.54015
2021-06-25 16:44,23.175,21,25,-0.2922,21.49,0.58337
2021-06-25 16:59,23.125,21,25,0.00140000000000029,21.5,0.46097
2021-06-25 17:14,23.4,21,25,-2.60746666666667,21.47,0.46075
2021-06-25 17:29,23.525,21,25,-2.70053333333333,20.19,0.43532
2021-06-25 17:44,23.25,21,25,0.00519999999999987,20.49,0.33302
2021-06-25 17:59,23.35,21,25,0.00433333333333374,20.5,0.32272
2021-06-25 18:14,23.55,21,25,-4.00753333333333,20.5,0.40162
2021-06-25 18:29,23.5,21,25,-0.299266666666667,20.5,0.32263
2021-06-25 18:44,23.325,21,25,-0.652866666666667,20.62,0.22186
2021-06-25 18:59,23.475,21,25,-0.331666666666667,20.62,0.26779
2021-06-25 19:14,23.5,21,25,-0.642799999999999,20.62,0.16195
2021-06-25 19:29,23.6,21,25,-1.04113333333333,20.63,0.16211
2021-06-25 19:44,23.575,21,25,0.00293333333333301,20.51,0.09354
2021-06-25 19:59,23.675,21,25,0.0152666666666672,20.48,0.08764
2021-06-25 20:14,23.75,21,25,0.0170000000000003,20.37,0.11986
2021-06-25 20:29,23.825,21,25,0.00959999999999983,20.37,0.11931
2021-06-25 20:44,23.825,21,25,-0.299933333333334,19.9,0.03698
2021-06-25 20:59,23.825,21,25,0.00726666666666631,19.86,0.0458
2021-06-25 21:14,23.8,21,25,-0.2966,19.85,0.04557
2021-06-25 21:29,23.8,21,25,-0.292933333333333,19.85,0.04512
2021-06-25 21:44,23.7,21,25,0.00186666666666735,18.54,0.0027
2021-06-25 21:59,23.7,21,25,0.00233333333333308,18.5,0.00257
2021-06-25 22:14,23.625,21,25,-0.309466666666667,18.5,0.00379
2021-06-25 22:29,23.625,21,25,-0.284066666666667,18.5,0.00375
2021-06-25 22:44,23.525,21,25,0.00673333333333348,18.03,0
2021-06-25 22:59,23.45,21,25,0.00546666666666651,18,0
2021-06-25 23:14,23.45,21,25,-0.00099999999999989,18.12,0
2021-06-25 23:29,23.375,21,25,0.00293333333333301,18.13,0
2021-06-25 23:44,23.35,21,25,0.00560000000000027,17.66,0
2021-06-25 23:59,23.275,21,25,-0.368733333333334,17.62,0
2021-06-26 00:14,23.25,21,25,-0.305533333333333,17.62,0
2021-06-26 00:29,23.1,21,25,0.00133333333333363,17.62,0
2021-06-26 00:44,23,21,25,-0.000399999999999956,17.16,0
2021-06-26 00:59,22.975,21,25,-0.290266666666667,17.12,0
2021-06-26 01:14,22.9,21,25,-0.348933333333333,17.13,0
2021-06-26 01:29,22.75,21,25,-0.315866666666667,17.13,0
2021-06-26 01:44,22.7,21,25,-0.298133333333333,16.84,0
2021-06-26 01:59,22.55,21,25,-0.375,16.81,0
2021-06-26 02:14,22.525,21,25,-0.9052,16.88,0
2021-06-26 02:29,22.3,21,25,0.000799999999999912,16.88,0
2021-06-26 02:44,22.25,21,25,-0.262,16.66,0
2021-06-26 02:59,22.2,21,25,-0.293066666666666,16.62,0
2021-06-26 03:14,22.075,21,25,-0.282199999999999,16.63,0
2021-06-26 03:29,22.025,21,25,-1.0156,16.63,0
2021-06-26 03:44,21.825,21,25,0.00660000000000016,16.16,0
2021-06-26 03:59,21.8,21,25,0.00639999999999974,16.13,0
2021-06-26 04:14,21.725,21,25,-0.00166666666666648,16.13,0
2021-06-26 04:29,21.7,21,25,0.0119333333333329,16.13,0
2021-06-26 04:44,21.6,21,25,1.11786666666667,15.62,0
2021-06-26 04:59,21.575,21,25,1.53606666666667,15.63,2e-05
2021-06-26 05:14,21.6,21,25,0.0110666666666663,15.51,2e-05
2021-06-26 05:29,21.6,21,25,0.380866666666667,15.51,3e-05
2021-06-26 05:44,21.5,21,25,3.11826666666667,15.24,0.00118
2021-06-26 05:59,21.55,21,25,0.382866666666666,15.2,0.00198
2021-06-26 06:14,21.575,21,25,1.16966666666667,15.21,0.00224
2021-06-26 06:29,21.575,21,25,0.384,15.21,0.00276
2021-06-26 06:44,21.575,21,25,0.7892,15.54,0.05152
2021-06-26 06:59,21.6,21,25,0.376733333333333,15.52,0.04498
2021-06-26 07:14,21.625,21,25,0.394333333333334,15.52,0.02881
2021-06-26 07:29,21.7,21,25,0.377333333333333,15.53,0.03027
2021-06-26 07:44,21.775,21,25,0.395666666666667,16.39,0.11496
2021-06-26 07:59,21.8,21,25,0.3836,16.39,0.16996
2021-06-26 08:14,21.95,21,25,0.404266666666666,16.4,0.17029
2021-06-26 08:29,22.15,21,25,0.391466666666666,16.35,0.16498
2021-06-26 08:44,22.4,21,25,0.399666666666667,17.38,0.29833
2021-06-26 08:59,22.7,21,25,0.000466666666666615,17.39,0.30067
2021-06-26 09:14,22.9,21,25,-0.00780000000000003,17.4,0.30137
2021-06-26 09:29,23.125,21,25,-0.0017999999999998,17.41,0.25468
2021-06-26 09:44,23.375,21,25,-0.012,18.5,0.4355
2021-06-26 09:59,23.55,21,25,-0.00919999999999987,18.51,0.3672
2021-06-26 10:14,23.725,21,25,-0.00746666666666629,18.52,0.43956
2021-06-26 10:29,23.9,21,25,-0.00693333333333346,18.53,0.44138
2021-06-26 10:44,24.1,21,25,-0.011533333333333,19.49,0.59818
2021-06-26 10:59,24.35,21,25,-0.0106000000000002,19.51,0.59928
2021-06-26 11:14,24.525,21,25,-0.0146666666666673,19.33,0.57852
2021-06-26 11:29,24.75,21,25,-3.89493333333333,19.34,0.57968
2021-06-26 11:44,24.7,21,25,-4.415,20.11,0.68918
2021-06-26 11:59,24.35,21,25,-4.34693333333333,20.13,0.69079
2021-06-26 12:14,24.025,21,25,-4.38133333333333,20.13,0.35406
2021-06-26 12:29,23.9,21,25,-4.5274,20.13,0.46982
2021-06-26 12:44,23.7,21,25,-4.44893333333333,20.85,0.533
2021-06-26 12:59,23.55,21,25,-4.4644,20.87,0.52013
2021-06-26 13:14,23.45,21,25,-4.404,20.87,0.52121
2021-06-26 13:29,23.35,21,25,-1.98913333333333,20.87,0.52334
2021-06-26 13:44,23.375,21,25,-4.1284,21.16,0.72758
2021-06-26 13:59,23.45,21,25,-4.50513333333333,21.19,0.48983
2021-06-26 14:14,23.375,21,25,-4.51833333333333,21.31,0.75271
2021-06-26 14:29,23.3,21,25,-0.300533333333333,21.31,0.75284
2021-06-26 14:44,23.425,21,25,-4.2612,21.79,0.76044
2021-06-26 14:59,23.575,21,25,-4.5606,21.81,0.75934
2021-06-26 15:14,23.5,21,25,-1.21333333333333,21.82,0.75917
2021-06-26 15:29,23.5,21,25,-4.83126666666667,21.82,0.75883
2021-06-26 15:44,23.675,21,25,-0.2958,22.47,0.72909
2021-06-26 15:59,23.725,21,25,-4.29366666666666,22.49,0.72879
2021-06-26 16:14,23.875,21,25,-2.4414,22.49,0.72867
2021-06-26 16:29,23.825,21,25,-4.2576,22.49,0.72841
2021-06-26 16:44,23.925,21,25,-2.73586666666667,22.79,0.69799
2021-06-26 16:59,23.825,21,25,-4.61153333333333,22.81,0.6953
2021-06-26 17:14,23.9,21,25,-4.6522,23,0.58391
2021-06-26 17:29,23.8,21,25,-4.66953333333333,23,0.47058
2021-06-26 17:44,23.725,21,25,-4.68773333333333,23.36,0.56563
2021-06-26 17:59,23.625,21,25,-4.05386666666667,23.37,0.56152
2021-06-26 18:14,23.55,21,25,-4.33866666666667,23.37,0.56012
2021-06-26 18:29,23.55,21,25,-2.47606666666667,23.36,0.55737
2021-06-26 18:44,23.525,21,25,-4.30093333333333,23.18,0.26071
2021-06-26 18:59,23.575,21,25,-4.5928,23.18,0.25656
2021-06-26 19:14,23.45,21,25,-4.26526666666667,23.17,0.20565
2021-06-26 19:29,23.275,21,25,-0.66,23.17,0.25535
2021-06-26 19:44,23.375,21,25,-1.07293333333333,22.69,0.18227
2021-06-26 19:59,23.475,21,25,-0.656066666666667,22.67,0.12074
2021-06-26 20:14,23.725,21,25,-0.723133333333333,22.67,0.0908
2021-06-26 20:29,23.775,21,25,-0.662999999999999,22.78,0.00246
2021-06-26 20:44,23.95,21,25,-0.340133333333334,22.76,0.00477
2021-06-26 20:59,24,21,25,0.0141333333333336,21.79,7e-05
2021-06-26 21:14,24.1,21,25,-0.291133333333333,21.79,9e-05
2021-06-26 21:29,24.175,21,25,-0.283933333333334,21.78,0.02518
2021-06-26 21:44,24.175,21,25,-0.2822,20.65,0.0032
2021-06-26 21:59,24.175,21,25,-0.817266666666667,20.6,0.00381
2021-06-26 22:14,24.075,21,25,0.0112666666666668,20.6,0.00305
2021-06-26 22:29,24.075,21,25,-0.2896,20.59,0.00375
2021-06-26 22:44,24.1,21,25,-0.8258,19.34,0
2021-06-26 22:59,24,21,25,0.00173333333333314,19.3,0
2021-06-26 23:14,24,21,25,-0.2838,19.36,0
2021-06-26 23:29,24,21,25,-0.8278,19.36,0
2021-06-26 23:44,23.85,21,25,0.0107333333333335,18.65,0
2021-06-26 23:59,23.825,21,25,-0.287599999999999,18.62,0
2021-06-27 00:14,23.825,21,25,-0.823666666666667,18.62,0
2021-06-27 00:29,23.7,21,25,0.00960000000000027,18.62,0
2021-06-27 00:44,23.675,21,25,-0.293666666666667,18.15,0
2021-06-27 00:59,23.675,21,25,-0.831933333333332,18.12,0
2021-06-27 01:14,23.5,21,25,-0.291,18.13,0
2021-06-27 01:29,23.45,21,25,-0.796733333333333,18.13,0
2021-06-27 01:44,23.3,21,25,0.00100000000000033,17.72,0
2021-06-27 01:59,23.325,21,25,-0.00866666666666616,17.69,0
2021-06-27 02:14,23.325,21,25,-0.3086,17.38,0
2021-06-27 02:29,23.275,21,25,-0.852533333333334,17.38,0
2021-06-27 02:44,23.125,21,25,0.0125999999999999,17.22,0
2021-06-27 02:59,23.075,21,25,0.00433333333333374,17.19,0
2021-06-27 03:14,23.05,21,25,0.0130666666666666,17.19,0
2021-06-27 03:29,23.025,21,25,0.005066666666667,17.19,0
2021-06-27 03:44,23.025,21,25,0.00346666666666717,16.85,0
2021-06-27 03:59,22.975,21,25,-0.326666666666667,16.82,0
2021-06-27 04:14,22.925,21,25,-0.2958,16.83,0
2021-06-27 04:29,22.8,21,25,0.00493333333333368,16.84,0
2021-06-27 04:44,22.75,21,25,0.00773333333333337,16.85,0
2021-06-27 04:59,22.725,21,25,0.00380000000000003,16.81,2e-05
2021-06-27 05:14,22.7,21,25,0.00173333333333359,17,3e-05
2021-06-27 05:29,22.625,21,25,0.0105999999999997,17.01,3e-05
2021-06-27 05:44,22.6,21,25,-0.000600000000000378,16.66,0.00101
2021-06-27 05:59,22.525,21,25,0.00406666666666666,16.64,0.002
2021-06-27 06:14,22.5,21,25,0.00286666666666635,16.65,0.00227
2021-06-27 06:29,22.475,21,25,-0.000666666666666593,16.65,0.0028
2021-06-27 06:44,22.425,21,25,-0.00426666666666664,17.15,0.05195
2021-06-27 06:59,22.475,21,25,-0.000399999999999956,17.15,0.05387
2021-06-27 07:14,22.5,21,25,-0.00306666666666677,17.16,0.05448
2021-06-27 07:29,22.6,21,25,-0.00733333333333341,17.17,0.05568
2021-06-27 07:44,22.7,21,25,0.000399999999999956,18.33,0.14228
2021-06-27 07:59,22.775,21,25,-0.00839999999999996,18.34,0.17141
2021-06-27 08:14,22.875,21,25,-0.0102000000000002,18.35,0.17234
2021-06-27 08:29,23.075,21,25,-0.00406666666666666,18.36,0.17405
2021-06-27 08:44,23.175,21,25,-0.00566666666666693,20,0.17182
2021-06-27 08:59,23.275,21,25,0.0100666666666664,20.02,0.11624
2021-06-27 09:14,23.375,21,25,0.00766666666666671,20.03,0.06463
2021-06-27 09:29,23.4,21,25,-2.52873333333333,20.04,0.01607
2021-06-27 09:44,23.375,21,25,-0.271133333333334,21.19,0.03113
2021-06-27 09:59,23.15,21,25,0.0094000000000003,21.19,0.00883
2021-06-27 10:14,23.2,21,25,0.00640000000000018,21.2,0.01171
2021-06-27 10:29,23.3,21,25,-0.836999999999999,21.21,0.01738
2021-06-27 10:44,23.4,21,25,-0.271733333333333,21.99,0.11957
2021-06-27 10:59,23.4,21,25,0.0104000000000006,22,0.28097
2021-06-27 11:14,23.575,21,25,-1.77473333333333,22,0.18214
2021-06-27 11:29,23.725,21,25,-4.44466666666667,22,0.01887
2021-06-27 11:44,23.5,21,25,-3.284,22.35,0.03656
2021-06-27 11:59,23.25,21,25,-2.4544,22.38,0.28131
2021-06-27 12:14,23.35,21,25,-4.54566666666667,22.38,0.10451
2021-06-27 12:29,23.25,21,25,-0.300466666666666,22.39,0.02225
2021-06-27 12:44,23.25,21,25,-4.6754,23.16,0.58658
2021-06-27 12:59,23.425,21,25,-4.55253333333333,23.18,0.35141
2021-06-27 13:14,23.275,21,25,-4.52806666666667,23.19,0.1257
2021-06-27 13:29,23.175,21,25,-0.285333333333333,23.19,0.13045
2021-06-27 13:44,23.225,21,25,-4.271,23.66,0.12349
2021-06-27 13:59,23.375,21,25,-4.57053333333333,23.69,0.01057
2021-06-27 14:14,23.325,21,25,-1.8272,23.7,0.19843
2021-06-27 14:29,23.25,21,25,0.0114000000000001,23.83,0.02181
2021-06-27 14:44,23.55,21,25,-4.30066666666667,24.79,0.04227
2021-06-27 14:59,23.7,21,25,-4.61606666666667,24.8,0.01008
2021-06-27 15:14,23.55,21,25,-4.5806,24.8,0.12538
2021-06-27 15:29,23.45,21,25,-0.291599999999999,24.79,0.24146
2021-06-27 15:44,23.55,21,25,-5.05613333333333,24.67,0.03845
2021-06-27 15:59,23.775,21,25,-4.69553333333333,24.67,0.10757
2021-06-27 16:14,23.65,21,25,-4.6194,24.66,0.4131
2021-06-27 16:29,23.475,21,25,-4.60406666666667,24.65,0.11139
2021-06-27 16:44,23.35,21,25,-0.291466666666667,23.8,0.02152
2021-06-27 16:59,23.4,21,25,-4.30613333333333,23.79,0.00267
2021-06-27 17:14,23.525,21,25,-4.6596,23.76,0.12743
2021-06-27 17:29,23.5,21,25,-4.6428,23.75,0.12821
2021-06-27 17:44,23.45,21,25,-3.69133333333333,22.17,0.14629
2021-06-27 17:59,23.35,21,25,0.0127999999999995,22.14,0.21241
2021-06-27 18:14,23.5,21,25,-4.3258,22.13,0.21185
2021-06-27 18:29,23.65,21,25,-4.59006666666667,22.11,0.21076
2021-06-27 18:44,23.5,21,25,-4.57073333333333,19.88,0.10313
2021-06-27 18:59,23.325,21,25,-0.601866666666666,19.86,0.08502
2021-06-27 19:14,23.225,21,25,-3.21466666666666,19.85,0.05133
2021-06-27 19:29,23.4,21,25,-0.658933333333333,19.84,0.08445
2021-06-27 19:44,23.3,21,25,-4.2708,19.11,0.0462
2021-06-27 19:59,23.3,21,25,-0.293466666666667,19.12,0.00949
2021-06-27 20:14,23.225,21,25,0.0191999999999997,19.13,0.00059
2021-06-27 20:29,23.4,21,25,0.00760000000000005,19.68,0.00087
2021-06-27 20:44,23.6,21,25,0.00400000000000045,19.5,0.0017
2021-06-27 20:59,23.5,21,25,0.00400000000000045,19.5,0.00447
2021-06-27 21:14,23.125,21,25,0.00400000000000045,19.5,0.00446
2021-06-27 21:29,23,21,25,-0.647666666666667,19.5,0.00868
2021-06-27 21:44,23.075,21,25,-0.342866666666667,19.32,0.00064
2021-06-27 21:59,23.15,21,25,0.00979999999999981,19.31,0.00049
2021-06-27 22:14,23.275,21,25,0.0135333333333332,19.31,0.00134
2021-06-27 22:29,23.4,21,25,-0.578866666666667,19.31,0.00223
2021-06-27 22:44,23.475,21,25,-2.01226666666667,19.15,0
2021-06-27 22:59,23.275,21,25,0.0102000000000007,19.12,0
2021-06-27 23:14,23.275,21,25,0.0162666666666671,19.19,0
2021-06-27 23:29,23.35,21,25,-0.294333333333334,19.19,0
2021-06-27 23:44,23.45,21,25,-0.854266666666666,18.9,0
2021-06-27 23:59,23.325,21,25,0.00939999999999985,18.87,0
2021-06-28 00:14,23.35,21,25,0.0133333333333336,18.87,0
2021-06-28 00:29,23.425,21,25,-0.293466666666667,18.88,0
2021-06-28 00:44,23.45,21,25,-1.4964,18.53,0
2021-06-28 00:59,23.3,21,25,0.00353333333333339,18.5,0
2021-06-28 01:14,23.275,21,25,0.0107333333333335,18.5,0
2021-06-28 01:29,23.35,21,25,0.0145333333333335,18.5,0
2021-06-28 01:44,23.35,21,25,0.0176666666666669,18.34,0
2021-06-28 01:59,23.35,21,25,0.0144666666666668,18.31,0
2021-06-28 02:14,23.4,21,25,0.0168666666666661,18.38,0
2021-06-28 02:29,23.375,21,25,0.0122666666666671,18.39,0
2021-06-28 02:44,23.375,21,25,0.00879999999999992,18.34,0
2021-06-28 02:59,23.375,21,25,0.0102666666666664,18.32,0
2021-06-28 03:14,23.35,21,25,0.0144666666666673,18.32,0
2021-06-28 03:29,23.35,21,25,0.0109333333333335,18.33,0
2021-06-28 03:44,23.35,21,25,0.0116000000000001,18.34,0
2021-06-28 03:59,23.325,21,25,0.00666666666666638,18.31,0
2021-06-28 04:14,23.275,21,25,0.0101333333333331,18.32,0
2021-06-28 04:29,23.25,21,25,0.0106000000000002,18.32,0
2021-06-28 04:44,23.25,21,25,0.0124666666666666,18.33,0
2021-06-28 04:59,23.25,21,25,0.00906666666666656,18.19,1e-05
2021-06-28 05:14,23.175,21,25,0.00786666666666624,18.19,2e-05
2021-06-28 05:29,23.15,21,25,0.0115333333333334,18.31,3e-05
2021-06-28 05:44,23.15,21,25,0.0144666666666668,18.03,0.00041
2021-06-28 05:59,23.15,21,25,0.010733333333333,18.01,0.00109
2021-06-28 06:14,23.05,21,25,-0.3144,18.02,0.00165
2021-06-28 06:29,23.05,21,25,-0.324133333333333,18.02,0.00227
2021-06-28 06:44,22.95,21,25,0.0193333333333334,18.52,0.03558
2021-06-28 06:59,22.95,21,25,0.0114000000000001,18.52,0.02531
2021-06-28 07:14,23.05,21,25,0.00520000000000032,18.52,0.03164
2021-06-28 07:29,23.125,21,25,0.0091333333333341,18.53,0.02688
2021-06-28 07:44,23.225,21,25,0.0125333333333333,19.39,0.06485
2021-06-28 07:59,23.45,21,25,-1.18013333333333,19.39,0.08337
2021-06-28 08:14,23.525,21,25,-2.37266666666667,19.39,0.04593
2021-06-28 08:29,23.525,21,25,-1.77213333333333,19.34,0.00909
2021-06-28 08:44,23.7,21,25,-4.3862,20.32,0.19422
2021-06-28 08:59,23.7,21,25,-3.26913333333333,20.32,0.19185
2021-06-28 09:14,23.6,21,25,-2.98593333333333,20.33,0.23909
2021-06-28 09:29,23.7,21,25,-4.49293333333333,20.34,0.10407
2021-06-28 09:44,23.725,21,25,-4.46066666666667,21.19,0.08756
2021-06-28 09:59,23.65,21,25,-4.47446666666667,21.2,0.0727
2021-06-28 10:14,23.65,21,25,-4.4848,21.2,0.00942
2021-06-28 10:29,23.65,21,25,-4.49753333333333,21.21,0.20765
2021-06-28 10:44,23.6,21,25,-3.30053333333333,22.11,0.02709
2021-06-28 10:59,23.55,21,25,-4.2454,22.13,0.009
2021-06-28 11:14,23.675,21,25,-4.54013333333333,21.83,0.01177
2021-06-28 11:29,23.775,21,25,-4.5206,21.84,0.16952
2021-06-28 11:44,23.725,21,25,-3.9324,22.68,0.36835
2021-06-28 11:59,23.5,21,25,0.00193333333333312,22.7,0.01155
2021-06-28 12:14,23.65,21,25,-4.28066666666667,22.71,0.01532
2021-06-28 12:29,23.75,21,25,-4.60526666666667,22.72,0.36803
2021-06-28 12:44,23.675,21,25,-4.61853333333333,23.98,0.59793
2021-06-28 12:59,23.6,21,25,-0.298066666666666,24,0.01299
2021-06-28 13:14,23.7,21,25,-4.31006666666667,24,0.5952
2021-06-28 13:29,23.8,21,25,-4.61953333333333,24.01,0.59733
2021-06-28 13:44,23.775,21,25,-4.6956,24.78,0.30326
2021-06-28 13:59,23.7,21,25,-4.7094,24.8,0.54501
2021-06-28 14:14,23.7,21,25,-4.7798,24.37,0.50655
2021-06-28 14:29,23.7,21,25,-4.7906,24.37,0.26667
2021-06-28 14:44,23.7,21,25,-4.83953333333333,24.67,0.61928
2021-06-28 14:59,23.7,21,25,-4.8682,24.67,0.48987
2021-06-28 15:14,23.675,21,25,-3.80246666666667,24.67,0.49028
2021-06-28 15:29,23.55,21,25,-4.40353333333333,24.66,0.37278
2021-06-28 15:44,23.475,21,25,-4.57853333333333,23.83,0.03531
2021-06-28 15:59,23.35,21,25,-2.95286666666667,23.76,0.00343
2021-06-28 16:14,23.175,21,25,-4.50013333333333,23.75,0.00455
2021-06-28 16:29,23.4,21,25,-5.40293333333333,23.72,0.00675
2021-06-28 16:44,23.525,21,25,-5.42086666666667,21,0.01309
2021-06-28 16:59,23.675,21,25,-5.4014,20.99,0.00104
2021-06-28 17:14,23.725,21,25,-5.40286666666667,21.59,0.13168
2021-06-28 17:29,23.725,21,25,-5.4076,21.58,0.0036
2021-06-28 17:44,23.725,21,25,-5.1426,20.32,0.00698
2021-06-28 17:59,23.7,21,25,-4.58386666666667,20.3,0.00093
2021-06-28 18:14,23.7,21,25,-4.516,20.3,0.00124
2021-06-28 18:29,23.7,21,25,-2.9556,20.3,0.00184
2021-06-28 18:44,23.625,21,25,-3.9604,19.88,0.00356
2021-06-28 18:59,23.625,21,25,-4.14433333333333,19.86,0.00039
2021-06-28 19:14,23.6,21,25,-3.92,19.86,0.00052
2021-06-28 19:29,23.525,21,25,-0.960733333333333,19.86,0.00078
2021-06-28 19:44,23.35,21,25,-2.65513333333333,19.5,0.00151
2021-06-28 19:59,23.175,21,25,0.00546666666666695,19.49,0.00015
2021-06-28 20:14,23.15,21,25,0.00613333333333355,19.48,0.02382
2021-06-28 20:29,23.25,21,25,0.0108000000000001,19.35,0.018
2021-06-28 20:44,23.325,21,25,0.00793333333333335,18.81,0.00545
2021-06-28 20:59,23.4,21,25,0.0120666666666671,18.79,0
2021-06-28 21:14,23.45,21,25,-1.19686666666667,18.78,1e-05
2021-06-28 21:29,23.45,21,25,-2.27593333333333,18.77,1e-05
2021-06-28 21:44,23.15,21,25,-0.00706666666666678,17.5,2e-05
2021-06-28 21:59,23.075,21,25,0.00426666666666708,17.49,0
2021-06-28 22:14,23.15,21,25,0.00386666666666713,17.48,0
2021-06-28 22:29,23.175,21,25,0.00780000000000047,17.48,0
2021-06-28 22:44,23.25,21,25,0.00446666666666706,16.88,0
2021-06-28 22:59,23.25,21,25,0.00466666666666615,16.88,0
2021-06-28 23:14,23.25,21,25,0.00753333333333339,16.88,0
2021-06-28 23:29,23.25,21,25,0.0028666666666668,17.19,0
2021-06-28 23:44,23.25,21,25,0.00406666666666666,17.02,0
2021-06-28 23:59,23.25,21,25,0.00360000000000005,17,0
2021-06-29 00:14,23.175,21,25,0.00580000000000025,17,0
2021-06-29 00:29,23.175,21,25,0.00733333333333341,17.01,0
2021-06-29 00:44,23.15,21,25,-0.000799999999999912,17.14,0
2021-06-29 00:59,23.15,21,25,0.00786666666666624,17.12,0
2021-06-29 01:14,23.075,21,25,0.00733333333333341,17.13,0
2021-06-29 01:29,23.075,21,25,0.00773333333333337,17.13,0
2021-06-29 01:44,23.025,21,25,0.0108000000000001,17.14,0
2021-06-29 01:59,23,21,25,0.00113333333333365,17.13,0
2021-06-29 02:14,22.95,21,25,0.00660000000000016,17.13,0
2021-06-29 02:29,22.925,21,25,-0.271866666666667,17.13,0
2021-06-29 02:44,22.875,21,25,-0.836933333333334,17.2,0
2021-06-29 02:59,22.75,21,25,-0.310266666666666,17.19,0
2021-06-29 03:14,22.675,21,25,-0.258066666666667,17.2,0
2021-06-29 03:29,22.625,21,25,0.00500000000000034,17.2,0
2021-06-29 03:44,22.575,21,25,0.00726666666666631,17.33,0
2021-06-29 03:59,22.575,21,25,-0.3106,17.32,0
2021-06-29 04:14,22.575,21,25,-0.294066666666666,17.32,0
2021-06-29 04:29,22.475,21,25,0.00460000000000038,17.33,0
2021-06-29 04:44,22.475,21,25,0.00859999999999994,17.34,0
2021-06-29 04:59,22.45,21,25,0.00513333333333321,17.32,1e-05
2021-06-29 05:14,22.4,21,25,0.00946666666666651,17.38,1e-05
2021-06-29 05:29,22.4,21,25,0.00659999999999972,17.38,2e-05
2021-06-29 05:44,22.375,21,25,0.0106666666666664,17.34,0.00062
2021-06-29 05:59,22.325,21,25,0.0122,17.32,0.00108
2021-06-29 06:14,22.325,21,25,0.0113333333333334,17.32,0.00092
2021-06-29 06:29,22.3,21,25,0.00760000000000005,17.32,0.00122
2021-06-29 06:44,22.25,21,25,0.00393333333333334,17.4,0.01525
2021-06-29 06:59,22.25,21,25,0.00220000000000065,17.37,0.01502
2021-06-29 07:14,22.275,21,25,0.00846666666666707,17.37,0.00588
2021-06-29 07:29,22.225,21,25,0.00886666666666658,17.37,0.01105
2021-06-29 07:44,22.25,21,25,0.00933333333333364,17.14,0.02089
2021-06-29 07:59,22.25,21,25,0.00853333333333373,17.12,0.00106
2021-06-29 08:14,22.25,21,25,0.00906666666666656,17.18,0.00145
2021-06-29 08:29,22.275,21,25,0.00800000000000045,17.18,0.0226
2021-06-29 08:44,22.35,21,25,0.0128666666666666,17.01,0.00418
2021-06-29 08:59,22.4,21,25,0.0190666666666663,17,0.02634
2021-06-29 09:14,22.45,21,25,0.0128666666666666,17,0.01408
2021-06-29 09:29,22.475,21,25,-0.310466666666666,17,0.00248
2021-06-29 09:44,22.575,21,25,-0.290333333333333,17.13,0.04325
2021-06-29 09:59,22.5,21,25,-0.266866666666667,17.12,0.04296
2021-06-29 10:14,22.625,21,25,-0.806466666666667,17.13,0.00349
2021-06-29 10:29,22.775,21,25,0.00660000000000016,17.13,0.00519
2021-06-29 10:44,22.9,21,25,-0.2654,17.13,0.01006
2021-06-29 10:59,23.075,21,25,-0.806466666666667,17.14,0.00604
2021-06-29 11:14,23.125,21,25,-0.267199999999999,17.03,0.00801
2021-06-29 11:29,23.225,21,25,-0.306133333333333,17.04,0.01188
2021-06-29 11:44,23.3,21,25,0.00926666666666653,18.01,0.02303
2021-06-29 11:59,23.425,21,25,0.00566666666666693,18.02,0.00979
2021-06-29 12:14,23.475,21,25,-1.38893333333333,18.03,0.01299
2021-06-29 12:29,23.575,21,25,-2.03146666666667,18.04,0.01927
2021-06-29 12:44,23.525,21,25,0.00313333333333388,19.13,0.03734
2021-06-29 12:59,23.65,21,25,-4.04586666666667,19.12,0.00824
2021-06-29 13:14,23.775,21,25,-4.54413333333333,19.11,0.19514
2021-06-29 13:29,23.65,21,25,-3.8414,19.11,0.19845
2021-06-29 13:44,23.3,21,25,0.00433333333333286,18.64,0.26515
2021-06-29 13:59,23.25,21,25,0.00513333333333321,18.62,0.25383
2021-06-29 14:14,23.25,21,25,-0.6448,18.63,0.50005
2021-06-29 14:29,23.325,21,25,-0.336733333333334,18.51,0.42729
2021-06-29 14:44,23.25,21,25,0.00780000000000047,18.88,0.3845
2021-06-29 14:59,23.375,21,25,0.0182666666666669,18.88,0.37665
2021-06-29 15:14,23.525,21,25,-3.82913333333333,18.88,0.37795
2021-06-29 15:29,23.45,21,25,-0.287066666666667,18.88,0.3805
2021-06-29 15:44,23.3,21,25,0.0103333333333335,19.12,0.41987
2021-06-29 15:59,23.475,21,25,0.0190666666666668,19.12,0.31018
2021-06-29 16:14,23.75,21,25,-4.15766666666667,19.13,0.41128
2021-06-29 16:29,23.9,21,25,-4.51046666666667,19.13,0.51188
2021-06-29 16:44,23.825,21,25,-1.51153333333333,19.19,0.60049
2021-06-29 16:59,23.825,21,25,-2.85373333333333,19.19,0.59767
2021-06-29 17:14,24.05,21,25,-4.95413333333333,19.98,0.50351
2021-06-29 17:29,24.025,21,25,-4.52793333333333,19.97,0.59999
2021-06-29 17:44,23.975,21,25,-4.51413333333333,19.31,0.31639
2021-06-29 17:59,23.925,21,25,-4.5128,19.3,0.31617
2021-06-29 18:14,23.85,21,25,-4.52006666666666,19.3,0.31552
2021-06-29 18:29,23.825,21,25,-4.51073333333333,19.29,0.31453
2021-06-29 18:44,23.775,21,25,-4.51573333333333,18.7,0.11645
2021-06-29 18:59,23.675,21,25,-4.51046666666667,18.68,0.22036
2021-06-29 19:14,23.5,21,25,-1.49066666666667,18.68,0.14713
2021-06-29 19:29,23.4,21,25,-1.6114,18.68,0.11064
2021-06-29 19:44,23.4,21,25,-0.305,18.2,0.00624
2021-06-29 19:59,23.3,21,25,-2.01906666666667,18.18,0.05097
2021-06-29 20:14,23.4,21,25,-0.6206,18.18,0.11875
2021-06-29 20:29,23.225,21,25,0.00553333333333317,18.18,0.09846
2021-06-29 20:44,23.3,21,25,0.0133999999999999,17.64,0.02882
2021-06-29 20:59,23.375,21,25,0.0113333333333334,17.62,0.01121
2021-06-29 21:14,23.425,21,25,-1.75646666666667,17.62,0.0056
2021-06-29 21:29,23.425,21,25,-0.302733333333334,17.62,5e-05
2021-06-29 21:44,23.225,21,25,0.00913333333333366,17.21,0.0001
2021-06-29 21:59,23.25,21,25,0.00713333333333344,17.17,0.0003
2021-06-29 22:14,23.3,21,25,0.00353333333333339,17.17,0
2021-06-29 22:29,23.325,21,25,0.00180000000000025,17.16,0
2021-06-29 22:44,23.325,21,25,0.0043333333333333,16.21,0
2021-06-29 22:59,23.275,21,25,0.00366666666666671,16.18,0
2021-06-29 23:14,23.225,21,25,0.000533333333333275,16,0
2021-06-29 23:29,23.225,21,25,-0.263866666666666,16,0
2021-06-29 23:44,23.175,21,25,-0.2664,15.71,0
2021-06-29 23:59,23.05,21,25,-0.00353333333333294,15.68,0
2021-06-30 00:14,23.025,21,25,0.00119999999999987,15.68,0
2021-06-30 00:29,22.975,21,25,-0.000133333333333319,15.68,0
2021-06-30 00:44,22.925,21,25,0.00119999999999987,15.33,0
2021-06-30 00:59,22.875,21,25,0.384,15.31,0
2021-06-30 01:14,22.825,21,25,1.15953333333333,15.32,0
2021-06-30 01:29,22.825,21,25,0.00339999999999963,15.32,0
2021-06-30 01:44,22.825,21,25,0.000466666666666615,15.21,0
2021-06-30 01:59,22.775,21,25,0.388266666666667,15.2,0
2021-06-30 02:14,22.7,21,25,1.19693333333333,15.2,0
2021-06-30 02:29,22.725,21,25,0.388933333333333,15.21,0
2021-06-30 02:44,22.7,21,25,1.18913333333333,15.34,0
2021-06-30 02:59,22.675,21,25,0.0022000000000002,15.31,0
2021-06-30 03:14,22.675,21,25,0.424571428571429,15.31,0
2021-06-30 03:29,22.6,21,25,0.402733333333333,15.32,0
2021-06-30 03:44,22.575,21,25,0.3936,15.03,0
2021-06-30 03:59,22.5,21,25,0.404333333333334,15,0
2021-06-30 04:14,22.475,21,25,0.3916,15,0
2021-06-30 04:29,22.375,21,25,1.1774,15.01,0
2021-06-30 04:44,22.375,21,25,-0.00453333333333372,14.84,0
2021-06-30 04:59,22.275,21,25,0.00446666666666662,14.81,1e-05
2021-06-30 05:14,22.175,21,25,0.000266666666666637,14.81,2e-05
2021-06-30 05:29,22.1,21,25,0.00433333333333374,14.82,2e-05
2021-06-30 05:44,22,21,25,0.00526666666666609,14.65,0.00082
2021-06-30 05:59,21.975,21,25,0.0046666666666666,14.63,0.0016
2021-06-30 06:14,21.875,21,25,-0.000266666666666637,14.63,0.00185
2021-06-30 06:29,21.85,21,25,0.384066666666667,14.64,0.00218
2021-06-30 06:44,21.775,21,25,0.393666666666667,14.71,0.03306
2021-06-30 06:59,21.85,21,25,0.00059999999999949,14.7,0.02635
2021-06-30 07:14,21.975,21,25,0.379599999999999,14.7,0.02712
2021-06-30 07:29,21.95,21,25,0.399533333333334,14.71,0.02864
2021-06-30 07:44,21.925,21,25,0.00486666666666613,15.14,0.08467
2021-06-30 07:59,21.9,21,25,0.00293333333333257,15.13,0.0829
2021-06-30 08:14,21.875,21,25,0.00479999999999947,15.01,0.08002
2021-06-30 08:29,21.95,21,25,0.385333333333334,15.03,0.0823
2021-06-30 08:44,22.075,21,25,1.19293333333333,15.51,0.10533
2021-06-30 08:59,22.3,21,25,0.390466666666667,15.51,0.14473
2021-06-30 09:14,22.5,21,25,1.20066666666667,15.52,0.14639
2021-06-30 09:29,22.725,21,25,0.00239999999999974,15.52,0.19473
2021-06-30 09:44,22.9,21,25,0.00246666666666684,16.14,0.28635
2021-06-30 09:59,23,21,25,0.00286666666666635,16.13,0.21021
2021-06-30 10:14,23.175,21,25,-0.00213333333333354,16.14,0.21131
2021-06-30 10:29,23.4,21,25,0.00226666666666642,16.15,0.28015
2021-06-30 10:44,23.55,21,25,0.00099999999999989,16.69,0.3492
2021-06-30 10:59,23.725,21,25,-0.0118,16.7,0.2791
2021-06-30 11:14,23.875,21,25,-0.00253333333333305,16.39,0.15827
2021-06-30 11:29,24.075,21,25,-0.0110000000000001,16.4,0.16145
2021-06-30 11:44,24.225,21,25,-4.2732,17.13,0.30063
2021-06-30 11:59,24.075,21,25,-2.19393333333333,17.13,0.36559
2021-06-30 12:14,23.7,21,25,0.00619999999999976,17.13,0.3666
2021-06-30 12:29,23.775,21,25,-3.532,17.14,0.43851
2021-06-30 12:44,23.8,21,25,-0.577466666666667,17.15,0.44134
2021-06-30 12:59,23.625,21,25,-0.969666666666667,17.63,0.4276
2021-06-30 13:14,23.7,21,25,-1.6968,17.64,0.34576
2021-06-30 13:29,23.525,21,25,-0.580333333333333,17.65,0.34761
2021-06-30 13:44,23.6,21,25,-2.7518,17.67,0.35476
2021-06-30 13:59,23.375,21,25,-0.00113333333333365,18.13,0.17949
2021-06-30 14:14,23.4,21,25,0.000466666666667059,18.32,0.10782
2021-06-30 14:29,23.5,21,25,-2.9708,18.33,0.20639
2021-06-30 14:44,23.525,21,25,-0.823533333333333,18.35,0.2166
2021-06-30 14:59,23.25,21,25,-0.654933333333333,18.88,0.18813
2021-06-30 15:14,23.35,21,25,-0.347066666666667,18.88,0.0987
2021-06-30 15:29,23.375,21,25,-1.5526,18.88,0.10231
2021-06-30 15:44,23.45,21,25,-2.24213333333333,19.13,0.02537
2021-06-30 15:59,23.175,21,25,-0.635533333333334,19.12,0.00552
2021-06-30 16:14,23.2,21,25,-0.3438,19.12,0.00728
2021-06-30 16:29,23.225,21,25,0.00600000000000023,19.12,0.01063
2021-06-30 16:44,23.3,21,25,0.000333333333333741,19.01,0.02089
2021-06-30 16:59,23.375,21,25,0.00993333333333313,18.99,0.00339
2021-06-30 17:14,23.4,21,25,-0.315533333333333,18.5,0.00331
2021-06-30 17:29,23.45,21,25,-0.606066666666666,18.51,0.03315
2021-06-30 17:44,23.35,21,25,0.0094000000000003,18.51,0.00951
2021-06-30 17:59,23.375,21,25,6.66666666662152e-05,18.5,0.0269
2021-06-30 18:14,23.4,21,25,0.00273333333333348,18.5,0.02725
2021-06-30 18:29,23.4,21,25,-0.311533333333333,18.5,0.02801
2021-06-30 18:44,23.375,21,25,0.00146666666666695,18.39,0.02017
2021-06-30 18:59,23.35,21,25,-0.00426666666666708,18.36,0.00078
2021-06-30 19:14,23.35,21,25,0.00260000000000016,18.36,0.01608
2021-06-30 19:29,23.3,21,25,-0.0028666666666668,18.36,0.01642
2021-06-30 19:44,23.3,21,25,0.005066666666667,17.71,0.01002
2021-06-30 19:59,23.3,21,25,0.00446666666666662,17.68,0.01478
2021-06-30 20:14,23.3,21,25,0.00153333333333316,18.31,0.01591
2021-06-30 20:29,23.25,21,25,-0.00226666666666686,18.31,0.00813
2021-06-30 20:44,23.2,21,25,0.000733333333333697,17.9,0.0031
2021-06-30 20:59,23.2,21,25,-0.2758,17.87,0.00246
2021-06-30 21:14,23.125,21,25,-0.323666666666667,17.87,0.00245
2021-06-30 21:29,23,21,25,0.00426666666666664,17.87,0.00244
2021-06-30 21:44,23,21,25,-0.0046666666666666,17.41,0.00033


==> data/20day_2_v2.dat <==
t,tt,max,min,y,u,w1,w2,mode_heat,mode_cool,if_du
2021-06-20 11:14,1,25,21,24.425,-4.81146666666667,24.03,0.22038,0,1,0
2021-06-20 11:29,2,25,21,24.3,-4.84786666666667,24.04,0.08808,0,1,0
2021-06-20 11:44,3,25,21,24.125,-1.27593333333333,25.37,0.13686,0,1,0
2021-06-20 11:59,4,25,21,24.1,-4.25773333333333,25.39,0.42416,0,1,0
2021-06-20 12:14,5,25,21,24.175,-3.60133333333333,25.39,0.32239,0,1,0
2021-06-20 12:29,6,25,21,24.1,-4.5584,25.4,0.52925,0,1,0
2021-06-20 12:44,7,25,21,24.075,-4.8936,26.3,0.03953,0,1,0
2021-06-20 12:59,8,25,21,23.95,-4.94706666666667,26.32,0.01271,0,1,0
2021-06-20 13:14,9,25,21,23.925,-4.87693333333333,26.33,0.01685,0,1,0
2021-06-20 13:29,10,25,21,23.8,-4.79166666666667,26.34,0.34206,0,1,0
2021-06-20 13:44,11,25,21,23.675,-4.75906666666667,27.3,0.04846,0,1,0
2021-06-20 13:59,12,25,21,23.45,-4.3888,27.28,0.00864,0,1,0
2021-06-20 14:14,13,25,21,23.275,-4.6728,27.09,0.00988,0,1,0
2021-06-20 14:29,14,25,21,23.1,-4.73053333333333,27.08,0.01467,0,1,0
2021-06-20 14:44,15,25,21,23.075,-4.70446666666667,26.17,0.02843,0,1,0
2021-06-20 14:59,16,25,21,23,-0.2938,26.11,0.00487,0,1,0
2021-06-20 15:14,17,25,21,23,-4.3002,26.08,0.00646,0,1,0
2021-06-20 15:29,18,25,21,23.075,-4.60493333333333,26.03,0.00959,0,1,0
2021-06-20 15:44,19,25,21,23,-4.58913333333333,21.85,0.01858,0,1,0
2021-06-20 15:59,20,25,21,22.9,-0.295666666666666,21.86,0.00246,0,1,0
2021-06-20 16:14,21,25,21,22.925,0.0249999999999999,21.85,0.00326,0,1,0
2021-06-20 16:29,22,25,21,23.25,-4.375,21.85,0.00485,0,1,0
2021-06-20 16:44,23,25,21,23.35,-4.65146666666667,21.12,0.05363,0,1,0
2021-06-20 16:59,24,25,21,23.25,-4.65813333333333,21.12,0.14173,0,1,0
2021-06-20 17:14,25,25,21,23.05,-0.921066666666666,20.88,0.03143,0,1,0
2021-06-20 17:29,26,25,21,23.05,0.0161333333333333,20.88,0.03255,0,1,0
2021-06-20 17:44,27,25,21,23.15,0.0209999999999999,21.19,0.02973,0,1,0
2021-06-20 17:59,28,25,21,23.325,-4.92526666666667,21.19,0.00279,0,1,0
2021-06-20 18:14,29,25,21,23.275,-0.892733333333334,21.19,0.0037,0,1,0
2021-06-20 18:29,30,25,21,22.95,-0.2842,21.2,0.0055,0,1,0
2021-06-20 18:44,31,25,21,22.95,-0.256333333333333,21.5,0.01066,0,1,0
2021-06-20 18:59,32,25,21,22.95,0.0173999999999999,21.49,0.00118,0,1,0
2021-06-20 19:14,33,25,21,23.075,0.0186666666666664,21.49,0.00156,0,1,0
2021-06-20 19:29,34,25,21,23.175,0.0199333333333334,21.49,0.00232,0,1,0
2021-06-20 19:44,35,25,21,23.225,0.0198666666666667,21.14,0.00449,0,1,0
2021-06-20 19:59,36,25,21,23.275,0.0276666666666667,21.11,0.00043,0,1,0
2021-06-20 20:14,37,25,21,23.325,0.0288666666666666,21.3,0.00058,0,1,0
2021-06-20 20:29,38,25,21,23.35,0.0251333333333332,21.3,0.00086,0,1,1
2021-06-20 20:44,39,25,21,23.35,0.0207999999999999,20.89,0.00168,0,1,1
2021-06-20 20:59,40,25,21,23.375,-0.293533333333333,20.87,3e-05,0,1,1
2021-06-20 21:14,41,25,21,23.35,0.0194000000000005,20.87,4e-05,0,1,1
2021-06-20 21:29,42,25,21,23.35,0.0206666666666666,20.86,6e-05,0,1,1
2021-06-20 21:44,43,25,21,23.35,0.0226666666666664,20.39,0.00012,0,1,1
2021-06-20 21:59,44,25,21,23.325,0.0135333333333332,20.37,0,0,1,1
2021-06-20 22:14,45,25,21,23.3,0.0204666666666671,20.36,0.00128,0,1,1
2021-06-20 22:29,46,25,21,23.275,0.014733333333333,20.36,0.00127,0,1,1
2021-06-20 22:44,47,25,21,23.275,0.0164,19.89,0,0,1,1
2021-06-20 22:59,48,25,21,23.25,0.0169999999999999,19.87,0,0,1,1
2021-06-20 23:14,49,25,21,23.225,0.0192000000000005,19.62,0,0,1,1
2021-06-20 23:29,50,25,21,23.225,0.0157333333333338,19.62,0,0,1,1
2021-06-20 23:44,51,25,21,23.2,0.0204000000000004,19.4,0,0,1,1
2021-06-20 23:59,52,25,21,23.175,0.0196666666666667,19.36,0,0,1,1
2021-06-21 00:14,53,25,21,23.15,0.0257333333333336,19.36,0,0,1,1
2021-06-21 00:29,54,25,21,23.125,0.0220666666666665,19.36,0,0,1,1
2021-06-21 00:44,55,25,21,23.1,0.0155333333333338,18.82,0,0,1,1
2021-06-21 00:59,56,25,21,23.075,0.0112666666666668,18.81,0,0,1,1
2021-06-21 01:14,57,25,21,23.025,-0.262866666666667,18.81,0,0,1,1
2021-06-21 01:29,58,25,21,23.025,-0.283066666666666,18.81,0,0,1,1
2021-06-21 01:44,59,25,21,22.925,-0.289333333333333,18.63,0,0,1,1
2021-06-21 01:59,60,25,21,22.9,-0.276533333333333,18.62,0,0,1,1
2021-06-21 02:14,61,25,21,22.8,-0.287733333333334,18.37,0,0,1,1
2021-06-21 02:29,62,25,21,22.8,-0.982666666666667,18.38,0,0,1,1
2021-06-21 02:44,63,25,21,22.65,-0.255199999999999,18.32,0,0,1,1
2021-06-21 02:59,64,25,21,22.625,-0.809266666666667,18.31,0,0,1,1
2021-06-21 03:14,65,25,21,22.475,0.0132666666666665,18.31,0,0,1,1
2021-06-21 03:29,66,25,21,22.5,0.0174666666666665,18.32,0,0,1,1
2021-06-21 03:44,67,25,21,22.5,-0.3022,18.32,0,0,1,1
2021-06-21 03:59,68,25,21,22.5,-0.2908,18.31,0,0,1,1
2021-06-21 04:14,69,25,21,22.425,-0.2862,18.31,0,0,1,1
2021-06-21 04:29,70,25,21,22.4,-0.791933333333333,18.31,0,0,1,1
2021-06-21 04:44,71,25,21,22.25,-0.2842,18.2,0,0,1,1
2021-06-21 04:59,72,25,21,22.25,-0.252533333333333,18.19,2e-05,0,1,1
2021-06-21 05:14,73,25,21,22.175,0.0131333333333332,18.19,3e-05,0,1,1
2021-06-21 05:29,74,25,21,22.2,0.0117333333333329,18.19,4e-05,0,1,1
2021-06-21 05:44,75,25,21,22.2,0.0258666666666665,18.02,0.00026,0,1,1
2021-06-21 05:59,76,25,21,22.2,0.0147333333333335,18,0.00088,0,1,1
2021-06-21 06:14,77,25,21,22.175,0.0191999999999992,18,0.00117,0,1,1
2021-06-21 06:29,78,25,21,22.175,0.0138000000000003,18.01,0.00174,0,1,1
2021-06-21 06:44,79,25,21,22.15,0.0170000000000003,18.02,0.00337,0,1,1
2021-06-21 06:59,80,25,21,22.3,0.0204666666666671,18.01,0.00291,0,1,1
2021-06-21 07:14,81,25,21,22.5,-0.301266666666666,18.02,0.00386,0,1,1
2021-06-21 07:29,82,25,21,22.525,-0.8478,18.03,0.00572,0,1,1
2021-06-21 07:44,83,25,21,22.375,0.0124,18.05,0.01109,0,1,1
2021-06-21 07:59,84,25,21,22.375,0.020866666666667,19.41,0.30417,0,1,1
2021-06-21 08:14,85,25,21,22.4,-0.308266666666666,19.04,0.26877,0,1,1
2021-06-21 08:29,86,25,21,22.525,-0.2706,19.04,0.26877,0,1,1
2021-06-21 08:44,87,25,21,22.55,0.0146666666666673,19.04,0.26877,0,1,1
2021-06-21 08:59,88,25,21,22.625,-0.194666666666667,19.6,0.42578,0,1,1
2021-06-21 09:14,89,25,21,22.725,-0.2052,19.6,0.42578,0,1,1
2021-06-21 09:29,90,25,21,22.825,-0.548733333333333,19.6,0.42578,0,1,1
2021-06-21 09:44,91,25,21,23,-0.976,19.6,0.42578,0,1,1
2021-06-21 09:59,92,25,21,23.1,0.0754666666666668,20.41,0.56819,0,1,0
2021-06-21 10:14,93,25,21,23.3,0.0762,20.41,0.56819,0,1,0
2021-06-21 10:29,94,25,21,23.525,0.0566666666666662,20.41,0.56819,0,1,0
2021-06-21 10:44,95,25,21,23.7,-1.46673333333333,20.78,0.58066,0,1,0
2021-06-21 10:59,96,25,21,23.875,-4.40053333333333,20.81,0.58344,0,1,0
2021-06-21 11:14,97,25,21,23.725,-0.285666666666667,20.81,0.58407,0,1,0
2021-06-21 11:29,98,25,21,23.625,-3.89173333333333,20.38,0.61402,0,1,0
2021-06-21 11:44,99,25,21,23.675,-0.642533333333333,21.27,0.74611,0,1,0
2021-06-21 11:59,100,25,21,23.625,-2.1126,21.31,0.74751,0,1,0
2021-06-21 12:14,101,25,21,23.825,-2.8394,21.32,0.74764,0,1,0
2021-06-21 12:29,102,25,21,23.7,-0.591800000000001,21.32,0.74789,0,1,0
2021-06-21 12:44,103,25,21,23.775,-4.23006666666667,22.09,0.77908,0,1,0
2021-06-21 12:59,104,25,21,23.8,-0.286466666666667,22.13,0.77996,0,1,0
2021-06-21 13:14,105,25,21,23.8,-4.54793333333333,22.13,0.78007,0,1,0
2021-06-21 13:29,106,25,21,23.875,-0.8886,22.14,0.78029,0,1,0
2021-06-21 13:44,107,25,21,23.825,-4.28293333333333,23.09,0.79709,0,1,0
2021-06-21 13:59,108,25,21,23.875,-2.13106666666667,23.12,0.79429,0,1,0
2021-06-21 14:14,109,25,21,23.825,-4.28973333333333,23.3,0.80088,0,1,0
2021-06-21 14:29,110,25,21,23.85,-4.6196,23.3,0.79922,0,1,0
2021-06-21 14:44,111,25,21,23.8,-3.40733333333333,22.64,0.63795,0,1,0
2021-06-21 14:59,112,25,21,23.7,-4.30286666666667,22.56,0.5285,0,1,0
2021-06-21 15:14,113,25,21,23.7,-4.62986666666667,22.55,0.52764,0,1,0
2021-06-21 15:29,114,25,21,23.65,-4.57353333333333,22.52,0.52596,0,1,0
2021-06-21 15:44,115,25,21,23.5,-4.59086666666667,19.78,0.32161,0,1,0
2021-06-21 15:59,116,25,21,23.45,-3.34486666666667,19.79,0.00378,0,1,0
2021-06-21 16:14,117,25,21,23.45,-4.3756,19.79,0.06732,0,1,0
2021-06-21 16:29,118,25,21,23.65,-5.61493333333333,19.78,0.06909,0,1,0
2021-06-21 16:44,119,25,21,23.775,-5.617,19.17,0.05065,0,1,0
2021-06-21 16:59,120,25,21,23.875,-5.6292,19.18,0.23173,0,1,0
2021-06-21 17:14,121,25,21,23.925,-5.6104,20.3,0.29118,0,1,0
2021-06-21 17:29,122,25,21,23.95,-5.4282,20.29,0.24301,0,1,0
2021-06-21 17:44,123,25,21,23.925,-5.4882,19.87,0.07984,0,1,0
2021-06-21 17:59,124,25,21,23.95,-5.49566666666666,19.85,0.00174,0,1,0
2021-06-21 18:14,125,25,21,23.95,-5.5062,19.85,0.00231,0,1,0
2021-06-21 18:29,126,25,21,23.95,-5.43346666666667,19.84,0.00343,0,1,0
2021-06-21 18:44,127,25,21,23.875,-4.65273333333333,18.99,0.07304,0,1,0
2021-06-21 18:59,128,25,21,23.775,-4.46326666666667,18.99,0.00098,0,1,0
2021-06-21 19:14,129,25,21,23.675,-4.51753333333334,18.98,0.0013,0,1,0
2021-06-21 19:29,130,25,21,23.6,-4.57266666666667,18.98,0.00194,0,1,0
2021-06-21 19:44,131,25,21,23.275,-4.33673333333333,18.61,0.00376,0,1,0
2021-06-21 19:59,132,25,21,23,-0.282133333333333,18.61,0.02861,0,1,0
2021-06-21 20:14,133,25,21,22.9,0.0168000000000004,18.86,0.0427,0,1,0
2021-06-21 20:29,134,25,21,23.05,0.0238,18.85,0.04246,0,1,0
2021-06-21 20:44,135,25,21,23.2,-2.596,18.3,0.0075,0,1,0
2021-06-21 20:59,136,25,21,23.25,-0.547266666666666,18.3,0.00653,0,1,0
2021-06-21 21:14,137,25,21,23.05,0.0194666666666667,18.3,0.00651,0,1,0
2021-06-21 21:29,138,25,21,23.125,0.0224000000000002,18.3,0.00645,0,1,0
2021-06-21 21:44,139,25,21,23.225,-2.69193333333333,18.11,0.00072,0,1,0
2021-06-21 21:59,140,25,21,23.275,-0.256733333333333,18.11,0.00086,0,1,0
2021-06-21 22:14,141,25,21,23.025,0.0178666666666665,18.11,0.00067,0,1,0
2021-06-21 22:29,142,25,21,23.125,0.016,18.1,0.00066,0,1,0
2021-06-21 22:44,143,25,21,23.175,-0.702133333333333,17.62,0,0,1,0
2021-06-21 22:59,144,25,21,23.225,-0.546933333333333,17.62,0,0,1,0
2021-06-21 23:14,145,25,21,23.125,-0.287533333333333,18.37,0,0,1,0
2021-06-21 23:29,146,25,21,23.15,-0.292333333333333,18.37,0,0,1,0
2021-06-21 23:44,147,25,21,23.125,0.0160666666666667,18.01,0,0,1,0
2021-06-21 23:59,148,25,21,23.125,0.0123333333333333,17.99,0,0,1,0
2021-06-22 00:14,149,25,21,23.125,0.0223333333333331,17.99,0,0,1,0
2021-06-22 00:29,150,25,21,23.125,0.0207333333333333,17.99,0,0,1,0
2021-06-22 00:44,151,25,21,23.125,0.0218000000000003,17.63,0,0,1,0
2021-06-22 00:59,152,25,21,23.1,0.0100000000000007,17.62,0,0,1,0
2021-06-22 01:14,153,25,21,23.1,0.0236000000000005,17.62,0,0,1,0
2021-06-22 01:29,154,25,21,23.1,-0.254,17.62,0,0,1,1
2021-06-22 01:44,155,25,21,23.1,-0.2554,17.32,0,0,1,1
2021-06-22 01:59,156,25,21,23,-0.2982,17.31,0,0,1,1
2021-06-22 02:14,157,25,21,23,-0.820733333333334,17.31,0,0,1,1
2021-06-22 02:29,158,25,21,22.85,-0.288466666666667,17.31,0,0,1,1
2021-06-22 02:44,159,25,21,22.85,-0.8068,17.2,0,0,1,1
2021-06-22 02:59,160,25,21,22.725,-0.310066666666666,17.19,0,0,1,1
2021-06-22 03:14,161,25,21,22.725,-0.837133333333334,17.19,0,0,1,1
2021-06-22 03:29,162,25,21,22.575,0.0129333333333337,17.19,0,0,1,1
2021-06-22 03:44,163,25,21,22.6,0.0140666666666664,17.2,0,0,1,1
2021-06-22 03:59,164,25,21,22.6,0.00579999999999981,17.18,0,0,1,1
2021-06-22 04:14,165,25,21,22.6,-0.2416,17.18,0,0,1,1
2021-06-22 04:29,166,25,21,22.6,-0.767399999999999,17.18,0,0,1,1
2021-06-22 04:44,167,25,21,22.425,0.00613333333333355,17.19,0,0,1,1
2021-06-22 04:59,168,25,21,22.4,0.00993333333333357,17,1e-05,0,1,1
2021-06-22 05:14,169,25,21,22.4,0.0159999999999996,17.13,2e-05,0,1,1
2021-06-22 05:29,170,25,21,22.375,0.017266666666667,17.14,3e-05,0,1,1
2021-06-22 05:44,171,25,21,22.35,0.0152666666666672,17.2,6e-05,0,1,1
2021-06-22 05:59,172,25,21,22.325,-0.0128666666666666,17.19,0.00052,1,0,1
2021-06-22 06:14,173,25,21,22.3,0.384466666666667,17.19,0.00069,1,0,1
2021-06-22 06:29,174,25,21,22.275,1.14173333333333,17.2,0.00102,1,0,1
2021-06-22 06:44,175,25,21,22.3,0.3744,17.33,0.00198,1,0,1
2021-06-22 06:59,176,25,21,22.35,0.389066666666666,17.31,0.00139,1,0,1
2021-06-22 07:14,177,25,21,22.575,0.3784,17.31,0.00185,1,0,1
2021-06-22 07:29,178,25,21,22.625,1.17873333333333,17.32,0.00274,1,0,1
2021-06-22 07:44,179,25,21,22.625,0.378733333333333,17.33,0.00532,1,0,1
2021-06-22 07:59,180,25,21,22.6,1.19173333333333,17.31,0.00164,1,0,1
2021-06-22 08:14,181,25,21,22.575,-0.0135333333333336,17.19,0.01533,1,0,1
2021-06-22 08:29,182,25,21,22.75,0.389133333333333,17.19,0.01637,1,0,1
2021-06-22 08:44,183,25,21,22.9,0.389200000000001,17.38,0.04625,1,0,1
2021-06-22 08:59,184,25,21,23.125,-0.00346666666666628,17.37,0.08589,1,0,1
2021-06-22 09:14,185,25,21,23.325,-0.00780000000000047,17.37,0.10709,1,0,0
2021-06-22 09:29,186,25,21,23.55,-0.00673333333333348,17.37,0.10816,1,0,0
2021-06-22 09:44,187,25,21,23.7,-0.0129333333333337,17.37,0.17259,1,0,0
2021-06-22 09:59,188,25,21,23.85,-0.0137999999999998,17.38,0.1068,1,0,0
2021-06-22 10:14,189,25,21,24.025,-0.0157999999999996,17.38,0.14157,1,0,0
2021-06-22 10:29,190,25,21,24.175,-0.00993333333333357,17.39,0.1772,1,0,0
2021-06-22 10:44,191,25,21,24.35,-0.0145999999999997,17.87,0.32599,1,0,0
2021-06-22 10:59,192,25,21,24.55,-0.0247999999999995,17.88,0.38917,1,0,0
2021-06-22 11:14,193,25,21,24.725,-3.96766666666667,17.89,0.38979,0,1,0
2021-06-22 11:29,194,25,21,24.85,-4.4026,18.21,0.42688,0,1,0
2021-06-22 11:44,195,25,21,24.55,-4.42093333333333,18.99,0.53201,0,1,0
2021-06-22 11:59,196,25,21,24.175,-4.36366666666667,19.01,0.53536,0,1,0
2021-06-22 12:14,197,25,21,23.975,-4.41566666666667,19.02,0.53658,0,1,0
2021-06-22 12:29,198,25,21,23.775,-4.41073333333333,19.03,0.53898,0,1,0
2021-06-22 12:44,199,25,21,23.6,-4.43126666666667,20.11,0.74751,0,1,0
2021-06-22 12:59,200,25,21,23.45,-4.47846666666667,20.13,0.74838,0,1,0
2021-06-22 13:14,201,25,21,23.35,-4.4538,20.14,0.74894,0,1,0
2021-06-22 13:29,202,25,21,23.225,-4.16493333333333,20.15,0.75003,0,1,0
2021-06-22 13:44,203,25,21,23.15,-3.2936,20.87,0.82834,0,1,0
2021-06-22 13:59,204,25,21,23.175,-4.49,20.88,0.82587,0,1,0
2021-06-22 14:14,205,25,21,23.125,-2.7118,20.89,0.82637,0,1,0
2021-06-22 14:29,206,25,21,23.075,0.00780000000000003,20.89,0.85721,0,1,0
2021-06-22 14:44,207,25,21,23.3,0.0138666666666665,21.61,0.81541,0,1,0
2021-06-22 14:59,208,25,21,23.625,-2.74853333333333,21.62,0.81394,0,1,0
2021-06-22 15:14,209,25,21,23.875,-3.69886666666667,21.63,0.81321,0,1,0
2021-06-22 15:29,210,25,21,23.775,-2.12986666666667,21.63,0.81177,0,1,0
2021-06-22 15:44,211,25,21,23.875,-3.61193333333333,21.81,0.69647,0,1,0
2021-06-22 15:59,212,25,21,23.85,-2.751,21.8,0.69619,0,1,0
2021-06-22 16:14,213,25,21,23.925,-4.59446666666667,21.8,0.69572,0,1,0
2021-06-22 16:29,214,25,21,23.875,-3.98393333333333,21.8,0.6948,0,1,0
2021-06-22 16:44,215,25,21,23.775,-1.02673333333333,21.67,0.60925,0,1,0
2021-06-22 16:59,216,25,21,23.9,-5.58973333333333,21.68,0.60705,0,1,0
2021-06-22 17:14,217,25,21,23.925,-4.01433333333333,21.48,0.55874,0,1,0
2021-06-22 17:29,218,25,21,23.875,-4.33486666666666,21.48,0.55701,0,1,0
2021-06-22 17:44,219,25,21,23.875,-4.5914,21,0.08452,0,1,0
2021-06-22 17:59,220,25,21,23.875,-4.56033333333333,20.99,0.00443,0,1,0
2021-06-22 18:14,221,25,21,23.675,-4.506,20.99,0.00588,0,1,0
2021-06-22 18:29,222,25,21,23.525,-0.290666666666667,20.99,0.00873,0,1,0
2021-06-22 18:44,223,25,21,23.45,0.0157333333333334,20.22,0.01692,0,1,0
2021-06-22 18:59,224,25,21,23.6,0.0211333333333332,20.15,0.00257,0,1,0
2021-06-22 19:14,225,25,21,23.8,-4.13506666666667,20.14,0.00341,0,1,0
2021-06-22 19:29,226,25,21,23.75,-0.29,20.13,0.00506,0,1,0
2021-06-22 19:44,227,25,21,23.55,0.0194666666666667,18.62,0.03219,0,1,0
2021-06-22 19:59,228,25,21,23.65,-0.612466666666667,18.61,0.14181,0,1,0
2021-06-22 20:14,229,25,21,23.8,-0.344266666666666,20.08,0.14537,0,1,0
2021-06-22 20:29,230,25,21,23.8,-4.18613333333333,20.07,0.14419,0,1,0
2021-06-22 20:44,231,25,21,23.75,-4.15426666666667,20.02,0.1408,0,1,0
2021-06-22 20:59,232,25,21,23.225,-0.268933333333333,18.6,0.02395,0,1,0
2021-06-22 21:14,233,25,21,23,-0.0017999999999998,18.59,0.03566,0,1,0
2021-06-22 21:29,234,25,21,23.075,-0.6292,18.58,0.0354,0,1,0
2021-06-22 21:44,235,25,21,23.2,-4.51533333333333,17.36,0.00249,0,1,0
2021-06-22 21:59,236,25,21,23.025,-0.316666666666666,17.37,0.00208,0,1,0
2021-06-22 22:14,237,25,21,22.725,-0.6294,17.37,0.00036,0,1,1
2021-06-22 22:29,238,25,21,22.8,-0.340733333333334,17.37,0,0,1,1
2021-06-22 22:44,239,25,21,22.8,-0.636666666666666,17.31,0,0,1,1
2021-06-22 22:59,240,25,21,22.9,-0.362266666666666,17.32,0,0,1,1
2021-06-22 23:14,241,25,21,22.9,-0.307933333333333,18.49,0,0,1,1
2021-06-22 23:29,242,25,21,22.9,-0.259133333333333,18.49,0,0,1,1
2021-06-22 23:44,243,25,21,22.9,0.0101333333333335,17.91,0,0,1,1
2021-06-22 23:59,244,25,21,22.9,-0.2942,17.87,0,0,1,1
2021-06-23 00:14,245,25,21,22.925,-0.828199999999999,17.87,0,0,1,1
2021-06-23 00:29,246,25,21,22.8,0.00679999999999925,17.87,0,0,1,1
2021-06-23 00:44,247,25,21,22.825,0.00519999999999987,17.22,0,0,1,1
2021-06-23 00:59,248,25,21,22.825,-0.000466666666666615,17.19,0,0,1,1
2021-06-23 01:14,249,25,21,22.825,0.00299999999999967,17.19,0,0,1,1
2021-06-23 01:29,250,25,21,22.825,-0.275933333333333,17.19,0,0,1,1
2021-06-23 01:44,251,25,21,22.825,-0.9228,16.84,0,0,1,1
2021-06-23 01:59,252,25,21,22.675,-0.377466666666667,16.82,0,0,1,1
2021-06-23 02:14,253,25,21,22.65,-0.8324,16.69,0,0,1,1
2021-06-23 02:29,254,25,21,22.525,-0.298866666666667,16.7,0,0,1,1
2021-06-23 02:44,255,25,21,22.525,-0.2642,16.66,0,0,1,1
2021-06-23 02:59,256,25,21,22.475,-0.3046,16.63,0,0,1,1
2021-06-23 03:14,257,25,21,22.45,-0.298333333333333,16.63,0,0,1,1
2021-06-23 03:29,258,25,21,22.4,0.00413333333333288,16.63,0,0,1,1
2021-06-23 03:44,259,25,21,22.375,-0.310866666666666,16.53,0,0,1,1
2021-06-23 03:59,260,25,21,22.375,-0.831266666666667,16.5,0,0,1,1
2021-06-23 04:14,261,25,21,22.2,0.0022000000000002,16.5,0,0,1,1
2021-06-23 04:29,262,25,21,22.175,-0.316133333333333,16.5,0,0,1,1
2021-06-23 04:44,263,25,21,22.175,-0.295733333333333,16.34,0,0,1,1
2021-06-23 04:59,264,25,21,22.075,0.000399999999999956,16.32,2e-05,0,1,1
2021-06-23 05:14,265,25,21,22.075,-0.00193333333333312,16.32,3e-05,0,1,1
2021-06-23 05:29,266,25,21,22.05,-0.00419999999999998,16.39,3e-05,0,1,1
2021-06-23 05:44,267,25,21,22.025,-0.00806666666666667,16.4,0.00083,0,1,1
2021-06-23 05:59,268,25,21,22,0.00473333333333326,16.38,0.00194,0,1,1
2021-06-23 06:14,269,25,21,22,-0.000466666666666171,16.39,0.00219,0,1,1
2021-06-23 06:29,270,25,21,21.925,-0.00133333333333319,16.39,0.00268,0,1,1
2021-06-23 06:44,271,25,21,21.9,0.00340000000000007,16.71,0.03859,0,1,1
2021-06-23 06:59,272,25,21,22.025,-0.00499999999999945,16.7,0.04003,0,1,1
2021-06-23 07:14,273,25,21,22.15,-0.277133333333333,16.7,0.04069,0,1,1
2021-06-23 07:29,274,25,21,22.15,-0.334266666666666,16.71,0.042,0,1,1
2021-06-23 07:44,275,25,21,22.175,-0.312599999999999,17.32,0.13189,0,1,1
2021-06-23 07:59,276,25,21,22.25,-0.291666666666667,17.33,0.13291,0,1,1
2021-06-23 08:14,277,25,21,22.3,-0.00186666666666691,17.33,0.13372,0,1,1
2021-06-23 08:29,278,25,21,22.525,-0.000799999999999912,17.22,0.13794,0,1,1
2021-06-23 08:44,279,25,21,22.85,-0.641466666666667,18.31,0.25788,0,1,1
2021-06-23 08:59,280,25,21,23.1,-0.442733333333333,18.33,0.20774,0,1,0
2021-06-23 09:14,281,25,21,23.25,0.00633333333333352,18.33,0.20907,0,1,0
2021-06-23 09:29,282,25,21,23.5,-0.0103333333333335,18.34,0.16232,0,1,0
2021-06-23 09:44,283,25,21,23.675,-1.85493333333333,19.38,0.30535,0,1,0
2021-06-23 09:59,284,25,21,23.775,-0.275133333333334,19.39,0.30057,0,1,0
2021-06-23 10:14,285,25,21,23.65,0.0943333333333332,19.4,0.37445,0,1,0
2021-06-23 10:29,286,25,21,23.7,-0.4842,19.4,0.37685,0,1,0
2021-06-23 10:44,287,25,21,23.75,-1.53293333333333,20.49,0.40531,0,1,0
2021-06-23 10:59,288,25,21,23.625,-2.3556,20.5,0.30142,0,1,0
2021-06-23 11:14,289,25,21,23.7,-4.3636,20.32,0.40487,0,1,0
2021-06-23 11:29,290,25,21,23.45,-0.295333333333333,20.32,0.50458,0,1,0
2021-06-23 11:44,291,25,21,23.375,0.00326666666666675,20.99,0.59976,0,1,0
2021-06-23 11:59,292,25,21,23.6,-4.15746666666666,21.01,0.47842,0,1,0
2021-06-23 12:14,293,25,21,23.725,-4.4582,21.01,0.59581,0,1,0
2021-06-23 12:29,294,25,21,23.575,-4.46346666666667,21.02,0.71255,0,1,0
2021-06-23 12:44,295,25,21,23.425,-0.297266666666667,21.8,0.80195,0,1,0
2021-06-23 12:59,296,25,21,23.4,-4.15926666666667,21.81,0.66935,0,1,0
2021-06-23 13:14,297,25,21,23.45,-4.47413333333333,21.82,0.66975,0,1,0
2021-06-23 13:29,298,25,21,23.35,-4.48333333333333,21.82,0.67054,0,1,0
2021-06-23 13:44,299,25,21,23.3,-2.98073333333333,22.36,0.52492,0,1,0
2021-06-23 13:59,300,25,21,23.225,0.00193333333333356,22.38,0.26324,0,1,0
2021-06-23 14:14,301,25,21,23.375,-4.20613333333333,22.62,0.01579,0,1,0
2021-06-23 14:29,302,25,21,23.425,-3.313,22.62,0.02343,0,1,0
2021-06-23 14:44,303,25,21,23.225,0.00613333333333355,23.09,0.0454,0,1,0
2021-06-23 14:59,304,25,21,23.325,0.00660000000000016,23.08,0.01038,0,1,0
2021-06-23 15:14,305,25,21,23.575,0.00680000000000014,23.07,0.01376,0,1,0
2021-06-23 15:29,306,25,21,23.875,-4.31286666666667,23.04,0.02042,0,1,0
2021-06-23 15:44,307,25,21,24,-4.6234,21.45,0.23844,0,1,0
2021-06-23 15:59,308,25,21,23.8,-0.306866666666667,21.51,0.63303,0,1,0
2021-06-23 16:14,309,25,21,23.775,0.0116000000000001,21.51,0.00949,0,1,0
2021-06-23 16:29,310,25,21,24.1,-4.41046666666667,21.52,0.21936,0,1,0
2021-06-23 16:44,311,25,21,24.175,-4.68106666666667,22.12,0.02728,0,1,0
2021-06-23 16:59,312,25,21,23.975,-4.67306666666667,22.1,0.2938,0,1,0
2021-06-23 17:14,313,25,21,23.775,-0.313466666666666,22.08,0.07653,0,1,0
2021-06-23 17:29,314,25,21,23.75,-4.36786666666667,21.83,0.21319,0,1,0
2021-06-23 17:44,315,25,21,23.825,-4.62986666666667,20.49,0.04989,0,1,0
2021-06-23 17:59,316,25,21,23.6,-4.66,20.47,0.00194,0,1,0
2021-06-23 18:14,317,25,21,23.45,-4.64,20.46,0.00257,0,1,0
2021-06-23 18:29,318,25,21,23.375,-2.76413333333333,20.44,0.11692,0,1,0
2021-06-23 18:44,319,25,21,23.3,-4.23126666666667,18.87,0.11767,0,1,0
2021-06-23 18:59,320,25,21,23.275,-0.296,18.87,0.1168,0,1,0
2021-06-23 19:14,321,25,21,23.2,0.0156666666666663,18.87,0.07814,0,1,0
2021-06-23 19:29,322,25,21,23.375,0.00873333333333326,18.87,0.00217,0,1,0
2021-06-23 19:44,323,25,21,23.575,-3.36286666666667,18.69,0.00422,0,1,0
2021-06-23 19:59,324,25,21,23.6,-0.291533333333333,18.68,0.00061,0,1,0
2021-06-23 20:14,325,25,21,23.45,-0.650599999999999,19.31,0.00079,0,1,0
2021-06-23 20:29,326,25,21,23.55,-0.338866666666667,19.31,0.00118,0,1,0
2021-06-23 20:44,327,25,21,23.55,0.00626666666666686,19.2,0.00228,0,1,0
2021-06-23 20:59,328,25,21,23.65,-1.76166666666667,19.17,5e-05,0,1,0
2021-06-23 21:14,329,25,21,23.725,-0.298066666666667,19.17,6e-05,0,1,0
2021-06-23 21:29,330,25,21,23.525,0.00206666666666733,19.17,9e-05,0,1,0
2021-06-23 21:44,331,25,21,23.525,0.00579999999999981,18.51,0.00018,0,1,0
2021-06-23 21:59,332,25,21,23.55,0.00193333333333356,18.48,0,0,1,0
2021-06-23 22:14,333,25,21,23.55,0.00219999999999976,18.48,0,0,1,0
2021-06-23 22:29,334,25,21,23.525,0.0028666666666668,18.47,0,0,1,0
2021-06-23 22:44,335,25,21,23.5,-0.000200000000000422,17.51,0,0,1,0
2021-06-23 22:59,336,25,21,23.475,-0.000733333333332808,17.5,0,0,1,0
2021-06-23 23:14,337,25,21,23.45,-0.261733333333333,18.61,0,0,1,1
2021-06-23 23:29,338,25,21,23.425,-0.2564,18.61,0,0,1,1
2021-06-23 23:44,339,25,21,23.325,0.00233333333333352,17.9,0,0,1,1
2021-06-23 23:59,340,25,21,23.275,0.00959999999999983,17.87,0,0,1,1
2021-06-24 00:14,341,25,21,23.275,-0.2702,17.88,0,0,1,1
2021-06-24 00:29,342,25,21,23.25,-0.775933333333334,17.88,0,0,1,1
2021-06-24 00:44,343,25,21,23.05,0.00406666666666622,17.65,0,0,1,1
2021-06-24 00:59,344,25,21,22.975,-0.00320000000000054,17.62,0,0,1,1
2021-06-24 01:14,345,25,21,22.975,0.397133333333333,17.62,0,1,0,1
2021-06-24 01:29,346,25,21,22.95,0.390333333333333,17.62,0,1,0,1
2021-06-24 01:44,347,25,21,22.95,0.00626666666666686,17.16,0,1,0,1
2021-06-24 01:59,348,25,21,22.9,0.381999999999999,17.12,0,1,0,1
2021-06-24 02:14,349,25,21,22.85,1.18673333333333,17.31,0,1,0,1
2021-06-24 02:29,350,25,21,22.85,0.383266666666667,17.31,0,1,0,1
2021-06-24 02:44,351,25,21,22.85,0.395866666666667,16.9,0,1,0,1
2021-06-24 02:59,352,25,21,22.75,0.392866666666666,16.87,0,1,0,1
2021-06-24 03:14,353,25,21,22.725,0.399666666666667,16.88,0,1,0,1
2021-06-24 03:29,354,25,21,22.675,0.00320000000000054,16.88,0,1,0,1
2021-06-24 03:44,355,25,21,22.6,-0.00586666666666646,16.83,0,1,0,1
2021-06-24 03:59,356,25,21,22.525,0.384799999999999,16.81,0,1,0,1
2021-06-24 04:14,357,25,21,22.45,0.397266666666667,16.81,0,1,0,1
2021-06-24 04:29,358,25,21,22.425,0.00299999999999967,16.81,0,1,0,1
2021-06-24 04:44,359,25,21,22.375,6.66666666671034e-05,16.52,0,1,0,1
2021-06-24 04:59,360,25,21,22.3,0.00619999999999976,16.5,1e-05,1,0,1
2021-06-24 05:14,361,25,21,22.25,0.3846,16.5,3e-05,1,0,1
2021-06-24 05:29,362,25,21,22.15,1.18353333333333,16.39,4e-05,1,0,1
2021-06-24 05:44,363,25,21,22.125,0.00553333333333317,16.17,0.00025,1,0,1
2021-06-24 05:59,364,25,21,22.1,0.00706666666666678,16.13,0.00103,1,0,1
2021-06-24 06:14,365,25,21,22.05,0.3888,16.14,0.00112,1,0,1
2021-06-24 06:29,366,25,21,22,3.56386666666667,16.15,0.00167,1,0,1
2021-06-24 06:44,367,25,21,22.025,0.394933333333334,16.41,0.00324,1,0,1
2021-06-24 06:59,368,25,21,22.075,1.21073333333333,16.37,0.00177,1,0,1
2021-06-24 07:14,369,25,21,22.175,-0.000533333333333719,16.37,0.00235,1,0,1
2021-06-24 07:29,370,25,21,22.35,0.384333333333334,16.37,0.00348,1,0,1
2021-06-24 07:44,371,25,21,22.475,0.401866666666666,16.37,0.00675,1,0,1
2021-06-24 07:59,372,25,21,22.55,0.00893333333333368,16.38,0.00239,1,0,1
2021-06-24 08:14,373,25,21,22.75,-0.0123333333333333,17.01,0.00443,1,0,1
2021-06-24 08:29,374,25,21,23.075,0.0148000000000001,17.02,0.00657,1,0,1
2021-06-24 08:44,375,25,21,23.175,-0.0864000000000003,17.63,0.01273,1,0,1
2021-06-24 08:59,376,25,21,23.4,-0.0888,17.63,0.0055,1,0,1
2021-06-24 09:14,377,25,21,23.625,-0.0740666666666669,17.63,0.00729,1,0,1
2021-06-24 09:29,378,25,21,23.875,-0.0542666666666665,17.64,0.11213,1,0,0
2021-06-24 09:44,379,25,21,24.15,-0.0313333333333334,18.18,0.17659,1,0,0
2021-06-24 09:59,380,25,21,24.35,-0.0101333333333335,18.19,0.17079,1,0,0
2021-06-24 10:14,381,25,21,24.575,-0.0598666666666663,18.2,0.00996,1,0,0
2021-06-24 10:29,382,25,21,24.825,-3.932,18.2,0.01479,0,1,0
2021-06-24 10:44,383,25,21,24.875,-4.33713333333333,18.63,0.02866,0,1,0
2021-06-24 10:59,384,25,21,24.75,-4.34346666666667,18.63,0.08014,0,1,0
2021-06-24 11:14,385,25,21,24.7,-4.256,18.64,0.15928,0,1,0
2021-06-24 11:29,386,25,21,24.6,-4.32413333333333,18.64,0.3089,0,1,0
2021-06-24 11:44,387,25,21,24.35,-4.32053333333333,19.19,0.30471,0,1,0
2021-06-24 11:59,388,25,21,24.15,-4.27473333333333,19.19,0.29075,0,1,0
2021-06-24 12:14,389,25,21,23.925,-4.5752,19.19,0.013,0,1,0
2021-06-24 12:29,390,25,21,23.8,-4.40613333333333,19.19,0.0193,0,1,0
2021-06-24 12:44,391,25,21,23.725,-4.36446666666667,19.38,0.49454,0,1,0
2021-06-24 12:59,392,25,21,23.65,-2.92886666666667,19.37,0.58516,0,1,0
2021-06-24 13:14,393,25,21,23.6,-3.01046666666667,19.37,0.58517,0,1,0
2021-06-24 13:29,394,25,21,23.8,-4.43406666666667,19.37,0.49085,0,1,0
2021-06-24 13:44,395,25,21,23.75,-4.43553333333333,19.32,0.56705,0,1,0
2021-06-24 13:59,396,25,21,23.725,-4.337,19.31,0.56515,0,1,0
2021-06-24 14:14,397,25,21,23.7,-4.4348,19.12,0.51443,0,1,0
2021-06-24 14:29,398,25,21,23.65,-0.307733333333333,19.12,0.43124,0,1,0
2021-06-24 14:44,399,25,21,23.825,-4.22346666666667,19.13,0.40346,0,1,0
2021-06-24 14:59,400,25,21,24.025,-4.53633333333333,19.12,0.47546,0,1,0
2021-06-24 15:14,401,25,21,24.05,-4.54546666666667,19.12,0.39731,0,1,0
2021-06-24 15:29,402,25,21,24,-4.5646,19.12,0.32035,0,1,0
2021-06-24 15:44,403,25,21,23.9,-4.5664,19.01,0.21252,0,1,0
2021-06-24 15:59,404,25,21,23.875,-4.568,19,0.07242,0,1,0
2021-06-24 16:14,405,25,21,23.8,-4.509,19.01,0.20491,0,1,0
2021-06-24 16:29,406,25,21,23.45,-0.298,19.01,0.07786,0,1,0
2021-06-24 16:44,407,25,21,23.3,-0.00973333333333271,19.2,0.02558,0,1,0
2021-06-24 16:59,408,25,21,23.325,-0.0112666666666668,19.18,0.07232,0,1,0
2021-06-24 17:14,409,25,21,23.45,-3.22093333333333,19.17,0.0062,0,1,0
2021-06-24 17:29,410,25,21,23.425,-0.278866666666667,19.17,0.0092,0,1,0
2021-06-24 17:44,411,25,21,23.2,-0.00673333333333348,18.63,0.01783,0,1,0
2021-06-24 17:59,412,25,21,23.425,-0.874733333333334,18.62,0.00323,0,1,0
2021-06-24 18:14,413,25,21,23.6,-4.37913333333333,18.61,0.00428,0,1,0
2021-06-24 18:29,414,25,21,23.425,-0.296466666666667,18.61,0.00636,0,1,0
2021-06-24 18:44,415,25,21,23.175,0.00633333333333352,18.19,0.09559,0,1,0
2021-06-24 18:59,416,25,21,23.3,0.000399999999999956,18.18,0.11727,0,1,0
2021-06-24 19:14,417,25,21,23.4,-0.000399999999999512,18.18,0.00111,0,1,0
2021-06-24 19:29,418,25,21,23.45,-0.00806666666666711,18.17,0.00165,0,1,0
2021-06-24 19:44,419,25,21,23.45,-2.29446666666667,17.7,0.0032,0,1,0
2021-06-24 19:59,420,25,21,23.375,-0.307133333333333,17.68,0.00037,0,1,0
2021-06-24 20:14,421,25,21,23.15,-0.277333333333333,17.68,0.00058,0,1,1
2021-06-24 20:29,422,25,21,23.1,-0.313666666666666,17.39,0.00087,0,1,1
2021-06-24 20:44,423,25,21,23.075,-0.00100000000000033,17.4,0.00168,0,1,1
2021-06-24 20:59,424,25,21,23.075,-0.0032666666666672,17.38,3e-05,0,1,1
2021-06-24 21:14,425,25,21,23.075,0.000999999999999446,17.38,5e-05,0,1,1
2021-06-24 21:29,426,25,21,23.05,-0.2698,17.38,6e-05,0,1,1
2021-06-24 21:44,427,25,21,23.025,-0.9356,17.21,0.00048,0,1,1
2021-06-24 21:59,428,25,21,22.875,-0.307866666666666,17.19,0.00036,0,1,1
2021-06-24 22:14,429,25,21,22.8,-0.834266666666666,17.2,0.00036,0,1,1
2021-06-24 22:29,430,25,21,22.675,-0.3176,17.21,0.00036,0,1,1
2021-06-24 22:44,431,25,21,22.675,-0.858866666666667,17.22,0,0,1,1
2021-06-24 22:59,432,25,21,22.55,-0.328066666666667,17.19,0,0,1,1
2021-06-24 23:14,433,25,21,22.525,-0.292133333333334,17.19,0,0,1,1
2021-06-24 23:29,434,25,21,22.475,-0.0086666666666666,17.2,0,0,1,1
2021-06-24 23:44,435,25,21,22.475,-0.00253333333333305,17.21,0,0,1,1
2021-06-24 23:59,436,25,21,22.475,-0.00413333333333421,17.13,0,0,1,1
2021-06-25 00:14,437,25,21,22.45,-0.2734,17.13,0,0,1,1
2021-06-25 00:29,438,25,21,22.45,-0.310133333333333,17.13,0,0,1,1
2021-06-25 00:44,439,25,21,22.35,0.000333333333333741,16.9,0,0,1,0
2021-06-25 00:59,440,25,21,22.275,-0.00706666666666633,16.87,0,0,1,0
2021-06-25 01:14,441,25,21,22.25,-0.00333333333333297,16.87,0,0,1,0
2021-06-25 01:29,442,25,21,22.25,0.00280000000000014,16.88,0,0,1,0
2021-06-25 01:44,443,25,21,22.25,-0.00640000000000018,16.71,0,0,1,0
2021-06-25 01:59,444,25,21,22.225,-0.00766666666666627,16.68,0,0,1,0
2021-06-25 02:14,445,25,21,22.15,-0.00193333333333312,16.31,0,0,1,0
2021-06-25 02:29,446,25,21,22.15,-0.00659999999999972,16.32,0,0,1,0
2021-06-25 02:44,447,25,21,22.1,-0.0035999999999996,16.21,0,0,1,0
2021-06-25 02:59,448,25,21,22.05,-0.00866666666666616,16.18,0,0,1,0
2021-06-25 03:14,449,25,21,22,-0.00419999999999998,16.18,0,0,1,0
2021-06-25 03:29,450,25,21,21.975,-0.00266666666666637,16.19,0,0,1,0
2021-06-25 03:44,451,25,21,21.95,-0.00866666666666616,16.19,0,0,1,0
2021-06-25 03:59,452,25,21,21.9,-0.00353333333333339,15.88,0,0,1,0
2021-06-25 04:14,453,25,21,21.875,0.00626666666666686,15.88,0,1,0,1
2021-06-25 04:29,454,25,21,21.825,0.3796,15.88,0,1,0,1
2021-06-25 04:44,455,25,21,21.775,4.68406666666667,15.83,0,1,0,1
2021-06-25 04:59,456,25,21,21.825,0.391466666666667,15.81,0,1,0,1
2021-06-25 05:14,457,25,21,21.975,1.18973333333333,15.88,1e-05,1,0,1
2021-06-25 05:29,458,25,21,22.05,0.390000000000001,15.89,2e-05,1,0,1
2021-06-25 05:44,459,25,21,21.975,1.18513333333333,16.02,0.00038,1,0,1
2021-06-25 05:59,460,25,21,21.975,0.00706666666666678,16,0.00078,1,0,1
2021-06-25 06:14,461,25,21,21.95,0.000733333333333253,16,0.00091,1,0,1
2021-06-25 06:29,462,25,21,21.9,0.388333333333334,16,0.00118,1,0,1
2021-06-25 06:44,463,25,21,21.8,4.3366,15.89,0.01658,1,0,1
2021-06-25 06:59,464,25,21,21.875,0.387866666666667,15.88,0.01709,1,0,1
2021-06-25 07:14,465,25,21,22.025,1.20266666666667,15.88,0.01354,1,0,1
2021-06-25 07:29,466,25,21,22.025,0.397533333333334,15.88,0.01428,1,0,1
2021-06-25 07:44,467,25,21,22,1.19086666666667,16.01,0.04232,1,0,1
2021-06-25 07:59,468,25,21,22,0.00160000000000027,16,0.04297,1,0,1
2021-06-25 08:14,469,25,21,22,0.0105333333333335,15.82,0.06026,1,0,1
2021-06-25 08:29,470,25,21,22,0.00680000000000014,15.82,0.08044,1,0,1
2021-06-25 08:44,471,25,21,21.9,0.3918,16.13,0.18175,1,0,1
2021-06-25 08:59,472,25,21,21.9,1.20186666666667,16.13,0.17935,1,0,1
2021-06-25 09:14,473,25,21,21.975,0.394266666666667,16.13,0.18077,1,0,1
2021-06-25 09:29,474,25,21,22,1.2036,16.14,0.18356,1,0,1
2021-06-25 09:44,475,25,21,22.1,0.00159999999999982,16.68,0.29741,1,0,1
2021-06-25 09:59,476,25,21,22.15,0.389266666666666,16.7,0.29338,1,0,1
2021-06-25 10:14,477,25,21,22.2,1.2058,16.7,0.29518,1,0,1
2021-06-25 10:29,478,25,21,22.325,0.00499999999999945,16.71,0.22904,1,0,1
2021-06-25 10:44,479,25,21,22.45,0.404133333333333,17.38,0.31399,1,0,1
2021-06-25 10:59,480,25,21,22.525,1.2124,17.39,0.39747,1,0,1
2021-06-25 11:14,481,25,21,22.675,0.00240000000000018,17.39,0.30143,1,0,1
2021-06-25 11:29,482,25,21,22.825,-0.381866666666666,17.4,0.4003,0,1,1
2021-06-25 11:44,483,25,21,22.9,-0.835533333333333,18.48,0.5211,0,1,1
2021-06-25 11:59,484,25,21,22.9,-0.000333333333333297,18.51,0.51071,0,1,1
2021-06-25 12:14,485,25,21,23.025,-0.00406666666666666,18.51,0.51264,0,1,1
2021-06-25 12:29,486,25,21,23.175,0.00566666666666649,18.51,0.51643,0,1,1
2021-06-25 12:44,487,25,21,23.3,-0.312,19.29,0.44295,0,1,1
2021-06-25 12:59,488,25,21,23.45,-0.2708,19.32,0.55886,0,1,0
2021-06-25 13:14,489,25,21,23.5,0.00313333333333343,19.32,0.56073,0,1,0
2021-06-25 13:29,490,25,21,23.7,-1.55673333333333,19.33,0.43056,0,1,0
2021-06-25 13:44,491,25,21,23.775,-1.1614,20.11,0.44815,0,1,0
2021-06-25 13:59,492,25,21,23.65,-2.6194,20.13,0.56235,0,1,0
2021-06-25 14:14,493,25,21,23.7,-0.551666666666666,20.01,0.60479,0,1,0
2021-06-25 14:29,494,25,21,23.55,0.000399999999999956,20.01,0.60778,0,1,0
2021-06-25 14:44,495,25,21,23.725,0.00100000000000033,20.67,0.58144,0,1,0
2021-06-25 14:59,496,25,21,23.875,-4.1268,20.69,0.4276,0,1,0
2021-06-25 15:14,497,25,21,23.925,-4.40826666666667,20.69,0.56691,0,1,0
2021-06-25 15:29,498,25,21,23.625,-1.19213333333333,20.69,0.7055,0,1,0
2021-06-25 15:44,499,25,21,23.625,0.00566666666666693,21.29,0.67762,0,1,0
2021-06-25 15:59,500,25,21,23.875,-3.79493333333333,21.31,0.66896,0,1,0
2021-06-25 16:14,501,25,21,23.9,-4.38566666666667,21.31,0.66915,0,1,0
2021-06-25 16:29,502,25,21,23.55,-4.35806666666667,21.31,0.54015,0,1,0
2021-06-25 16:44,503,25,21,23.175,-0.2922,21.49,0.58337,0,1,0
2021-06-25 16:59,504,25,21,23.125,0.00140000000000029,21.5,0.46097,0,1,0
2021-06-25 17:14,505,25,21,23.4,-2.60746666666667,21.47,0.46075,0,1,0
2021-06-25 17:29,506,25,21,23.525,-2.70053333333333,20.19,0.43532,0,1,0
2021-06-25 17:44,507,25,21,23.25,0.00519999999999987,20.49,0.33302,0,1,0
2021-06-25 17:59,508,25,21,23.35,0.00433333333333374,20.5,0.32272,0,1,0
2021-06-25 18:14,509,25,21,23.55,-4.00753333333333,20.5,0.40162,0,1,0
2021-06-25 18:29,510,25,21,23.5,-0.299266666666667,20.5,0.32263,0,1,0
2021-06-25 18:44,511,25,21,23.325,-0.652866666666667,20.62,0.22186,0,1,1
2021-06-25 18:59,512,25,21,23.475,-0.331666666666667,20.62,0.26779,0,1,1
2021-06-25 19:14,513,25,21,23.5,-0.642799999999999,20.62,0.16195,0,1,1
2021-06-25 19:29,514,25,21,23.6,-1.04113333333333,20.63,0.16211,0,1,1
2021-06-25 19:44,515,25,21,23.575,0.00293333333333301,20.51,0.09354,0,1,1
2021-06-25 19:59,516,25,21,23.675,0.0152666666666672,20.48,0.08764,0,1,1
2021-06-25 20:14,517,25,21,23.75,0.0170000000000003,20.37,0.11986,0,1,1
2021-06-25 20:29,518,25,21,23.825,0.00959999999999983,20.37,0.11931,0,1,1
2021-06-25 20:44,519,25,21,23.825,-0.299933333333334,19.9,0.03698,0,1,1
2021-06-25 20:59,520,25,21,23.825,0.00726666666666631,19.86,0.0458,0,1,1
2021-06-25 21:14,521,25,21,23.8,-0.2966,19.85,0.04557,0,1,1
2021-06-25 21:29,522,25,21,23.8,-0.292933333333333,19.85,0.04512,0,1,1
2021-06-25 21:44,523,25,21,23.7,0.00186666666666735,18.54,0.0027,0,1,1
2021-06-25 21:59,524,25,21,23.7,0.00233333333333308,18.5,0.00257,0,1,1
2021-06-25 22:14,525,25,21,23.625,-0.309466666666667,18.5,0.00379,0,1,1
2021-06-25 22:29,526,25,21,23.625,-0.284066666666667,18.5,0.00375,0,1,1
2021-06-25 22:44,527,25,21,23.525,0.00673333333333348,18.03,0,0,1,1
2021-06-25 22:59,528,25,21,23.45,0.00546666666666651,18,0,0,1,1
2021-06-25 23:14,529,25,21,23.45,-0.00099999999999989,18.12,0,0,1,1
2021-06-25 23:29,530,25,21,23.375,0.00293333333333301,18.13,0,0,1,1
2021-06-25 23:44,531,25,21,23.35,0.00560000000000027,17.66,0,0,1,1
2021-06-25 23:59,532,25,21,23.275,-0.368733333333334,17.62,0,0,1,1
2021-06-26 00:14,533,25,21,23.25,-0.305533333333333,17.62,0,0,1,1
2021-06-26 00:29,534,25,21,23.1,0.00133333333333363,17.62,0,0,1,1
2021-06-26 00:44,535,25,21,23,-0.000399999999999956,17.16,0,0,1,1
2021-06-26 00:59,536,25,21,22.975,-0.290266666666667,17.12,0,0,1,1
2021-06-26 01:14,537,25,21,22.9,-0.348933333333333,17.13,0,0,1,1
2021-06-26 01:29,538,25,21,22.75,-0.315866666666667,17.13,0,0,1,1
2021-06-26 01:44,539,25,21,22.7,-0.298133333333333,16.84,0,0,1,1
2021-06-26 01:59,540,25,21,22.55,-0.375,16.81,0,0,1,1
2021-06-26 02:14,541,25,21,22.525,-0.9052,16.88,0,0,1,1
2021-06-26 02:29,542,25,21,22.3,0.000799999999999912,16.88,0,0,1,1
2021-06-26 02:44,543,25,21,22.25,-0.262,16.66,0,0,1,1
2021-06-26 02:59,544,25,21,22.2,-0.293066666666666,16.62,0,0,1,1
2021-06-26 03:14,545,25,21,22.075,-0.282199999999999,16.63,0,0,1,1
2021-06-26 03:29,546,25,21,22.025,-1.0156,16.63,0,0,1,1
2021-06-26 03:44,547,25,21,21.825,0.00660000000000016,16.16,0,1,0,1
2021-06-26 03:59,548,25,21,21.8,0.00639999999999974,16.13,0,1,0,1
2021-06-26 04:14,549,25,21,21.725,-0.00166666666666648,16.13,0,1,0,1
2021-06-26 04:29,550,25,21,21.7,0.0119333333333329,16.13,0,1,0,1
2021-06-26 04:44,551,25,21,21.6,1.11786666666667,15.62,0,1,0,1
2021-06-26 04:59,552,25,21,21.575,1.53606666666667,15.63,2e-05,1,0,1
2021-06-26 05:14,553,25,21,21.6,0.0110666666666663,15.51,2e-05,1,0,1
2021-06-26 05:29,554,25,21,21.6,0.380866666666667,15.51,3e-05,1,0,1
2021-06-26 05:44,555,25,21,21.5,3.11826666666667,15.24,0.00118,1,0,1
2021-06-26 05:59,556,25,21,21.55,0.382866666666666,15.2,0.00198,1,0,1
2021-06-26 06:14,557,25,21,21.575,1.16966666666667,15.21,0.00224,1,0,1
2021-06-26 06:29,558,25,21,21.575,0.384,15.21,0.00276,1,0,1
2021-06-26 06:44,559,25,21,21.575,0.7892,15.54,0.05152,1,0,1
2021-06-26 06:59,560,25,21,21.6,0.376733333333333,15.52,0.04498,1,0,1
2021-06-26 07:14,561,25,21,21.625,0.394333333333334,15.52,0.02881,1,0,1
2021-06-26 07:29,562,25,21,21.7,0.377333333333333,15.53,0.03027,1,0,1
2021-06-26 07:44,563,25,21,21.775,0.395666666666667,16.39,0.11496,1,0,1
2021-06-26 07:59,564,25,21,21.8,0.3836,16.39,0.16996,1,0,1
2021-06-26 08:14,565,25,21,21.95,0.404266666666666,16.4,0.17029,1,0,1
2021-06-26 08:29,566,25,21,22.15,0.391466666666666,16.35,0.16498,1,0,1
2021-06-26 08:44,567,25,21,22.4,0.399666666666667,17.38,0.29833,1,0,0
2021-06-26 08:59,568,25,21,22.7,0.000466666666666615,17.39,0.30067,1,0,0
2021-06-26 09:14,569,25,21,22.9,-0.00780000000000003,17.4,0.30137,1,0,0
2021-06-26 09:29,570,25,21,23.125,-0.0017999999999998,17.41,0.25468,1,0,0
2021-06-26 09:44,571,25,21,23.375,-0.012,18.5,0.4355,1,0,0
2021-06-26 09:59,572,25,21,23.55,-0.00919999999999987,18.51,0.3672,1,0,0
2021-06-26 10:14,573,25,21,23.725,-0.00746666666666629,18.52,0.43956,1,0,0
2021-06-26 10:29,574,25,21,23.9,-0.00693333333333346,18.53,0.44138,1,0,0
2021-06-26 10:44,575,25,21,24.1,-0.011533333333333,19.49,0.59818,1,0,0
2021-06-26 10:59,576,25,21,24.35,-0.0106000000000002,19.51,0.59928,1,0,0
2021-06-26 11:14,577,25,21,24.525,-0.0146666666666673,19.33,0.57852,1,0,0
2021-06-26 11:29,578,25,21,24.75,-3.89493333333333,19.34,0.57968,0,1,0
2021-06-26 11:44,579,25,21,24.7,-4.415,20.11,0.68918,0,1,0
2021-06-26 11:59,580,25,21,24.35,-4.34693333333333,20.13,0.69079,0,1,0
2021-06-26 12:14,581,25,21,24.025,-4.38133333333333,20.13,0.35406,0,1,0
2021-06-26 12:29,582,25,21,23.9,-4.5274,20.13,0.46982,0,1,0
2021-06-26 12:44,583,25,21,23.7,-4.44893333333333,20.85,0.533,0,1,0
2021-06-26 12:59,584,25,21,23.55,-4.4644,20.87,0.52013,0,1,0
2021-06-26 13:14,585,25,21,23.45,-4.404,20.87,0.52121,0,1,0
2021-06-26 13:29,586,25,21,23.35,-1.98913333333333,20.87,0.52334,0,1,0
2021-06-26 13:44,587,25,21,23.375,-4.1284,21.16,0.72758,0,1,0
2021-06-26 13:59,588,25,21,23.45,-4.50513333333333,21.19,0.48983,0,1,0
2021-06-26 14:14,589,25,21,23.375,-4.51833333333333,21.31,0.75271,0,1,0
2021-06-26 14:29,590,25,21,23.3,-0.300533333333333,21.31,0.75284,0,1,0
2021-06-26 14:44,591,25,21,23.425,-4.2612,21.79,0.76044,0,1,0
2021-06-26 14:59,592,25,21,23.575,-4.5606,21.81,0.75934,0,1,0
2021-06-26 15:14,593,25,21,23.5,-1.21333333333333,21.82,0.75917,0,1,0
2021-06-26 15:29,594,25,21,23.5,-4.83126666666667,21.82,0.75883,0,1,0
2021-06-26 15:44,595,25,21,23.675,-0.2958,22.47,0.72909,0,1,0
2021-06-26 15:59,596,25,21,23.725,-4.29366666666666,22.49,0.72879,0,1,0
2021-06-26 16:14,597,25,21,23.875,-2.4414,22.49,0.72867,0,1,0
2021-06-26 16:29,598,25,21,23.825,-4.2576,22.49,0.72841,0,1,0
2021-06-26 16:44,599,25,21,23.925,-2.73586666666667,22.79,0.69799,0,1,0
2021-06-26 16:59,600,25,21,23.825,-4.61153333333333,22.81,0.6953,0,1,0
2021-06-26 17:14,601,25,21,23.9,-4.6522,23,0.58391,0,1,0
2021-06-26 17:29,602,25,21,23.8,-4.66953333333333,23,0.47058,0,1,0
2021-06-26 17:44,603,25,21,23.725,-4.68773333333333,23.36,0.56563,0,1,0
2021-06-26 17:59,604,25,21,23.625,-4.05386666666667,23.37,0.56152,0,1,0
2021-06-26 18:14,605,25,21,23.55,-4.33866666666667,23.37,0.56012,0,1,0
2021-06-26 18:29,606,25,21,23.55,-2.47606666666667,23.36,0.55737,0,1,0
2021-06-26 18:44,607,25,21,23.525,-4.30093333333333,23.18,0.26071,0,1,0
2021-06-26 18:59,608,25,21,23.575,-4.5928,23.18,0.25656,0,1,0
2021-06-26 19:14,609,25,21,23.45,-4.26526666666667,23.17,0.20565,0,1,0
2021-06-26 19:29,610,25,21,23.275,-0.66,23.17,0.25535,0,1,0
2021-06-26 19:44,611,25,21,23.375,-1.07293333333333,22.69,0.18227,0,1,0
2021-06-26 19:59,612,25,21,23.475,-0.656066666666667,22.67,0.12074,0,1,0
2021-06-26 20:14,613,25,21,23.725,-0.723133333333333,22.67,0.0908,0,1,0
2021-06-26 20:29,614,25,21,23.775,-0.662999999999999,22.78,0.00246,0,1,1
2021-06-26 20:44,615,25,21,23.95,-0.340133333333334,22.76,0.00477,0,1,1
2021-06-26 20:59,616,25,21,24,0.0141333333333336,21.79,7e-05,0,1,1
2021-06-26 21:14,617,25,21,24.1,-0.291133333333333,21.79,9e-05,0,1,1
2021-06-26 21:29,618,25,21,24.175,-0.283933333333334,21.78,0.02518,0,1,1
2021-06-26 21:44,619,25,21,24.175,-0.2822,20.65,0.0032,0,1,1
2021-06-26 21:59,620,25,21,24.175,-0.817266666666667,20.6,0.00381,0,1,1
2021-06-26 22:14,621,25,21,24.075,0.0112666666666668,20.6,0.00305,0,1,1
2021-06-26 22:29,622,25,21,24.075,-0.2896,20.59,0.00375,0,1,1
2021-06-26 22:44,623,25,21,24.1,-0.8258,19.34,0,0,1,1
2021-06-26 22:59,624,25,21,24,0.00173333333333314,19.3,0,0,1,1
2021-06-26 23:14,625,25,21,24,-0.2838,19.36,0,0,1,1
2021-06-26 23:29,626,25,21,24,-0.8278,19.36,0,0,1,1
2021-06-26 23:44,627,25,21,23.85,0.0107333333333335,18.65,0,0,1,1
2021-06-26 23:59,628,25,21,23.825,-0.287599999999999,18.62,0,0,1,1
2021-06-27 00:14,629,25,21,23.825,-0.823666666666667,18.62,0,0,1,1
2021-06-27 00:29,630,25,21,23.7,0.00960000000000027,18.62,0,0,1,1
2021-06-27 00:44,631,25,21,23.675,-0.293666666666667,18.15,0,0,1,1
2021-06-27 00:59,632,25,21,23.675,-0.831933333333332,18.12,0,0,1,1
2021-06-27 01:14,633,25,21,23.5,-0.291,18.13,0,0,1,1
2021-06-27 01:29,634,25,21,23.45,-0.796733333333333,18.13,0,0,1,1
2021-06-27 01:44,635,25,21,23.3,0.00100000000000033,17.72,0,0,1,1
2021-06-27 01:59,636,25,21,23.325,-0.00866666666666616,17.69,0,0,1,1
2021-06-27 02:14,637,25,21,23.325,-0.3086,17.38,0,0,1,1
2021-06-27 02:29,638,25,21,23.275,-0.852533333333334,17.38,0,0,1,1
2021-06-27 02:44,639,25,21,23.125,0.0125999999999999,17.22,0,0,1,1
2021-06-27 02:59,640,25,21,23.075,0.00433333333333374,17.19,0,0,1,1
2021-06-27 03:14,641,25,21,23.05,0.0130666666666666,17.19,0,0,1,1
2021-06-27 03:29,642,25,21,23.025,0.005066666666667,17.19,0,0,1,1
2021-06-27 03:44,643,25,21,23.025,0.00346666666666717,16.85,0,0,1,1
2021-06-27 03:59,644,25,21,22.975,-0.326666666666667,16.82,0,0,1,1
2021-06-27 04:14,645,25,21,22.925,-0.2958,16.83,0,0,1,1
2021-06-27 04:29,646,25,21,22.8,0.00493333333333368,16.84,0,0,1,1
2021-06-27 04:44,647,25,21,22.75,0.00773333333333337,16.85,0,0,1,1
2021-06-27 04:59,648,25,21,22.725,0.00380000000000003,16.81,2e-05,0,1,1
2021-06-27 05:14,649,25,21,22.7,0.00173333333333359,17,3e-05,0,1,1
2021-06-27 05:29,650,25,21,22.625,0.0105999999999997,17.01,3e-05,0,1,1
2021-06-27 05:44,651,25,21,22.6,-0.000600000000000378,16.66,0.00101,0,1,1
2021-06-27 05:59,652,25,21,22.525,0.00406666666666666,16.64,0.002,0,1,1
2021-06-27 06:14,653,25,21,22.5,0.00286666666666635,16.65,0.00227,0,1,1
2021-06-27 06:29,654,25,21,22.475,-0.000666666666666593,16.65,0.0028,1,0,0
2021-06-27 06:44,655,25,21,22.425,-0.00426666666666664,17.15,0.05195,1,0,0
2021-06-27 06:59,656,25,21,22.475,-0.000399999999999956,17.15,0.05387,1,0,0
2021-06-27 07:14,657,25,21,22.5,-0.00306666666666677,17.16,0.05448,1,0,0
2021-06-27 07:29,658,25,21,22.6,-0.00733333333333341,17.17,0.05568,1,0,0
2021-06-27 07:44,659,25,21,22.7,0.000399999999999956,18.33,0.14228,1,0,0
2021-06-27 07:59,660,25,21,22.775,-0.00839999999999996,18.34,0.17141,1,0,0
2021-06-27 08:14,661,25,21,22.875,-0.0102000000000002,18.35,0.17234,1,0,0
2021-06-27 08:29,662,25,21,23.075,-0.00406666666666666,18.36,0.17405,1,0,0
2021-06-27 08:44,663,25,21,23.175,-0.00566666666666693,20,0.17182,1,0,0
2021-06-27 08:59,664,25,21,23.275,0.0100666666666664,20.02,0.11624,0,1,0
2021-06-27 09:14,665,25,21,23.375,0.00766666666666671,20.03,0.06463,0,1,0
2021-06-27 09:29,666,25,21,23.4,-2.52873333333333,20.04,0.01607,0,1,0
2021-06-27 09:44,667,25,21,23.375,-0.271133333333334,21.19,0.03113,0,1,0
2021-06-27 09:59,668,25,21,23.15,0.0094000000000003,21.19,0.00883,0,1,0
2021-06-27 10:14,669,25,21,23.2,0.00640000000000018,21.2,0.01171,0,1,0
2021-06-27 10:29,670,25,21,23.3,-0.836999999999999,21.21,0.01738,0,1,0
2021-06-27 10:44,671,25,21,23.4,-0.271733333333333,21.99,0.11957,0,1,0
2021-06-27 10:59,672,25,21,23.4,0.0104000000000006,22,0.28097,0,1,0
2021-06-27 11:14,673,25,21,23.575,-1.77473333333333,22,0.18214,0,1,0
2021-06-27 11:29,674,25,21,23.725,-4.44466666666667,22,0.01887,0,1,0
2021-06-27 11:44,675,25,21,23.5,-3.284,22.35,0.03656,0,1,0
2021-06-27 11:59,676,25,21,23.25,-2.4544,22.38,0.28131,0,1,0
2021-06-27 12:14,677,25,21,23.35,-4.54566666666667,22.38,0.10451,0,1,0
2021-06-27 12:29,678,25,21,23.25,-0.300466666666666,22.39,0.02225,0,1,0
2021-06-27 12:44,679,25,21,23.25,-4.6754,23.16,0.58658,0,1,0
2021-06-27 12:59,680,25,21,23.425,-4.55253333333333,23.18,0.35141,0,1,0
2021-06-27 13:14,681,25,21,23.275,-4.52806666666667,23.19,0.1257,0,1,0
2021-06-27 13:29,682,25,21,23.175,-0.285333333333333,23.19,0.13045,0,1,0
2021-06-27 13:44,683,25,21,23.225,-4.271,23.66,0.12349,0,1,0
2021-06-27 13:59,684,25,21,23.375,-4.57053333333333,23.69,0.01057,0,1,0
2021-06-27 14:14,685,25,21,23.325,-1.8272,23.7,0.19843,0,1,0
2021-06-27 14:29,686,25,21,23.25,0.0114000000000001,23.83,0.02181,0,1,0
2021-06-27 14:44,687,25,21,23.55,-4.30066666666667,24.79,0.04227,0,1,0
2021-06-27 14:59,688,25,21,23.7,-4.61606666666667,24.8,0.01008,0,1,0
2021-06-27 15:14,689,25,21,23.55,-4.5806,24.8,0.12538,0,1,0
2021-06-27 15:29,690,25,21,23.45,-0.291599999999999,24.79,0.24146,0,1,0
2021-06-27 15:44,691,25,21,23.55,-5.05613333333333,24.67,0.03845,0,1,0
2021-06-27 15:59,692,25,21,23.775,-4.69553333333333,24.67,0.10757,0,1,0
2021-06-27 16:14,693,25,21,23.65,-4.6194,24.66,0.4131,0,1,0
2021-06-27 16:29,694,25,21,23.475,-4.60406666666667,24.65,0.11139,0,1,0
2021-06-27 16:44,695,25,21,23.35,-0.291466666666667,23.8,0.02152,0,1,0
2021-06-27 16:59,696,25,21,23.4,-4.30613333333333,23.79,0.00267,0,1,0
2021-06-27 17:14,697,25,21,23.525,-4.6596,23.76,0.12743,0,1,0
2021-06-27 17:29,698,25,21,23.5,-4.6428,23.75,0.12821,0,1,0
2021-06-27 17:44,699,25,21,23.45,-3.69133333333333,22.17,0.14629,0,1,0
2021-06-27 17:59,700,25,21,23.35,0.0127999999999995,22.14,0.21241,0,1,0
2021-06-27 18:14,701,25,21,23.5,-4.3258,22.13,0.21185,0,1,0
2021-06-27 18:29,702,25,21,23.65,-4.59006666666667,22.11,0.21076,0,1,0
2021-06-27 18:44,703,25,21,23.5,-4.57073333333333,19.88,0.10313,0,1,0
2021-06-27 18:59,704,25,21,23.325,-0.601866666666666,19.86,0.08502,0,1,0
2021-06-27 19:14,705,25,21,23.225,-3.21466666666666,19.85,0.05133,0,1,0
2021-06-27 19:29,706,25,21,23.4,-0.658933333333333,19.84,0.08445,0,1,0
2021-06-27 19:44,707,25,21,23.3,-4.2708,19.11,0.0462,0,1,0
2021-06-27 19:59,708,25,21,23.3,-0.293466666666667,19.12,0.00949,0,1,0
2021-06-27 20:14,709,25,21,23.225,0.0191999999999997,19.13,0.00059,0,1,0
2021-06-27 20:29,710,25,21,23.4,0.00760000000000005,19.68,0.00087,0,1,0
2021-06-27 20:44,711,25,21,23.6,0.00400000000000045,19.5,0.0017,0,1,0
2021-06-27 20:59,712,25,21,23.5,0.00400000000000045,19.5,0.00447,0,1,0
2021-06-27 21:14,713,25,21,23.125,0.00400000000000045,19.5,0.00446,0,1,0
2021-06-27 21:29,714,25,21,23,-0.647666666666667,19.5,0.00868,0,1,0
2021-06-27 21:44,715,25,21,23.075,-0.342866666666667,19.32,0.00064,0,1,0
2021-06-27 21:59,716,25,21,23.15,0.00979999999999981,19.31,0.00049,0,1,0
2021-06-27 22:14,717,25,21,23.275,0.0135333333333332,19.31,0.00134,0,1,0
2021-06-27 22:29,718,25,21,23.4,-0.578866666666667,19.31,0.00223,0,1,0
2021-06-27 22:44,719,25,21,23.475,-2.01226666666667,19.15,0,0,1,0
2021-06-27 22:59,720,25,21,23.275,0.0102000000000007,19.12,0,0,1,0
2021-06-27 23:14,721,25,21,23.275,0.0162666666666671,19.19,0,0,1,0
2021-06-27 23:29,722,25,21,23.35,-0.294333333333334,19.19,0,0,1,0
2021-06-27 23:44,723,25,21,23.45,-0.854266666666666,18.9,0,0,1,0
2021-06-27 23:59,724,25,21,23.325,0.00939999999999985,18.87,0,0,1,0
2021-06-28 00:14,725,25,21,23.35,0.0133333333333336,18.87,0,0,1,0
2021-06-28 00:29,726,25,21,23.425,-0.293466666666667,18.88,0,0,1,0
2021-06-28 00:44,727,25,21,23.45,-1.4964,18.53,0,0,1,0
2021-06-28 00:59,728,25,21,23.3,0.00353333333333339,18.5,0,0,1,0
2021-06-28 01:14,729,25,21,23.275,0.0107333333333335,18.5,0,0,1,0
2021-06-28 01:29,730,25,21,23.35,0.0145333333333335,18.5,0,0,1,0
2021-06-28 01:44,731,25,21,23.35,0.0176666666666669,18.34,0,0,1,0
2021-06-28 01:59,732,25,21,23.35,0.0144666666666668,18.31,0,0,1,0
2021-06-28 02:14,733,25,21,23.4,0.0168666666666661,18.38,0,0,1,0
2021-06-28 02:29,734,25,21,23.375,0.0122666666666671,18.39,0,0,1,0
2021-06-28 02:44,735,25,21,23.375,0.00879999999999992,18.34,0,0,1,0
2021-06-28 02:59,736,25,21,23.375,0.0102666666666664,18.32,0,0,1,0
2021-06-28 03:14,737,25,21,23.35,0.0144666666666673,18.32,0,0,1,0
2021-06-28 03:29,738,25,21,23.35,0.0109333333333335,18.33,0,0,1,0
2021-06-28 03:44,739,25,21,23.35,0.0116000000000001,18.34,0,0,1,0
2021-06-28 03:59,740,25,21,23.325,0.00666666666666638,18.31,0,0,1,0
2021-06-28 04:14,741,25,21,23.275,0.0101333333333331,18.32,0,0,1,0
2021-06-28 04:29,742,25,21,23.25,0.0106000000000002,18.32,0,0,1,0
2021-06-28 04:44,743,25,21,23.25,0.0124666666666666,18.33,0,0,1,0
2021-06-28 04:59,744,25,21,23.25,0.00906666666666656,18.19,1e-05,0,1,0
2021-06-28 05:14,745,25,21,23.175,0.00786666666666624,18.19,2e-05,0,1,0
2021-06-28 05:29,746,25,21,23.15,0.0115333333333334,18.31,3e-05,0,1,0
2021-06-28 05:44,747,25,21,23.15,0.0144666666666668,18.03,0.00041,0,1,0
2021-06-28 05:59,748,25,21,23.15,0.010733333333333,18.01,0.00109,0,1,0
2021-06-28 06:14,749,25,21,23.05,-0.3144,18.02,0.00165,0,1,0
2021-06-28 06:29,750,25,21,23.05,-0.324133333333333,18.02,0.00227,0,1,0
2021-06-28 06:44,751,25,21,22.95,0.0193333333333334,18.52,0.03558,0,1,0
2021-06-28 06:59,752,25,21,22.95,0.0114000000000001,18.52,0.02531,0,1,0
2021-06-28 07:14,753,25,21,23.05,0.00520000000000032,18.52,0.03164,0,1,0
2021-06-28 07:29,754,25,21,23.125,0.0091333333333341,18.53,0.02688,0,1,0
2021-06-28 07:44,755,25,21,23.225,0.0125333333333333,19.39,0.06485,0,1,0
2021-06-28 07:59,756,25,21,23.45,-1.18013333333333,19.39,0.08337,0,1,0
2021-06-28 08:14,757,25,21,23.525,-2.37266666666667,19.39,0.04593,0,1,0
2021-06-28 08:29,758,25,21,23.525,-1.77213333333333,19.34,0.00909,0,1,0
2021-06-28 08:44,759,25,21,23.7,-4.3862,20.32,0.19422,0,1,0
2021-06-28 08:59,760,25,21,23.7,-3.26913333333333,20.32,0.19185,0,1,0
2021-06-28 09:14,761,25,21,23.6,-2.98593333333333,20.33,0.23909,0,1,0
2021-06-28 09:29,762,25,21,23.7,-4.49293333333333,20.34,0.10407,0,1,0
2021-06-28 09:44,763,25,21,23.725,-4.46066666666667,21.19,0.08756,0,1,0
2021-06-28 09:59,764,25,21,23.65,-4.47446666666667,21.2,0.0727,0,1,0
2021-06-28 10:14,765,25,21,23.65,-4.4848,21.2,0.00942,0,1,0
2021-06-28 10:29,766,25,21,23.65,-4.49753333333333,21.21,0.20765,0,1,0
2021-06-28 10:44,767,25,21,23.6,-3.30053333333333,22.11,0.02709,0,1,0
2021-06-28 10:59,768,25,21,23.55,-4.2454,22.13,0.009,0,1,0
2021-06-28 11:14,769,25,21,23.675,-4.54013333333333,21.83,0.01177,0,1,0
2021-06-28 11:29,770,25,21,23.775,-4.5206,21.84,0.16952,0,1,0
2021-06-28 11:44,771,25,21,23.725,-3.9324,22.68,0.36835,0,1,0
2021-06-28 11:59,772,25,21,23.5,0.00193333333333312,22.7,0.01155,0,1,0
2021-06-28 12:14,773,25,21,23.65,-4.28066666666667,22.71,0.01532,0,1,0
2021-06-28 12:29,774,25,21,23.75,-4.60526666666667,22.72,0.36803,0,1,0
2021-06-28 12:44,775,25,21,23.675,-4.61853333333333,23.98,0.59793,0,1,0
2021-06-28 12:59,776,25,21,23.6,-0.298066666666666,24,0.01299,0,1,0
2021-06-28 13:14,777,25,21,23.7,-4.31006666666667,24,0.5952,0,1,0
2021-06-28 13:29,778,25,21,23.8,-4.61953333333333,24.01,0.59733,0,1,0
2021-06-28 13:44,779,25,21,23.775,-4.6956,24.78,0.30326,0,1,0
2021-06-28 13:59,780,25,21,23.7,-4.7094,24.8,0.54501,0,1,0
2021-06-28 14:14,781,25,21,23.7,-4.7798,24.37,0.50655,0,1,0
2021-06-28 14:29,782,25,21,23.7,-4.7906,24.37,0.26667,0,1,0
2021-06-28 14:44,783,25,21,23.7,-4.83953333333333,24.67,0.61928,0,1,0
2021-06-28 14:59,784,25,21,23.7,-4.8682,24.67,0.48987,0,1,0
2021-06-28 15:14,785,25,21,23.675,-3.80246666666667,24.67,0.49028,0,1,0
2021-06-28 15:29,786,25,21,23.55,-4.40353333333333,24.66,0.37278,0,1,0
2021-06-28 15:44,787,25,21,23.475,-4.57853333333333,23.83,0.03531,0,1,0
2021-06-28 15:59,788,25,21,23.35,-2.95286666666667,23.76,0.00343,0,1,0
2021-06-28 16:14,789,25,21,23.175,-4.50013333333333,23.75,0.00455,0,1,0
2021-06-28 16:29,790,25,21,23.4,-5.40293333333333,23.72,0.00675,0,1,0
2021-06-28 16:44,791,25,21,23.525,-5.42086666666667,21,0.01309,0,1,0
2021-06-28 16:59,792,25,21,23.675,-5.4014,20.99,0.00104,0,1,0
2021-06-28 17:14,793,25,21,23.725,-5.40286666666667,21.59,0.13168,0,1,0
2021-06-28 17:29,794,25,21,23.725,-5.4076,21.58,0.0036,0,1,0
2021-06-28 17:44,795,25,21,23.725,-5.1426,20.32,0.00698,0,1,0
2021-06-28 17:59,796,25,21,23.7,-4.58386666666667,20.3,0.00093,0,1,0
2021-06-28 18:14,797,25,21,23.7,-4.516,20.3,0.00124,0,1,0
2021-06-28 18:29,798,25,21,23.7,-2.9556,20.3,0.00184,0,1,0
2021-06-28 18:44,799,25,21,23.625,-3.9604,19.88,0.00356,0,1,0
2021-06-28 18:59,800,25,21,23.625,-4.14433333333333,19.86,0.00039,0,1,0
2021-06-28 19:14,801,25,21,23.6,-3.92,19.86,0.00052,0,1,0
2021-06-28 19:29,802,25,21,23.525,-0.960733333333333,19.86,0.00078,0,1,0
2021-06-28 19:44,803,25,21,23.35,-2.65513333333333,19.5,0.00151,0,1,0
2021-06-28 19:59,804,25,21,23.175,0.00546666666666695,19.49,0.00015,0,1,0
2021-06-28 20:14,805,25,21,23.15,0.00613333333333355,19.48,0.02382,0,1,0
2021-06-28 20:29,806,25,21,23.25,0.0108000000000001,19.35,0.018,0,1,0
2021-06-28 20:44,807,25,21,23.325,0.00793333333333335,18.81,0.00545,0,1,0
2021-06-28 20:59,808,25,21,23.4,0.0120666666666671,18.79,0,0,1,0
2021-06-28 21:14,809,25,21,23.45,-1.19686666666667,18.78,1e-05,0,1,0
2021-06-28 21:29,810,25,21,23.45,-2.27593333333333,18.77,1e-05,0,1,0
2021-06-28 21:44,811,25,21,23.15,-0.00706666666666678,17.5,2e-05,0,1,0
2021-06-28 21:59,812,25,21,23.075,0.00426666666666708,17.49,0,0,1,0
2021-06-28 22:14,813,25,21,23.15,0.00386666666666713,17.48,0,0,1,0
2021-06-28 22:29,814,25,21,23.175,0.00780000000000047,17.48,0,0,1,0
2021-06-28 22:44,815,25,21,23.25,0.00446666666666706,16.88,0,0,1,0
2021-06-28 22:59,816,25,21,23.25,0.00466666666666615,16.88,0,0,1,0
2021-06-28 23:14,817,25,21,23.25,0.00753333333333339,16.88,0,0,1,0
2021-06-28 23:29,818,25,21,23.25,0.0028666666666668,17.19,0,0,1,0
2021-06-28 23:44,819,25,21,23.25,0.00406666666666666,17.02,0,0,1,0
2021-06-28 23:59,820,25,21,23.25,0.00360000000000005,17,0,0,1,0
2021-06-29 00:14,821,25,21,23.175,0.00580000000000025,17,0,0,1,0
2021-06-29 00:29,822,25,21,23.175,0.00733333333333341,17.01,0,0,1,1
2021-06-29 00:44,823,25,21,23.15,-0.000799999999999912,17.14,0,0,1,1
2021-06-29 00:59,824,25,21,23.15,0.00786666666666624,17.12,0,0,1,1
2021-06-29 01:14,825,25,21,23.075,0.00733333333333341,17.13,0,0,1,1
2021-06-29 01:29,826,25,21,23.075,0.00773333333333337,17.13,0,0,1,1
2021-06-29 01:44,827,25,21,23.025,0.0108000000000001,17.14,0,0,1,1
2021-06-29 01:59,828,25,21,23,0.00113333333333365,17.13,0,0,1,1
2021-06-29 02:14,829,25,21,22.95,0.00660000000000016,17.13,0,0,1,1
2021-06-29 02:29,830,25,21,22.925,-0.271866666666667,17.13,0,0,1,1
2021-06-29 02:44,831,25,21,22.875,-0.836933333333334,17.2,0,0,1,1
2021-06-29 02:59,832,25,21,22.75,-0.310266666666666,17.19,0,0,1,1
2021-06-29 03:14,833,25,21,22.675,-0.258066666666667,17.2,0,0,1,1
2021-06-29 03:29,834,25,21,22.625,0.00500000000000034,17.2,0,0,1,1
2021-06-29 03:44,835,25,21,22.575,0.00726666666666631,17.33,0,0,1,1
2021-06-29 03:59,836,25,21,22.575,-0.3106,17.32,0,0,1,1
2021-06-29 04:14,837,25,21,22.575,-0.294066666666666,17.32,0,0,1,1
2021-06-29 04:29,838,25,21,22.475,0.00460000000000038,17.33,0,0,1,1
2021-06-29 04:44,839,25,21,22.475,0.00859999999999994,17.34,0,0,1,1
2021-06-29 04:59,840,25,21,22.45,0.00513333333333321,17.32,1e-05,0,1,1
2021-06-29 05:14,841,25,21,22.4,0.00946666666666651,17.38,1e-05,0,1,0
2021-06-29 05:29,842,25,21,22.4,0.00659999999999972,17.38,2e-05,0,1,0
2021-06-29 05:44,843,25,21,22.375,0.0106666666666664,17.34,0.00062,0,1,0
2021-06-29 05:59,844,25,21,22.325,0.0122,17.32,0.00108,0,1,0
2021-06-29 06:14,845,25,21,22.325,0.0113333333333334,17.32,0.00092,0,1,0
2021-06-29 06:29,846,25,21,22.3,0.00760000000000005,17.32,0.00122,0,1,0
2021-06-29 06:44,847,25,21,22.25,0.00393333333333334,17.4,0.01525,0,1,0
2021-06-29 06:59,848,25,21,22.25,0.00220000000000065,17.37,0.01502,0,1,0
2021-06-29 07:14,849,25,21,22.275,0.00846666666666707,17.37,0.00588,0,1,0
2021-06-29 07:29,850,25,21,22.225,0.00886666666666658,17.37,0.01105,0,1,0
2021-06-29 07:44,851,25,21,22.25,0.00933333333333364,17.14,0.02089,0,1,0
2021-06-29 07:59,852,25,21,22.25,0.00853333333333373,17.12,0.00106,0,1,0
2021-06-29 08:14,853,25,21,22.25,0.00906666666666656,17.18,0.00145,0,1,0
2021-06-29 08:29,854,25,21,22.275,0.00800000000000045,17.18,0.0226,0,1,0
2021-06-29 08:44,855,25,21,22.35,0.0128666666666666,17.01,0.00418,0,1,0
2021-06-29 08:59,856,25,21,22.4,0.0190666666666663,17,0.02634,0,1,0
2021-06-29 09:14,857,25,21,22.45,0.0128666666666666,17,0.01408,0,1,1
2021-06-29 09:29,858,25,21,22.475,-0.310466666666666,17,0.00248,0,1,1
2021-06-29 09:44,859,25,21,22.575,-0.290333333333333,17.13,0.04325,0,1,1
2021-06-29 09:59,860,25,21,22.5,-0.266866666666667,17.12,0.04296,0,1,1
2021-06-29 10:14,861,25,21,22.625,-0.806466666666667,17.13,0.00349,0,1,1
2021-06-29 10:29,862,25,21,22.775,0.00660000000000016,17.13,0.00519,0,1,1
2021-06-29 10:44,863,25,21,22.9,-0.2654,17.13,0.01006,0,1,1
2021-06-29 10:59,864,25,21,23.075,-0.806466666666667,17.14,0.00604,0,1,1
2021-06-29 11:14,865,25,21,23.125,-0.267199999999999,17.03,0.00801,0,1,1
2021-06-29 11:29,866,25,21,23.225,-0.306133333333333,17.04,0.01188,0,1,0
2021-06-29 11:44,867,25,21,23.3,0.00926666666666653,18.01,0.02303,0,1,0
2021-06-29 11:59,868,25,21,23.425,0.00566666666666693,18.02,0.00979,0,1,0
2021-06-29 12:14,869,25,21,23.475,-1.38893333333333,18.03,0.01299,0,1,0
2021-06-29 12:29,870,25,21,23.575,-2.03146666666667,18.04,0.01927,0,1,0
2021-06-29 12:44,871,25,21,23.525,0.00313333333333388,19.13,0.03734,0,1,0
2021-06-29 12:59,872,25,21,23.65,-4.04586666666667,19.12,0.00824,0,1,0
2021-06-29 13:14,873,25,21,23.775,-4.54413333333333,19.11,0.19514,0,1,0
2021-06-29 13:29,874,25,21,23.65,-3.8414,19.11,0.19845,0,1,0
2021-06-29 13:44,875,25,21,23.3,0.00433333333333286,18.64,0.26515,0,1,0
2021-06-29 13:59,876,25,21,23.25,0.00513333333333321,18.62,0.25383,0,1,0
2021-06-29 14:14,877,25,21,23.25,-0.6448,18.63,0.50005,0,1,0
2021-06-29 14:29,878,25,21,23.325,-0.336733333333334,18.51,0.42729,0,1,0
2021-06-29 14:44,879,25,21,23.25,0.00780000000000047,18.88,0.3845,0,1,0
2021-06-29 14:59,880,25,21,23.375,0.0182666666666669,18.88,0.37665,0,1,0
2021-06-29 15:14,881,25,21,23.525,-3.82913333333333,18.88,0.37795,0,1,0
2021-06-29 15:29,882,25,21,23.45,-0.287066666666667,18.88,0.3805,0,1,0
2021-06-29 15:44,883,25,21,23.3,0.0103333333333335,19.12,0.41987,0,1,0
2021-06-29 15:59,884,25,21,23.475,0.0190666666666668,19.12,0.31018,0,1,0
2021-06-29 16:14,885,25,21,23.75,-4.15766666666667,19.13,0.41128,0,1,0
2021-06-29 16:29,886,25,21,23.9,-4.51046666666667,19.13,0.51188,0,1,0
2021-06-29 16:44,887,25,21,23.825,-1.51153333333333,19.19,0.60049,0,1,0
2021-06-29 16:59,888,25,21,23.825,-2.85373333333333,19.19,0.59767,0,1,0
2021-06-29 17:14,889,25,21,24.05,-4.95413333333333,19.98,0.50351,0,1,0
2021-06-29 17:29,890,25,21,24.025,-4.52793333333333,19.97,0.59999,0,1,0
2021-06-29 17:44,891,25,21,23.975,-4.51413333333333,19.31,0.31639,0,1,0
2021-06-29 17:59,892,25,21,23.925,-4.5128,19.3,0.31617,0,1,0
2021-06-29 18:14,893,25,21,23.85,-4.52006666666666,19.3,0.31552,0,1,0
2021-06-29 18:29,894,25,21,23.825,-4.51073333333333,19.29,0.31453,0,1,0
2021-06-29 18:44,895,25,21,23.775,-4.51573333333333,18.7,0.11645,0,1,0
2021-06-29 18:59,896,25,21,23.675,-4.51046666666667,18.68,0.22036,0,1,0
2021-06-29 19:14,897,25,21,23.5,-1.49066666666667,18.68,0.14713,0,1,0
2021-06-29 19:29,898,25,21,23.4,-1.6114,18.68,0.11064,0,1,0
2021-06-29 19:44,899,25,21,23.4,-0.305,18.2,0.00624,0,1,0
2021-06-29 19:59,900,25,21,23.3,-2.01906666666667,18.18,0.05097,0,1,0
2021-06-29 20:14,901,25,21,23.4,-0.6206,18.18,0.11875,0,1,0
2021-06-29 20:29,902,25,21,23.225,0.00553333333333317,18.18,0.09846,0,1,0
2021-06-29 20:44,903,25,21,23.3,0.0133999999999999,17.64,0.02882,0,1,0
2021-06-29 20:59,904,25,21,23.375,0.0113333333333334,17.62,0.01121,0,1,0
2021-06-29 21:14,905,25,21,23.425,-1.75646666666667,17.62,0.0056,0,1,0
2021-06-29 21:29,906,25,21,23.425,-0.302733333333334,17.62,5e-05,0,1,0
2021-06-29 21:44,907,25,21,23.225,0.00913333333333366,17.21,0.0001,0,1,0
2021-06-29 21:59,908,25,21,23.25,0.00713333333333344,17.17,0.0003,0,1,0
2021-06-29 22:14,909,25,21,23.3,0.00353333333333339,17.17,0,0,1,0
2021-06-29 22:29,910,25,21,23.325,0.00180000000000025,17.16,0,0,1,0
2021-06-29 22:44,911,25,21,23.325,0.0043333333333333,16.21,0,0,1,0
2021-06-29 22:59,912,25,21,23.275,0.00366666666666671,16.18,0,0,1,0
2021-06-29 23:14,913,25,21,23.225,0.000533333333333275,16,0,0,1,0
2021-06-29 23:29,914,25,21,23.225,-0.263866666666666,16,0,0,1,1
2021-06-29 23:44,915,25,21,23.175,-0.2664,15.71,0,0,1,1
2021-06-29 23:59,916,25,21,23.05,-0.00353333333333294,15.68,0,0,1,1
2021-06-30 00:14,917,25,21,23.025,0.00119999999999987,15.68,0,0,1,1
2021-06-30 00:29,918,25,21,22.975,-0.000133333333333319,15.68,0,1,0,1
2021-06-30 00:44,919,25,21,22.925,0.00119999999999987,15.33,0,1,0,1
2021-06-30 00:59,920,25,21,22.875,0.384,15.31,0,1,0,1
2021-06-30 01:14,921,25,21,22.825,1.15953333333333,15.32,0,1,0,1
2021-06-30 01:29,922,25,21,22.825,0.00339999999999963,15.32,0,1,0,1
2021-06-30 01:44,923,25,21,22.825,0.000466666666666615,15.21,0,1,0,1
2021-06-30 01:59,924,25,21,22.775,0.388266666666667,15.2,0,1,0,1
2021-06-30 02:14,925,25,21,22.7,1.19693333333333,15.2,0,1,0,1
2021-06-30 02:29,926,25,21,22.725,0.388933333333333,15.21,0,1,0,1
2021-06-30 02:44,927,25,21,22.7,1.18913333333333,15.34,0,1,0,1
2021-06-30 02:59,928,25,21,22.675,0.0022000000000002,15.31,0,1,0,1
2021-06-30 03:14,929,25,21,22.675,0.424571428571429,15.31,0,1,0,1
2021-06-30 03:29,930,25,21,22.6,0.402733333333333,15.32,0,1,0,1
2021-06-30 03:44,931,25,21,22.575,0.3936,15.03,0,1,0,1
2021-06-30 03:59,932,25,21,22.5,0.404333333333334,15,0,1,0,1
2021-06-30 04:14,933,25,21,22.475,0.3916,15,0,1,0,1
2021-06-30 04:29,934,25,21,22.375,1.1774,15.01,0,1,0,1
2021-06-30 04:44,935,25,21,22.375,-0.00453333333333372,14.84,0,1,0,1
2021-06-30 04:59,936,25,21,22.275,0.00446666666666662,14.81,1e-05,1,0,1
2021-06-30 05:14,937,25,21,22.175,0.000266666666666637,14.81,2e-05,1,0,1
2021-06-30 05:29,938,25,21,22.1,0.00433333333333374,14.82,2e-05,1,0,1
2021-06-30 05:44,939,25,21,22,0.00526666666666609,14.65,0.00082,1,0,1
2021-06-30 05:59,940,25,21,21.975,0.0046666666666666,14.63,0.0016,1,0,1
2021-06-30 06:14,941,25,21,21.875,-0.000266666666666637,14.63,0.00185,1,0,1
2021-06-30 06:29,942,25,21,21.85,0.384066666666667,14.64,0.00218,1,0,1
2021-06-30 06:44,943,25,21,21.775,0.393666666666667,14.71,0.03306,1,0,1
2021-06-30 06:59,944,25,21,21.85,0.00059999999999949,14.7,0.02635,1,0,1
2021-06-30 07:14,945,25,21,21.975,0.379599999999999,14.7,0.02712,1,0,1
2021-06-30 07:29,946,25,21,21.95,0.399533333333334,14.71,0.02864,1,0,1
2021-06-30 07:44,947,25,21,21.925,0.00486666666666613,15.14,0.08467,1,0,1
2021-06-30 07:59,948,25,21,21.9,0.00293333333333257,15.13,0.0829,1,0,1
2021-06-30 08:14,949,25,21,21.875,0.00479999999999947,15.01,0.08002,1,0,1
2021-06-30 08:29,950,25,21,21.95,0.385333333333334,15.03,0.0823,1,0,1
2021-06-30 08:44,951,25,21,22.075,1.19293333333333,15.51,0.10533,1,0,1
2021-06-30 08:59,952,25,21,22.3,0.390466666666667,15.51,0.14473,1,0,1
2021-06-30 09:14,953,25,21,22.5,1.20066666666667,15.52,0.14639,1,0,1
2021-06-30 09:29,954,25,21,22.725,0.00239999999999974,15.52,0.19473,1,0,1
2021-06-30 09:44,955,25,21,22.9,0.00246666666666684,16.14,0.28635,1,0,1
2021-06-30 09:59,956,25,21,23,0.00286666666666635,16.13,0.21021,1,0,1
2021-06-30 10:14,957,25,21,23.175,-0.00213333333333354,16.14,0.21131,1,0,1
2021-06-30 10:29,958,25,21,23.4,0.00226666666666642,16.15,0.28015,1,0,1
2021-06-30 10:44,959,25,21,23.55,0.00099999999999989,16.69,0.3492,1,0,0
2021-06-30 10:59,960,25,21,23.725,-0.0118,16.7,0.2791,1,0,0
2021-06-30 11:14,961,25,21,23.875,-0.00253333333333305,16.39,0.15827,1,0,0
2021-06-30 11:29,962,25,21,24.075,-0.0110000000000001,16.4,0.16145,1,0,0
2021-06-30 11:44,963,25,21,24.225,-4.2732,17.13,0.30063,0,1,0
2021-06-30 11:59,964,25,21,24.075,-2.19393333333333,17.13,0.36559,0,1,0
2021-06-30 12:14,965,25,21,23.7,0.00619999999999976,17.13,0.3666,0,1,0
2021-06-30 12:29,966,25,21,23.775,-3.532,17.14,0.43851,0,1,0
2021-06-30 12:44,967,25,21,23.8,-0.577466666666667,17.15,0.44134,0,1,0
2021-06-30 12:59,968,25,21,23.625,-0.969666666666667,17.63,0.4276,0,1,0
2021-06-30 13:14,969,25,21,23.7,-1.6968,17.64,0.34576,0,1,0
2021-06-30 13:29,970,25,21,23.525,-0.580333333333333,17.65,0.34761,0,1,0
2021-06-30 13:44,971,25,21,23.6,-2.7518,17.67,0.35476,0,1,0
2021-06-30 13:59,972,25,21,23.375,-0.00113333333333365,18.13,0.17949,0,1,0
2021-06-30 14:14,973,25,21,23.4,0.000466666666667059,18.32,0.10782,0,1,0
2021-06-30 14:29,974,25,21,23.5,-2.9708,18.33,0.20639,0,1,0
2021-06-30 14:44,975,25,21,23.525,-0.823533333333333,18.35,0.2166,0,1,0
2021-06-30 14:59,976,25,21,23.25,-0.654933333333333,18.88,0.18813,0,1,0
2021-06-30 15:14,977,25,21,23.35,-0.347066666666667,18.88,0.0987,0,1,0
2021-06-30 15:29,978,25,21,23.375,-1.5526,18.88,0.10231,0,1,0
2021-06-30 15:44,979,25,21,23.45,-2.24213333333333,19.13,0.02537,0,1,0
2021-06-30 15:59,980,25,21,23.175,-0.635533333333334,19.12,0.00552,0,1,0
2021-06-30 16:14,981,25,21,23.2,-0.3438,19.12,0.00728,0,1,0
2021-06-30 16:29,982,25,21,23.225,0.00600000000000023,19.12,0.01063,0,1,0
2021-06-30 16:44,983,25,21,23.3,0.000333333333333741,19.01,0.02089,0,1,0
2021-06-30 16:59,984,25,21,23.375,0.00993333333333313,18.99,0.00339,0,1,0
2021-06-30 17:14,985,25,21,23.4,-0.315533333333333,18.5,0.00331,0,1,0
2021-06-30 17:29,986,25,21,23.45,-0.606066666666666,18.51,0.03315,0,1,0
2021-06-30 17:44,987,25,21,23.35,0.0094000000000003,18.51,0.00951,0,1,0
2021-06-30 17:59,988,25,21,23.375,6.66666666662152e-05,18.5,0.0269,0,1,0
2021-06-30 18:14,989,25,21,23.4,0.00273333333333348,18.5,0.02725,0,1,0
2021-06-30 18:29,990,25,21,23.4,-0.311533333333333,18.5,0.02801,0,1,0
2021-06-30 18:44,991,25,21,23.375,0.00146666666666695,18.39,0.02017,0,1,0
2021-06-30 18:59,992,25,21,23.35,-0.00426666666666708,18.36,0.00078,0,1,0
2021-06-30 19:14,993,25,21,23.35,0.00260000000000016,18.36,0.01608,0,1,0
2021-06-30 19:29,994,25,21,23.3,-0.0028666666666668,18.36,0.01642,0,1,0
2021-06-30 19:44,995,25,21,23.3,0.005066666666667,17.71,0.01002,0,1,0
2021-06-30 19:59,996,25,21,23.3,0.00446666666666662,17.68,0.01478,0,1,0
2021-06-30 20:14,997,25,21,23.3,0.00153333333333316,18.31,0.01591,0,1,0
2021-06-30 20:29,998,25,21,23.25,-0.00226666666666686,18.31,0.00813,0,1,0
2021-06-30 20:44,999,25,21,23.2,0.000733333333333697,17.9,0.0031,0,1,0
2021-06-30 20:59,1000,25,21,23.2,-0.2758,17.87,0.00246,0,1,1
2021-06-30 21:14,1001,25,21,23.125,-0.323666666666667,17.87,0.00245,0,1,1
2021-06-30 21:29,1002,25,21,23,0.00426666666666664,17.87,0.00244,0,1,1
2021-06-30 21:44,1003,25,21,23,-0.0046666666666666,17.41,0.00033,0,1,1


==> data/multizone_invariant_005.dat <==
t deepc_mean1 deepc_max1 deepc_min1 deepc_mean2 deepc_max2 deepc_min2 deepc_mean3 deepc_max3 deepc_min3 deepc_mean4 deepc_max4 deepc_min4 deepc2_mean1 deepc2_max1 deepc2_min1 deepc2_mean2 deepc2_max2 deepc2_min2 deepc2_mean3 deepc2_max3 deepc2_min3 deepc2_mean4 deepc2_max4 deepc2_min4 mpc_mean1 mpc_max1 mpc_min1 mpc_mean2 mpc_max2 mpc_min2 mpc_mean3 mpc_max3 mpc_min3 mpc_mean4 mpc_max4 mpc_min4 max min ref
0 22.045145305527 22.8654244100739 21.2248662009802 22.5721767976648 23.1210344063127 22.0233191890169 22.1566487787852 22.9380541625748 21.3752433949955 22.2738913806721 23.0377453010146 21.5100374603296 22.045145305527 23.5116330981966 20.5786575128574 22.5721767976648 23.7158542870819 21.4284993082477 22.1566487787852 23.8966219594208 20.4166755981495 22.2738913806721 23.8879175647679 20.6598651965762 22.045145305527 22.9399952377599 21.1502953732942 22.5721767976648 23.1709305525534 21.9734230427762 22.1566487787852 23.0090910156466 21.3042065419237 22.2738913806721 23.1071865665003 21.4405961948439 26 20 20
0.25 20.7550072963406 21.3147378881801 20.1952767045011 21.2216540248178 21.3895251871436 21.053782862492 20.2226852820601 20.3616591669004 20.0837113972197 20.4198912718989 20.5924371553976 20.2473453884001 20.7458393375512 21.607436630837 19.9025779618442 21.1869234165716 21.8732875069338 20.5700205427018 20.1728475648471 20.7327575874984 19.7126129766217 20.3727012343494 20.7309748307806 20.1088077130171 20.7366713787618 21.3723929234094 20.1009498341142 21.1521928083254 21.3910244745995 20.9133611420513 20.1230098476342 20.3628163434719 19.8832033517964 20.3255111967999 20.6057477194587 20.0452746741412 26 20 20
0.5 20.1777538085306 20.3866879647151 19.968819652346 21.1415185601065 21.290916080464 20.992121039749 20.170375350842 20.2499050890226 20.0908456126615 20.339939502863 20.462832510288 20.217046495438 20.1594105139183 20.5523560494393 19.8031515676218 21.081342952335 21.5102284006437 20.7728087195692 20.0856722394328 20.443595501668 19.8971552000161 20.259076200844 20.7211998181391 19.958679187587 20.141067219306 20.4009986189933 19.8811358196186 21.0211673445635 21.2523242630713 20.7900104260557 20.0009691280236 20.2055583233908 19.7963799326564 20.1782128988249 20.3978388758945 19.9585869217554 26 20 20
0.75 20.1241696099416 20.2207768521196 20.0275623677637 21.1220941677007 21.2714654539171 20.9727228814843 20.1841446383062 20.2648493383071 20.1034399383052 20.3450015593368 20.441344327108 20.2486587915655 20.0907914844917 20.3527527300543 19.895586489829 21.0545501748628 21.4524619248471 20.7917264105544 20.0915973655482 20.5181175265602 19.8501717500522 20.2558562905642 20.5540615912579 20.1359415274156 20.0574133590418 20.2627206360055 19.8521060820781 20.9870061820248 21.2328016526898 20.7412107113599 19.9990500927903 20.2022710737603 19.7958291118202 20.1667110217916 20.3577665784439 19.9756554651393 26 20 20
1 20.1085437629958 20.2143934823387 20.0026940436529 21.0934795584013 21.2285039294196 20.9584551873831 20.2052858421845 20.2803232161394 20.1302484682295 20.3499027823669 20.430939973399 20.2688655913349 20.0731639193956 20.368238450956 19.8488490750355 21.0183879228893 21.2876770539645 20.8992820628382 20.1043176602719 20.4385245569425 19.9720471274264 20.2525034983843 20.5377165581179 20.162089006616 20.0377840757955 20.2389322684384 19.8366358831526 20.9432962873773 21.1684432781076 20.7181492966469 20.0033494783594 20.195934285123 19.8107646715958 20.1551042144018 20.3276815824396 19.9825268463639 26 20 20
1.25 20.130011946213 20.2450884351639 20.0149354572622 21.0697085518272 21.2015155382004 20.9379015654539 20.2058800216404 20.2890449577988 20.1227150854821 20.3507521632991 20.4629820960037 20.2385222305946 20.0911903448096 20.3674235775138 19.8926003149123 20.9894807394445 21.3326507319189 20.8067663717354 20.1000057686917 20.5285783693513 19.8831816739296 20.2486423144164 20.7142235713805 19.9872807552177 20.0523687434061 20.2330427857203 19.871694701092 20.9092529270618 21.1368336962717 20.681672157852 19.9941315157431 20.1891193090858 19.7991437224003 20.1465324655337 20.319413077677 19.9736518533905 26 20 20
1.5 20.1531681684527 20.2925385886672 20.0137977482381 21.032216272681 21.1794816629112 20.8849508824508 20.1979012365922 20.2651101163032 20.1306923568812 20.3575901692871 20.4379847542529 20.2771955843212 20.113025277137 20.4087467684502 19.8975895684551 20.9528721177588 21.326701859098 20.737730686264 20.0956948853707 20.4619309328803 19.9338715403041 20.2590838157539 20.5845722583481 20.130608080226 20.0728823858214 20.256366084023 19.8893986876198 20.8735279628365 21.1047814543546 20.6422744713184 19.9934885341493 20.1786996949976 19.8082773733009 20.1605774622208 20.3371271597787 19.9840277646628 26 20 20
1.75 20.2088682801677 20.3268793768327 20.0908571835028 21.0081704823175 21.1380502072811 20.8782907573538 20.2149332841165 20.2898139996016 20.1400525686313 20.3505871595968 20.4265250756194 20.2746492435742 20.1493345621305 20.4071561617272 20.0105803986083 20.932374756359 21.2521766545106 20.7641643101244 20.1203159400909 20.3667101412967 20.0631564269362 20.2593315345981 20.5188479093075 20.182326409886 20.0898008440933 20.2396314768261 19.9399702113605 20.8565790304005 21.0842357179664 20.6289223428345 20.0256985960653 20.2315155958848 19.8198815962459 20.1680759095993 20.349975696455 19.9861761227436 26 20 20
2 20.1744541837475 20.2894682214165 20.0594401460785 20.9440477535134 21.0664876058843 20.8216079011425 20.168293257093 20.2251737162894 20.1114127978966 20.318796083235 20.4067432651408 20.2308489013292 20.1329307187494 20.3685448683299 19.9803634991652 20.8753041409651 21.1707391922601 20.7173563147667 20.0852668837588 20.3610761854223 19.9755103287636 20.2391828733725 20.4476652463003 20.1899269201698 20.0914072537512 20.2438007407606 19.9390137667418 20.8065605284169 21.0129180172368 20.600203039597 20.0022405104247 20.179404906991 19.8250761138584 20.1595696635099 20.325279322068 19.9938600049518 26 20 20
2.25 20.1586118978331 20.2645490844211 20.052674711245 20.9048552331528 21.037920922359 20.7717895439465 20.1507282234609 20.2207039223481 20.0807525245738 20.301289542051 20.3890408764215 20.2135382076805 20.1306694117731 20.4379852786732 19.879238516993 20.8419312590223 21.0715207814442 20.7381896848613 20.0771430923144 20.3955516786084 19.9059047683134 20.2313219193612 20.4627455019319 20.1398335821701 20.1027269257131 20.2484247629009 19.9570290885253 20.7790072848919 21.0123267573641 20.5456878124196 20.0035579611678 20.1858820018996 19.8212339204361 20.1613542966714 20.3419480934879 19.9807604998548 26 20 20
2.5 20.1336419390304 20.225909104569 20.0413747734919 20.8716407954393 21.0109412728031 20.7323403180755 20.1452981666216 20.2142907215557 20.0763056116874 20.3091935416334 20.39394634824 20.2244407350269 20.1113322090826 20.2965098610884 19.9707740169724 20.8148326875607 21.0638024078188 20.6794791830598 20.0813945318548 20.4294735006703 19.8611228325728 20.2489690928138 20.5073355194701 20.1110515637967 20.0890224791348 20.2374587485211 19.9405862097486 20.7580245796822 20.9971531234978 20.5188960358665 20.0174908970881 20.2189610943927 19.8160206997836 20.1887446439942 20.3618963828958 20.0155929050925 26 20 20
2.75 20.1269815265047 20.202968419332 20.0509946336775 20.8307299718625 20.9515323340315 20.7099276096936 20.1162714842141 20.1814944850325 20.0510484833958 20.2928564376403 20.3849872554298 20.2007256198509 20.1119890714663 20.4481374169515 19.805825636058 20.7750375904122 21.0100746028653 20.6513853408597 20.0544963334443 20.3097596500331 19.9227833183952 20.2352100747272 20.5975686943686 19.9881441809121 20.0969966164279 20.2230171820012 19.9709760508546 20.7193452089618 20.9203820389215 20.5183083790021 19.9927211826745 20.1497553227183 19.8356870426307 20.1775637118141 20.3169608471955 20.0381665764328 26 20 20
3 20.1178536436094 20.1922786890723 20.0434285981465 20.7858806489807 20.9231627123466 20.6485985856149 20.1142375284609 20.182074885142 20.0464001717798 20.3059144522326 20.3983346538026 20.2134942506625 20.1080457875764 20.2708522601229 19.9648550270959 20.7345520067027 21.0115024398714 20.56025885809 20.0592438672323 20.4074696844155 19.8210053725062 20.2550492331788 20.6139535245116 19.9978753799535 20.0982379315435 20.2219168387185 19.9745590243684 20.6832233644247 20.8994865292729 20.4669601995765 20.0042502060038 20.1933250617607 19.8151753502469 20.204184014125 20.3652259368346 20.0431420914153 26 20 20
3.25 20.1400408834688 20.2314527984168 20.0486289685209 20.7588131887909 20.8918336303603 20.6257927472215 20.1057168054402 20.1754618738926 20.0359717369878 20.3016843345234 20.3835008186828 20.2198678503639 20.1312891186287 20.309991759691 19.9700900072467 20.7073377014676 20.9434913709362 20.5741350066456 20.0508544382699 20.22706931372 19.9843642971605 20.2512119484789 20.563884751945 20.0394839171018 20.1225373537886 20.2606880450967 19.9843866624805 20.6558622141443 20.8644500089356 20.4472744193529 19.9959920710996 20.1749607641615 19.8170233780377 20.2007395624344 20.346107898488 20.0553712263808 26 20 20
3.5 20.1298793163479 20.1968333423099 20.062925290386 20.7298423206758 20.8635214650833 20.5961631762683 20.0953523089825 20.1596606293545 20.0310439886104 20.2931923499879 20.3734338162242 20.2129508837515 20.122097795895 20.401896488044 19.8578621446519 20.6812854703708 20.8977771382598 20.5619075030918 20.0450350011967 20.2412871837871 19.9494174341778 20.2471410125042 20.566610771128 20.0197739288477 20.1143162754421 20.2452991656544 19.9833333852299 20.6327286200657 20.8399686259017 20.4254886142297 19.994717693411 20.1545177373287 19.8349176494933 20.2010896750205 20.3489518746364 20.0532274754046 26 20 20
3.75 20.1427962645226 20.223597737435 20.0619947916102 20.6985875420481 20.8486281266132 20.5485469574831 20.1000375299752 20.1636343701736 20.0364406897768 20.2930851432432 20.3838761168618 20.2022941696245 20.1372936284242 20.4477312132465 19.8378613157987 20.6513808875058 20.9834431108065 20.4137319732897 20.0518146874527 20.2948069044063 19.9052681555442 20.2491302749614 20.4997821899376 20.0863880965487 20.1317909923259 20.2687324744549 19.9948495101968 20.6041742329635 20.842010929616 20.366337536311 20.0035918449301 20.1679917607227 19.8391919291375 20.2051754066796 20.3750318556972 20.035318957662 26 20 20
4 20.107703703573 20.1683691642648 20.0470382428813 20.6642137533691 20.8048303677009 20.5235971390372 20.1128084618467 20.1691004074953 20.056516516198 20.3040737239204 20.3979500850252 20.2101973628157 20.1071942557082 20.2929609683378 19.9224464388083 20.6194006387433 20.8568804311093 20.4715470756288 20.0680469859511 20.2219794411314 20.0036374825619 20.2634897936952 20.5390371958059 20.069110252035 20.1066848078434 20.2491288203159 19.9642407953709 20.5745875241176 20.7842069366085 20.3649681116266 20.0232855100555 20.1583636922804 19.8882073278305 20.2229058634699 20.3716518394946 20.0741598874452 26 20 20
4.25 20.1098167932667 20.191375368347 20.0282582181865 20.6279651964597 20.7792658879279 20.4766645049915 20.0923299271784 20.1582676544437 20.0263921999132 20.3010180652676 20.3912081230365 20.2108280074987 20.1103170498631 20.2611206750561 19.9585129114774 20.5843537562848 20.9028302277739 20.3531001651455 20.0492577252337 20.2308151678196 19.9538446865373 20.2620659501955 20.5153286442859 20.0867074862493 20.1108173064594 20.2360595579227 19.9855750549961 20.5407423161098 20.7736119203323 20.3078727118873 20.0061855232889 20.1658170429415 19.8465540036364 20.2231138351235 20.3762490233714 20.0699786468756 26 20 20
4.5 20.1108111055759 20.1986276864288 20.0229945247231 20.6016201896406 20.7448839737385 20.4583564055427 20.0942419737317 20.1606413029593 20.0278426445042 20.3082639543487 20.3695944915898 20.2469334171076 20.11589533302 20.2432377693754 19.9783844417765 20.5592161258303 20.8357156173376 20.3675247619436 20.0527322848663 20.2173050178412 19.9711789296223 20.2708411277311 20.5413975965291 20.0751303121683 20.120979560464 20.2529453666792 19.9890137542488 20.5168120620199 20.7301830617802 20.3034410622597 20.0112225960008 20.1562419123494 19.8662032796523 20.2334183011135 20.3692092295179 20.0976273727092 26 20 20
4.75 20.1244473152008 20.2159105623698 20.0329840680318 20.5499063287195 20.6863660556742 20.4134466017649 20.1138997951906 20.1710138598768 20.0567857305044 20.3042763303078 20.4000094394224 20.2085432211932 20.1260426862812 20.3429157624775 19.9059788679241 20.5090528531252 20.7316031402583 20.3682095171808 20.074542024655 20.3193799216496 19.9084196687316 20.2688133530769 20.4987891080943 20.1097635525212 20.1276380573615 20.2411898467735 20.0140862679496 20.4681993775309 20.676385192422 20.2600135626398 20.0351842541194 20.1714568379144 19.8989116703243 20.233350375846 20.3807701950015 20.0859305566906 26 20 20
5 20.1137962148134 20.1906366027311 20.0369558268956 20.5332614585951 20.6698049669364 20.3967179502538 20.0934239852412 20.155681635081 20.0311663354014 20.318683632045 20.4228827279594 20.2144845361307 20.1120446809413 20.4059069697217 19.821685459905 20.493482508946 20.7464500253698 20.3200728918204 20.0554693846804 20.2479137782126 19.9389341922697 20.2844659430305 20.6013166048653 20.0360506592248 20.1102931470692 20.2350477974999 19.9855384966386 20.4537035592969 20.6554304181823 20.2519767004115 20.0175147841197 20.1623511663987 19.8726784018406 20.2502482540159 20.4063247776781 20.0941717303537 26 20 20
5.25 20.1159425428931 20.192795471979 20.0390896138072 20.4986911811707 20.6409808520693 20.356401510272 20.0960815476146 20.1592576784496 20.0329054167796 20.3187365967288 20.4069349756659 20.2305382177917 20.1126046604719 20.3287627503076 19.9031223354787 20.4579509946486 20.7290856446597 20.2682967176817 20.0565371915398 20.3100890202461 19.882074074983 20.2829426442176 20.4321541846802 20.2053190087774 20.1092667780507 20.2236492444988 19.9948843116025 20.4172108081266 20.613691151331 20.2207304649223 20.016992835465 20.1366985804079 19.897287090522 20.2471486917064 20.3784542379214 20.1158431454915 26 20 20
5.5 20.1266788883715 20.1968753227447 20.0564824539982 20.4752770349088 20.6192087571684 20.3313453126491 20.0891053398719 20.1415470801869 20.0366635995568 20.3296399066237 20.4056675086898 20.2536123045577 20.1233581968538 20.2597843566856 19.9935734200574 20.4376467516628 20.6667658577636 20.2837882120539 20.053871009908 20.2460987041181 19.9321119756256 20.2978157133703 20.5956003736617 20.0636794395858 20.1200375053361 20.2366289681423 20.0034460425299 20.4000164684167 20.6032194556665 20.196813481167 20.0186366799441 20.1547661104526 19.8825072494355 20.2659915201168 20.3882431384915 20.1437399017421 26 20 20
5.75 20.0975150507764 20.1681025198102 20.0269275817426 20.4382760257659 20.57817068976 20.2983813617718 20.0805783284586 20.1415698626358 20.0195867942815 20.3318467336246 20.4074161804616 20.2562772867875 20.0957392943864 20.3741421586375 19.8208879429153 20.4010888995129 20.6165704782637 20.2599815732682 20.0456461209604 20.194225004734 19.9669316521833 20.300285120296 20.467352936763 20.1963405304861 20.0939635379965 20.2255828895583 19.9623441864347 20.3639017732598 20.5535528556699 20.1742506908497 20.0107139134621 20.1237506750851 19.8976771518392 20.2687235069675 20.3791885604626 20.1582584534725 26 20 20
6 20.1120306288803 20.1970173985266 20.0270438592339 20.4217313931277 20.5690196067516 20.2744431795039 20.10025605166 20.1576249892348 20.0428871140853 20.341747898315 20.4179533402905 20.2655424563394 20.1079451961555 20.3755258967349 19.8485353610257 20.3836268865605 20.6373410036768 20.2061217825786 20.0637536961513 20.2686038915917 19.9319082117283 20.3086066929004 20.443769589155 20.2397262074749 20.1038597634307 20.2106560668043 19.9970634600571 20.3455223799932 20.5384210236846 20.1526237363019 20.0272513406425 20.1347206687315 19.9197820125535 20.2754654874858 20.3838311557594 20.1670998192121 26 20 20
6.25 20.124788668138 20.2005652098341 20.0490121264419 20.3925284926974 20.5220529053299 20.263004080065 20.0953815953406 20.1514725638846 20.0392906267965 20.3599355017689 20.4486929581952 20.2711780453427 20.115772020033 20.3255177468285 19.9240595894475 20.3552626283636 20.5679122575031 20.2171447278918 20.0599666799321 20.1852420832411 20.00552110744 20.3276507703967 20.4991440004451 20.2207270030927 20.1067553719281 20.2290073965382 19.984503347318 20.3179967640298 20.4971143774219 20.1388791506377 20.0245517645237 20.156443036014 19.8926604930333 20.2953660390245 20.4258010869543 20.1649309910947 26 20 20
6.5 20.1323939667835 20.2161466597529 20.0486412738142 20.3736250705799 20.5010276797306 20.2462224614292 20.0928934782186 20.1554754148069 20.0303115416303 20.3691015441289 20.4659183389754 20.2722847492824 20.1208119098637 20.3521379450756 19.9126499884914 20.3357961231755 20.5483234849565 20.1989266562032 20.0564891368631 20.2715102490364 19.9142767074009 20.3357572815492 20.5385595259016 20.1996435623562 20.1092298529438 20.2143922936349 20.0040674122527 20.2979671757712 20.4708304372331 20.1251039143093 20.0200847955075 20.1137530686352 19.9264165223799 20.3024130189696 20.4332127576334 20.1716132803058 26 20 20
6.75 20.1110676726684 20.1842898304569 20.0378455148798 20.340260940005 20.4710259565632 20.2094959234468 20.111166649081 20.1795531275952 20.0427801705668 20.3748755238203 20.4528809277936 20.296870119847 20.1026904247156 20.317217770535 19.9049175748017 20.3051062632495 20.5999436561836 20.0805782238263 20.0783755640211 20.3588203067974 19.8635129913646 20.3448812777712 20.58846683664 20.1612842110005 20.0943131767628 20.2260626378704 19.9625637156551 20.269951586494 20.4405182701671 20.0993849028209 20.0455844789612 20.1526307064584 19.938538251464 20.3148870317222 20.4436233159705 20.1861507474739 26 20 20
7 20.1146915737861 20.2048234435222 20.0245597040501 20.3057502396171 20.4222735864303 20.1892268928039 20.0883489540312 20.1503699957512 20.0263279123112 20.392678533491 20.491592367831 20.2937646991509 20.1039811794611 20.3433913902699 19.8859917573024 20.2696849848126 20.4637602067454 20.1477402724889 20.0540070441234 20.2177713159803 19.9589265920821 20.3611408457651 20.5424211447728 20.2429359222091 20.093270785136 20.1860089061795 20.0005326640926 20.2336197300082 20.3888519894777 20.0783874705386 20.0196651342155 20.1137745605963 19.9255557078348 20.3296031580392 20.435652971555 20.2235533445235 26 20 20
7.25 20.115032049207 20.1972860319105 20.0327780665034 20.2880453005417 20.4163132454738 20.1597773556096 20.0892286586793 20.1625918682431 20.0158654491156 20.4062346663608 20.4815650640934 20.3309042686281 20.1050181590829 20.3541279331144 19.8759361652995 20.25512699606 20.5157970819256 20.0602935191578 20.0592023955154 20.2636134910118 19.9148438263469 20.3786955265678 20.6141139788187 20.1983553539028 20.0950042689589 20.1989583380031 19.9910501999146 20.2222086915784 20.3943315057913 20.0500858773654 20.0291761323515 20.1453500506456 19.9130022140574 20.3511563867748 20.4672111929763 20.2351015805733 26 20 20
7.5 20.1156761425222 20.2045790429868 20.0267732420577 20.2597207235796 20.3823460152454 20.1370954319138 20.1045537042222 20.1664113486941 20.0426960597503 20.4200674730258 20.5165883486969 20.3235465973546 20.1016871767433 20.2689332147833 19.9624190702611 20.2260914895045 20.4324487661887 20.0869926809705 20.0732583770492 20.3291912752223 19.879916133222 20.3912456323158 20.5626003065667 20.2775346394848 20.0876982109643 20.1825090709975 19.9928873509312 20.1924622554295 20.3490364895122 20.0358880213469 20.0419630498762 20.155721410184 19.9282046895684 20.3624237916059 20.4864242561269 20.2384233270849 26 20 20
7.75 20.1050967553338 20.1825011025802 20.0276924080874 20.2335511488097 20.3689156792531 20.0981866183663 20.1079115648821 20.1695082261235 20.0463149036407 20.4453028111778 20.5407513622834 20.3498542600723 20.0937907032219 20.3564312669078 19.8537622437599 20.1997750985057 20.3931506498667 20.0739516477527 20.0761130320059 20.2290789057651 19.9867442239991 20.415964108161 20.6353772062755 20.2552284160802 20.08248465111 20.1988496270033 19.9661196752166 20.1659990482017 20.3267618888252 20.0052362075782 20.0443144991297 20.132130048797 19.9564989494625 20.3866254051442 20.5030080773825 20.2702427329059 26 20 20
8 20.1104288942901 20.1939516277753 20.0269061608048 20.2201520557896 20.3245740452613 20.1157300663179 20.1220575758142 20.1840832089856 20.0600319426428 20.4685844385216 20.5760964336167 20.3610724434265 20.0933713436893 20.2559923472498 19.9648654413303 20.189540811839 20.3692161164062 20.071087995173 20.0947278752868 20.3585860440941 19.8855291075343 20.4432986578844 20.6390401361524 20.2981287408907 20.0763137930886 20.1759489973261 19.976678588851 20.1589295678885 20.3079841874405 20.0098749483364 20.0673981747593 20.1943145669481 19.9404817825706 20.4180128772472 20.5635568278583 20.2724689266361 26 20 20
8.25 22.6374961807572 22.795530829511 22.4794615320034 21.0975917365592 21.1912445071467 21.0039389659718 21.3855620612559 21.4788805411551 21.2922435813566 21.6881979705287 21.8353224519919 21.5410734890655 22.6223211509374 22.8939317384642 22.3810606230502 21.0693504327043 21.2425981639931 20.9525853091253 21.3612939018314 21.5490206235632 21.2221034989485 21.6657922129812 21.8778350207263 21.498560920331 22.6071461211176 22.7655641562926 22.4487280859426 21.0411091288494 21.1919329174957 20.890285340203 21.3370257424069 21.4795853326252 21.1944661521886 21.6433864554337 21.8143968095291 21.4723761013383 26 20 23
8.5 23.0321853253343 23.1423844410865 22.921986209582 21.8260459130307 21.9044711878836 21.7476206381778 22.4151173750497 22.5583827875765 22.2718519625229 22.6888631477514 22.87944919598 22.4982770995229 23.0381945299045 23.1979032519747 22.8664673986939 21.8001533415509 22.0877067628011 21.5643850632603 22.393421769388 22.8265370510759 22.0036976990235 22.6691604691707 23.1003827174556 22.2773435780473 23.0442037344747 23.228310866631 22.8600966023185 21.7742607700711 21.895147598394 21.6533739417483 22.3717261637264 22.5523025740123 22.1911497534405 22.64945779059 22.8629886021268 22.4359269790531 26 20 23
8.75 23.0337110511165 23.1470418763526 22.9203802258805 22.2168392061609 22.3433474427071 22.0903309696148 22.9230375709016 23.0132399027586 22.8328352390446 23.2254295900671 23.3327394356955 23.1181197444387 23.0388630894476 23.2110731168232 22.8563489854099 22.2714758011466 22.4651199135148 21.968558498807 23.0168627403152 23.1187626654582 22.727312476345 23.3148094325615 23.5103427468917 22.9405164332424 23.0440151277787 23.2613916863989 22.8266385691586 22.3261123961322 22.4543220664066 22.1979027258578 23.1106879097287 23.284151919982 22.9372238994754 23.404189275056 23.6012220953191 23.2071564547929 26 20 23
9 23.0384743999373 23.1341597537261 22.9427890461486 22.2335807160093 22.3628171669343 22.1043442650843 22.8681056083933 22.9441613905508 22.7920498262358 23.2155133108184 23.3274158793586 23.1036107422782 23.0438572041197 23.1700560336712 22.9068927662035 22.3139581955042 22.5055877394922 21.9615736925264 22.9949195161473 23.1311891245206 22.6050220922659 23.3374207194298 23.5372760572739 22.8937505643629 23.049240008302 23.2736604202605 22.8248195963435 22.3943356749991 22.5656493987227 22.2230219512754 23.1217334239014 23.2772161882192 22.9662506595836 23.4593281280412 23.6127086029307 23.3059476531518 26 20 23
9.25 23.0134882396882 23.1064188869247 22.9205575924516 22.225900105592 22.369431669644 22.08236854154 22.8404329766046 22.9191124578368 22.7617534953725 23.1917750877065 23.2940393892113 23.0895107862017 23.0290975529629 23.3147517488471 22.7122247305293 22.3125078725319 22.4527872869112 21.9990129242728 22.9715491450811 23.1187705057463 22.5620954474629 23.3187064938145 23.5007681562892 22.8827820191238 23.0447068662376 23.2480800046056 22.8413337278696 22.3991156394718 22.5697252074433 22.2285060715003 23.1026653135575 23.2522447537351 22.9530858733799 23.4456378999224 23.6165693431001 23.2747064567448 26 20 23
9.5 22.9931308511214 23.0729703642383 22.9132913380045 22.2244409753843 22.346386167851 22.1024957829175 22.824423667158 22.9039076552211 22.7449396790948 23.1794025820011 23.2887316075717 23.0700735564304 23.0187831962061 23.1972803748684 22.7889813273745 22.3119075353573 22.5141299242169 21.9347520265517 22.9525461966914 22.9738658466597 22.6749814876562 23.3037097245385 23.4045354546661 22.954269709336 23.0444355412907 23.2295764342266 22.8592946483549 22.3993740953304 22.5603470805412 22.2384011101196 23.0806687262248 23.2182573777013 22.9430800747484 23.428016867076 23.5918724976795 23.2641612364725 26 20 23
9.75 22.919220679894 23.0068824193734 22.8315589404146 22.2385828475633 22.3615604794514 22.1156052156753 22.8248660884626 22.8988152025743 22.750916974351 23.1918686396162 23.2993634018533 23.084373877379 22.9704360436466 23.1179892095817 22.7204521502063 22.3224092792359 22.4136473449564 22.0635183501702 22.943670624041 23.1030208208697 22.5467113560556 23.3072947287101 23.4642823825516 22.9194548966807 23.0216514073992 23.206063077396 22.8372397374025 22.4062357109085 22.5626056218692 22.2498657999479 23.0624751596193 23.190599760727 22.9343505585116 23.4227208178041 23.5713128029239 23.2741288326843 26 20 23
10 22.9300603569157 23.0208714726191 22.8392492412123 22.2698490055176 22.3909419401466 22.1487560708886 22.8238848430139 22.8950686316396 22.7527010543882 23.1948161048866 23.3147627781096 23.0748694316637 22.9718941792628 23.1348794921329 22.7252412216985 22.3436465632585 22.5265011685767 22.0131968424585 22.9253452426332 22.9724670674331 22.6753026185947 23.2930167102515 23.4053873769036 22.9842448328697 23.01372800161 23.1715660460865 22.8558899571334 22.4174441209993 22.5643838829608 22.2705043590378 23.0268056422526 23.1441983119312 22.9094129725739 23.3912173156163 23.5446415947144 23.2377930365182 26 20 23
10.25 22.9336181918358 23.0225943973459 22.8446419863256 22.2966433134066 22.4080218353388 22.1852647914745 22.8408068230464 22.9104071275239 22.7712065185688 23.220768546601 23.3388090803469 23.1027280128552 22.9594904011488 23.1002546816716 22.766981702 22.3586334944096 22.4903545157609 22.1029321110524 22.9231959306553 23.0822251484737 22.599388497619 23.299806765632 23.4859803402402 22.9555567529618 22.9853626104619 23.1373406656431 22.8333845552807 22.4206236754126 22.5567519732731 22.2844953775521 23.0055850382641 23.1216868220185 22.8894832545098 23.378844984663 23.5303258839128 23.2273640854132 26 20 23
10.5 22.9529109069061 23.0276715949764 22.8781502188358 22.3366011912787 22.4591856206547 22.2140167619027 22.8700034413461 22.9344763099986 22.8055305726936 23.2509491680991 23.3776325822434 23.1242657539547 22.9698679944228 23.1133573898711 22.792464423941 22.3873633627735 22.6125744028164 22.0606279797409 22.9346950523676 23.1360647906937 22.6039420919985 23.3121548472643 23.4045429204713 23.0973554157268 22.9868250819395 23.1506537219577 22.8229964419212 22.4381255342683 22.5896164171236 22.286634651413 22.9993866633891 23.117094528747 22.8816787980311 23.3733605264295 23.5452262924587 23.2014947604003 26 20 23
10.75 22.9818899867507 23.0522445137841 22.9115354597173 22.3748146181581 22.4993713505215 22.2502578857947 22.8878687287328 22.9516363244439 22.8241011330217 23.2595252562582 23.3777181070728 23.1413324054436 22.9851254963924 23.2269202887941 22.7368596847073 22.4164655745076 22.5812071280995 22.1684221082167 22.938566252233 23.0709576350296 22.7047798224359 23.3064031102258 23.4208512036108 23.0981993089056 22.9883610060342 23.1198431696649 22.8568788424035 22.458116530857 22.5938274411588 22.3224056205553 22.9892637757333 23.110947193203 22.8675803582636 23.3532809641934 23.5028919948219 23.203669933565 26 20 23
11 22.9855700368089 23.0649862359173 22.9061538377006 22.402255023056 22.5395491159052 22.2649609302068 22.9078268324366 22.9702542857323 22.8453993791408 23.2800456354959 23.3996012094853 23.1604900615064 22.9798538769723 23.1798278671988 22.7913122064191 22.4360548217903 22.6562178135154 22.1482922325966 22.9466696852109 23.1826034556124 22.6330502092607 23.3148431823076 23.5286414636076 23.0314498073841 22.9741377171356 23.104251354631 22.8440240796401 22.4698546205246 22.6291160933467 22.3105931477026 22.9855125379853 23.1040320251681 22.8669930508026 23.3496407291192 23.5131286320707 23.1861528261678 26 20 23
11.25 23.0125193061462 23.087620163774 22.9374184485184 22.4207461382117 22.5539479620486 22.2875443143748 22.9246648686318 23.0005364883667 22.8487932488969 23.2917677151745 23.4161589810617 23.1673764492874 22.9963784953149 23.241829284304 22.7832093279885 22.4502467673463 22.6216068724447 22.2198854039787 22.9571387458493 23.0524986885092 22.7968310487545 23.3198251572352 23.4894365673231 23.094098863026 22.9802376844836 23.1205364921804 22.8399388767867 22.4797473964809 22.6307038534502 22.3287909395116 22.9896126230668 23.0991089341588 22.8801163119748 23.3478825992959 23.5096677647427 23.1860974338491 26 20 23
11.5 22.9926637473679 23.0647738544916 22.9205536402442 22.4497648459576 22.5954896087053 22.30404008321 22.9311745572511 22.9983733736081 22.863975740894 23.3031977301686 23.4359279481138 23.1704675122234 22.9778421024986 23.2200570664405 22.7652704282953 22.4748832090384 22.6688542356742 22.2306754562411 22.9570964673398 23.059979606328 22.8023695081742 23.3247194545641 23.510855486186 23.0955399741512 22.9630204576292 23.1040732047785 22.8219677104799 22.5000015721192 22.6657333948175 22.334269749421 22.9830183774286 23.0944589593345 22.8715777955227 23.3462411789596 23.5159602246086 23.1765221333105 26 20 23
11.75 22.9879361604607 23.0684329799328 22.9074393409886 22.4593597413303 22.591277693716 22.3274417889447 22.931613818194 23.0003157656613 22.8629118707267 23.3066111817285 23.4324635081001 23.1807588553569 22.9727371631053 23.2226874338668 22.7531848870546 22.4820458912158 22.6757919808933 22.2429275017674 22.9539974301972 23.2107528007426 22.6524748356454 23.3245785790293 23.5327206863051 23.0805016771519 22.9575381657499 23.0821283379879 22.8329479935119 22.5047320411012 22.6482043768875 22.3612597053149 22.9763810422003 23.0850941409158 22.8676679434848 23.3425459763302 23.5136357570773 23.171456195583 26 20 23
12 22.988216274096 23.0725397111275 22.9038928370644 22.4748790592938 22.612811152692 22.3369469658955 22.9316421682964 23.000916120351 22.8623682162418 23.3153050078163 23.4397881569025 23.1908218587302 22.9737241770625 23.1510683906319 22.82536415756 22.4937229014293 22.7437206511927 22.2060374673949 22.9485179815962 23.0368940653445 22.8263902712483 23.3280230199862 23.4657894884691 23.1648205271636 22.959232080029 23.1001139976969 22.8183501623611 22.5125667435648 22.6696876524694 22.3554458346602 22.965393794896 23.0791042802382 22.8516833095538 23.340741032156 23.5025299855216 23.1789520787904 26 20 23
12.25 23.0023508043802 23.0667146082483 22.937987000512 22.4968887260037 22.6379051889627 22.3558722630447 22.931130145541 23.0051478108859 22.8571124801962 23.3159262431911 23.4350010761737 23.1968514102084 22.9815955551617 23.147051974165 22.8576496345954 22.5150705729012 22.6784702096455 22.3153072423619 22.9473784393744 23.1778655565773 22.6843947345048 23.3279751161903 23.506696905606 23.1251555807761 22.9608403059431 23.0932371583698 22.8284434535165 22.5332524197986 22.6900674194287 22.3764374201685 22.9636267332077 23.071406756038 22.8558467103775 23.3400239891896 23.5008422190701 23.1792057593091 26 20 23
12.5 22.9939208166261 23.0676227857553 22.920218847497 22.5194269352632 22.6642387420973 22.3746151284292 22.9338427153231 23.0120292994497 22.8556561311965 23.3092177618341 23.4320081610509 23.1864273626174 22.9745628191436 23.222250216589 22.7655914166633 22.5342270040239 22.6919333154943 22.3469205550322 22.9454107165472 23.2017554273917 22.6659300032545 23.3169728748721 23.4643955676705 23.1540399559978 22.9552048216611 23.0736924239193 22.8367172194029 22.5490270727845 22.7053772757144 22.3926768698547 22.9569787177712 23.0777842679196 22.8361731676229 23.3247279879102 23.485514280579 23.1639416952413 26 20 23
12.75 22.9993662506766 23.0636500647499 22.9350824366034 22.5344037032435 22.6758278754225 22.3929795310645 22.9402958917657 23.0095987281464 22.870993055385 23.3244086287488 23.4527243504659 23.1960929070318 22.9735286686815 23.1263135678956 22.8724189334577 22.5467498445226 22.7352252949511 22.3335821115359 22.9488269752081 23.063519938132 22.8170718453994 23.3293127645564 23.5474959804369 23.1013212770608 22.9476910866863 23.0617346061407 22.8336475672319 22.5590959858017 22.714549655268 22.4036423163355 22.9573580586504 23.0495945972248 22.8651215200761 23.3342169003639 23.493058851988 23.1753749487399 26 20 23
13 23.0120535731378 23.0857544124975 22.9383527337781 22.5518868864933 22.6940152170935 22.4097585558932 22.9406892465214 23.0009875777966 22.8803909152462 23.3343014596596 23.4646344191564 23.2039685001627 22.9887578490596 23.2590762895834 22.7650308566921 22.5618173173818 22.7828400939224 22.3209336790643 22.9461583583732 23.1367737380007 22.7446047550422 23.3364659429591 23.5469304974144 23.1216724219048 22.9654621249815 23.0967499182508 22.8341743317122 22.5717477482703 22.726904814395 22.4165906821457 22.9516274702249 23.0514445276718 22.8518104127781 23.3386304262586 23.511327546636 23.1659333058811 26 20 23
13.25 22.9876521915797 23.0580429916568 22.9172613915025 22.5661620318417 22.7066531676217 22.4256708960617 22.933700898572 23.0068903114668 22.8605114856773 23.327408707723 23.4637188046625 23.1910986107836 22.9700941202171 23.1156100172106 22.8596943659487 22.5752456423021 22.8155463901906 22.3167776734927 22.9383754297032 23.109655636641 22.7577461605031 23.3290302462245 23.4949947951256 23.1598226203204 22.9525360488545 23.0689068597528 22.8361652379562 22.5843292527625 22.7332230274403 22.4354354780846 22.9430499608344 23.050415521311 22.8356844003578 23.330651784726 23.4972249420674 23.1640786273846 26 20 23
13.5 23.0023907061244 23.073970867925 22.9308105443238 22.5794846146377 22.7093051836759 22.4496640455995 22.9480679694506 23.0109928322919 22.8851431066093 23.3375062551342 23.4536534474353 23.2213590628332 22.9794638277273 23.2479808752403 22.7568005370085 22.5878192734705 22.7627272915532 22.3962419377221 22.9522957424077 23.1708336059869 22.7253023329143 23.3387959937516 23.5145507397786 23.1604617704899 22.9565369493302 23.0793405631414 22.833733335519 22.5961539323033 22.7355188916001 22.4567889730065 22.9565235153649 23.0450998884012 22.8679471423285 23.340085732369 23.4817045289869 23.198466935751 26 20 23
13.75 23.0023368943796 23.0885880915058 22.9160856972535 22.5952723198192 22.7580165099752 22.4325281296631 22.9470606755882 23.0158569432838 22.8782644078926 23.3285530761681 23.4327416394251 23.224364512911 22.9840554824383 23.2623803400573 22.742293448702 22.6019991951499 22.8292593390922 22.3612853005461 22.9494076610617 23.0928713661616 22.8012499850147 23.3283005483388 23.510234729569 23.1468714227672 22.9657740704969 23.0777855542624 22.8537625867313 22.6087260704806 22.7834262621854 22.4340258787757 22.9517546465351 23.0599466194322 22.8435626736381 23.3280480205095 23.4700509027275 23.1860451382915 26 20 23
14 23.0046501164795 23.0696889075132 22.9396113254458 22.6000812379172 22.7547239379589 22.4454385378754 22.9340212259309 22.9943519478952 22.8736905039666 23.3324178922552 23.4564344895942 23.2084012949162 22.9841928541401 23.1260163107431 22.8832839222159 22.6077467908631 22.8447837531478 22.3553787226865 22.9383214828049 23.1780567885142 22.6899856633476 23.3341326964717 23.5430130083853 23.1218227761251 22.9637355918006 23.0728533172044 22.8546178663969 22.6154123438089 22.7774248205728 22.4533998670451 22.9426217396788 23.0299711405428 22.8552723388149 23.3358475006882 23.4903152883762 23.1813797130003 26 20 23
14.25 22.9885514515947 23.0777744426114 22.899328460578 22.6167661889043 22.7717181129136 22.4618142648951 22.9303376145624 22.9999905586089 22.8606846705159 23.3232460321677 23.4304990327834 23.2159930315519 22.9687272223215 23.2631935542378 22.7139093489516 22.6228564350453 22.8144478211495 22.4190845566592 22.9328307751453 23.0568520216002 22.8038232075246 23.3234409799632 23.4715794151096 23.1749126492257 22.9489029930484 23.04140763054 22.8563983555568 22.6289466811863 22.7918233741982 22.4660699881745 22.9353239357282 23.0242291553576 22.8464187160987 23.3236359277588 23.4631139439695 23.1841579115481 26 20 23
14.5 22.9999964534825 23.0733635702876 22.9266293366774 22.6334190032606 22.7726630347558 22.4941749717653 22.9483150297617 23.0264206952242 22.8702093642993 23.3321338075841 23.4447335131834 23.2195341019848 22.9806339609571 23.2606599521673 22.7393329547977 22.6401491149627 22.7948565496621 22.471981456859 22.9522390810831 23.1894683697716 22.7071616897519 23.3338183101596 23.4759535092379 23.1883141059303 22.9612714684317 23.0416215558856 22.8809213809777 22.6468792266648 22.7997914562601 22.4939669970695 22.9561631324044 23.061172634569 22.8511536302398 23.335502812735 23.4673786995671 23.203626925903 26 20 23
14.75 23.0138219672078 23.0877354094705 22.9399085249451 22.6317060319986 22.7877545685607 22.4756574954364 22.9331188214816 23.0029253076351 22.8633123353281 23.3201446252871 23.4472274662155 23.1930617843587 22.9941136888553 23.2232704288642 22.8043735055514 22.6372098396468 22.8455430683489 22.4178689956483 22.9357322474743 23.2082076133489 22.6580300296143 23.3207268071196 23.5248072188005 23.1154820317738 22.9744054105029 23.0788400506774 22.8699707703283 22.6427136472951 22.8078787726235 22.4775485219666 22.938345673467 23.0402625683855 22.8364287785484 23.321308988952 23.4778617788633 23.1647561990408 26 20 23
15 22.9886304156781 23.0546599223396 22.9226009090166 22.6462526307382 22.8012053213065 22.49129994017 22.9222295473819 22.9850325907934 22.8594265039704 23.3215974495098 23.4429753946821 23.2002195043375 22.9716198913014 23.1590844535508 22.8181763778053 22.6524636597443 22.8242362468567 22.4682690146197 22.9262826198114 23.0484538125718 22.7960052821919 23.3236753482684 23.5413332773755 23.101861621644 22.9546093669247 23.0577661140958 22.8514526197537 22.6586746887504 22.8221686691137 22.4951807083871 22.9303356922409 23.0218819766226 22.8387894078593 23.3257532470271 23.4734765278444 23.1780299662097 26 20 23
15.25 23.0040557402711 23.0582448124242 22.949866668118 22.6639458157623 22.8108544335784 22.5170371979462 22.9241617292368 22.9906210707907 22.8577023876828 23.304223343108 23.4258853347385 23.1825613514775 22.9832858956208 23.1651914285858 22.8429200519564 22.6696711431934 22.8737444091808 22.4541472223438 22.9279898615131 23.0294906690877 22.8188327893859 23.3061445353572 23.5126801238059 23.0957665624101 22.9625160509706 23.0474666524924 22.8775654494487 22.6753964706245 22.8313492630085 22.5194436782405 22.9318179937895 23.024470199383 22.839165788196 23.3080657276065 23.4573213592624 23.1588100959505 26 20 23
15.5 22.9948150231224 23.0778016957386 22.9118283505062 22.6780735546898 22.8333402054144 22.5228069039653 22.9258971222654 22.9969186810543 22.8548755634764 23.293924361889 23.3975701550564 23.1902785687216 22.9758099271215 23.2353557179272 22.7542743283177 22.6835060248432 22.861360301767 22.4947868076127 22.9296682836034 23.1087028337823 22.7430914107484 23.2958913050738 23.5170688252286 23.0707798985494 22.9568048311206 23.0536689155073 22.8599407467338 22.6889384949966 22.8510563262641 22.526820663729 22.9334394449414 23.0267454936491 22.8401333962336 23.2978582482586 23.4281216496497 23.1675948468675 26 20 23
15.75 22.9971645500269 23.0768493175645 22.9174797824893 22.6940083170447 22.843428114969 22.5445885191205 22.9232576762412 22.9918162076403 22.8546991448422 23.2984464447078 23.4083664466751 23.1885264427405 22.9781737002822 23.1522637993248 22.842065300729 22.6992197190441 22.8764851999964 22.511531434093 22.9270898288936 23.0205739647114 22.8259413877711 23.3005293148067 23.452778200898 23.1441146885176 22.9591828505374 23.0510815483207 22.8672841527542 22.7044311210435 22.8595898542668 22.5492723878203 22.9309219815459 23.019156921522 22.8426870415699 23.3026121849057 23.4386331666862 23.1665912031251 26 20 23
16 23.0008243116099 23.0711739083307 22.930474714889 22.7010107573815 22.8577098889091 22.5443116258538 22.9137336991227 22.978272019212 22.8491953790333 23.2920801339362 23.4076597715344 23.176500496338 22.9815789293222 23.1100925788478 22.8915560443719 22.7054305668563 22.9185973392608 22.4834241755021 22.9167882988504 23.1413093107922 22.6861580874532 23.293469915834 23.4448398461618 23.1393204217106 22.9623335470345 23.0598893853743 22.8647777086946 22.7098503763312 22.8780510312441 22.5416497214182 22.9198428985781 22.9999526218005 22.8397331753558 23.2948596977317 23.4314026803711 23.1583167150923 26 20 23
16.25 23.0055237687105 23.0770977112204 22.9339498262007 22.7290016256066 22.8692726986899 22.5887305525233 22.9257137779388 23.0044033901543 22.8470241657232 23.2788178961228 23.4008987744551 23.1567370177904 22.9808145708921 23.2649546265826 22.7460929108385 22.7343911857718 22.9317619231868 22.5262413280264 22.9306401780819 23.1884980346751 22.6629295212024 23.2819197872551 23.448393500751 23.1092422914945 22.9561053730736 23.0451358865617 22.8670748595855 22.7397807459371 22.8909415892504 22.5886199026237 22.935566578225 23.0339062691808 22.8372268872691 23.2850216783874 23.4277026905185 23.1423406662564 26 20 23
16.5 23.0167505346911 23.0983379441661 22.935163125216 22.7360285047494 22.8730666327546 22.5989903767442 22.9188447433378 22.9763577656232 22.8613317210525 23.2630904712004 23.3759486174881 23.1502323249127 22.9962608924703 23.2853836972426 22.7481173721396 22.74151717108 22.9180122637616 22.5540447457373 22.9241277930055 23.1181306622556 22.7195588244201 23.2666177750566 23.4742647499915 23.0519161924093 22.9757712502496 23.0658648072941 22.885677693205 22.7470058374105 22.891355115639 22.602656559182 22.9294108426732 23.0132872054095 22.845534479937 23.2701450789128 23.4056370950755 23.1346530627501 26 20 23
16.75 23.0030696716574 23.0718677899347 22.9342715533802 22.7441826457277 22.8837891765286 22.6045761149267 22.9002385351128 22.9682909185756 22.83218615165 23.260844069579 23.3717526716162 23.1499354675418 22.9831752568229 23.2265420912604 22.7795972520545 22.7506270411818 22.9388884557549 22.5494768357004 22.9071526515094 23.0322424768342 22.7682345933913 23.265939690744 23.4573507796961 23.0643373594619 22.9632808419883 23.0436986209516 22.8828630630249 22.757071436636 22.9033450126545 22.6107978606175 22.9140667679061 22.9961444916358 22.8319890441763 23.271035311909 23.4010191112991 23.141051512519 26 20 23
17 23.0114571833983 23.0846205017752 22.9382938650214 22.7667187443847 22.9038404415815 22.6295970471878 22.9015429301229 22.9705312997189 22.832554560527 23.2495779105613 23.3721216470995 23.1270341740231 22.9885943419552 23.2710950293089 22.7518193374877 22.7718205769669 22.977577422785 22.5558600659843 22.9067841906139 23.0994659408259 22.7036199194199 23.2530769972378 23.4711854392392 23.0279703818835 22.9657315005121 23.0497995210999 22.8816634799243 22.7769224095491 22.9216623875114 22.6321824315868 22.9120254511049 22.9910107259599 22.83304017625 23.2565760839142 23.3987189360623 23.1144332317661 26 20 23
17.25 23.003842515153 23.0934389770651 22.914246053241 22.7816969323341 22.9146212074658 22.6487726572025 22.8946078618573 22.9655185247319 22.8236971989827 23.2399310596118 23.3606333469471 23.1192287722766 22.9841050254256 23.1947512521407 22.8129337781653 22.7868501187743 22.9828815070917 22.5805123575766 22.9001158784533 23.1521441483867 22.6370715753279 23.2437021143608 23.4578423747709 23.0220197444528 22.9643675356982 23.0540001434189 22.8747349279775 22.7920033052144 22.9295982250862 22.6544083853426 22.9056238950494 22.9979214491876 22.8133263409111 23.2474731691097 23.388144340629 23.1068019975903 26 20 23
17.5 22.9958035746337 23.0668074575617 22.9247996917057 22.7931132483957 22.9199215172984 22.666304979493 22.8953013929192 22.9635218908068 22.8270808950317 23.2268421462916 23.3293381613195 23.1243461312637 22.9741485155146 23.1128587693638 22.8787483799037 22.7991396320963 22.9616213302033 22.6246051665881 22.9023268543581 23.1177609648153 22.6728418210231 23.2320027742338 23.4164311695725 23.0372531230107 22.9524934563955 23.0335743106064 22.8714126021845 22.8051660157969 22.9403006676445 22.6700313639492 22.9093523157969 22.9970331108945 22.8216715206993 23.237163402176 23.3581729595099 23.1161538448422 26 20 23
17.75 23.0045026235968 23.0753897894614 22.9336154577323 22.8083719707142 22.9487551838338 22.6679887575947 22.8948649495905 22.9672504580218 22.8224794411592 23.2141898359832 23.3212460865761 23.1071335853903 22.982466784752 23.1763340317419 22.8326712154518 22.8128307458778 23.0054777573402 22.6112661840883 22.8998024253912 23.0904890016108 22.6992408975703 23.2173703621575 23.3835935723256 23.0447860996408 22.9604309459071 23.0467016848619 22.8741602069523 22.8172895210414 22.9593036930882 22.6752753489945 22.904739901192 22.9904417465117 22.8190380558722 23.2205508883319 23.3534267241238 23.0876750525399 26 20 23
18 23.014092986314 23.097839246646 22.930346725982 22.8273572196411 22.9763108372626 22.6784036020195 22.887177297617 22.9468016788881 22.827552916346 23.2000594723502 23.3158289410491 23.0842900036514 22.9895410353943 23.2559304327899 22.7722555398381 22.8321716938337 23.0065941438216 22.6481202954605 22.8929016428151 23.1038856075764 22.6704689876576 23.2039042699229 23.3853969354603 23.0147220092402 22.9649890844745 23.0407316266169 22.8892465423321 22.8369861680263 22.9924577298778 22.6815146061748 22.8986259880131 22.9781002668856 22.8191517091405 23.2077490674955 23.3442424281506 23.0712557068405 26 20 23
18.25 21.9457622063448 22.096744062737 21.7947803499527 21.1781940814049 21.2770683436313 21.0793198191785 20.4906807835881 20.5921442922341 20.3892172749421 20.9077097123178 21.0516597234611 20.7637597011746 21.9243144728644 22.1925896435066 21.6989347691831 21.1832549214374 21.4072169689257 20.949171193884 20.496884050292 20.7855852367125 20.1957763304638 20.912020843467 21.2169129818997 20.5985064427359 21.9028667393839 22.0693233060316 21.7364101727362 21.18831576147 21.2901999373178 21.0864315856222 20.5030873169958 20.6221138238795 20.3840608101121 20.9163319746162 21.0770771786027 20.7555867706297 26 20 20
18.5 21.0412511908682 21.2813197522858 20.8011826294506 20.9248148483935 21.0464521599999 20.8031775367871 20.2090634809005 20.2959939787526 20.1221329830485 20.6030011214264 20.7199707457719 20.4860314970808 21.0205955957914 21.52175262135 20.5607497603864 20.8456307163687 21.1692448050667 20.6803848917203 20.09405375558 20.5003254801097 19.9178014816914 20.4928499541697 21.0406089713495 20.1653932715032 20.9999400007147 21.2586341969025 20.7412458045269 20.7664465843439 20.9734704656784 20.5594227030094 19.9790440302595 20.2167689250678 19.7413191354512 20.382698786913 20.6169784151128 20.1484191587131 26 20 20
18.75 20.3350527934132 20.5677647938852 20.1023407929412 20.8875550185091 21.0069901490367 20.7681198879815 20.2188705435633 20.2966108262496 20.1411302608771 20.5557236422686 20.6710329262707 20.4404143582665 20.3220568812405 20.7909297613173 19.8791758255091 20.7997698406853 21.0770757365006 20.6980343005175 20.0952486865741 20.3448663457619 20.0928747413648 20.4360759735305 20.8263188356886 20.2851284488486 20.3090609690677 20.5756396079968 20.0424823301386 20.7119846628616 20.92779577193 20.4961735537931 19.9716268295848 20.2286452945542 19.7146083646154 20.3164283047924 20.556703803632 20.0761528059528 26 20 20
19 20.1489450190773 20.2488417478962 20.0490482902585 20.8641114806301 20.9982065539162 20.7300164073439 20.2155475570616 20.2875412998951 20.143553814228 20.5671903625558 20.6743353199789 20.4600454051326 20.0935908772825 20.4269783791133 19.8709116590414 20.7700774735225 21.1017260146878 20.6264969465723 20.0872912899863 20.4062048142581 20.024890299865 20.4419952096672 20.7588909933524 20.3754897317592 20.0382367354876 20.2725577764492 19.803915694526 20.676043466415 20.8787264763889 20.473360456441 19.959035022911 20.1777812110851 19.7402888347368 20.3168000567787 20.5534030066024 20.0801971069549 26 20 20
19.25 20.1336987750953 20.2263099645041 20.0410875856864 20.828786868906 20.9659582943971 20.6916154434149 20.2244615006731 20.2965049201935 20.1524180811526 20.5509714420819 20.6489688046637 20.4529740795001 20.0693861617676 20.3254194449252 19.9419781052654 20.7279504787307 21.0705515257242 20.5870222120878 20.0898961504803 20.4596484267897 19.9892745745564 20.4196321187519 20.8109878403917 20.2909550437721 20.0050735484399 20.2426116109534 19.7675354859264 20.6271140885554 20.8244258314803 20.4298023456306 19.9553308002875 20.1866230275164 19.7240385730587 20.2882927954219 20.5154051507986 20.0611804400452 26 20 20
19.5 20.1637574176501 20.2645829310746 20.0629319042256 20.8260798781963 20.9566464334423 20.6955133229502 20.2283994975036 20.2814120349442 20.1753869600631 20.5581174791085 20.6468913117075 20.4693436465096 20.0963328196058 20.3794509812861 19.9480638540141 20.7267326524585 20.9999137085043 20.6522460478883 20.0992672828641 20.4476049753957 20.0091940196115 20.4320870569721 20.8257132935573 20.2905216646598 20.0289082215615 20.2268580669731 19.8309583761499 20.6273854267207 20.8289026019706 20.4258682514707 19.9701350682246 20.176776715069 19.7634934213803 20.3060566348356 20.5379159808634 20.0741972888078 26 20 20
19.75 20.2067448970356 20.2980148287872 20.115474965284 20.7957500074926 20.9263597779783 20.6651402370069 20.2121781505785 20.2768166453855 20.1475396557714 20.5261208849048 20.6064883593346 20.445753410475 20.1201846138724 20.5392228326071 19.8742669614641 20.6992368963817 20.9863048738411 20.6051951411441 20.0903449106567 20.5384449934747 19.8859113076822 20.407222549745 20.6543222653404 20.3979195044693 20.0336243307091 20.2094724032319 19.8577762581863 20.6027237852708 20.8182235512742 20.3872240192675 19.968511670735 20.171453503642 19.765569837828 20.2883242145852 20.4975800788145 20.0790683503559 26 20 20
20 20.2135560674946 20.3054862706355 20.1216258643538 20.7638659202449 20.8984436818136 20.6292881586761 20.1915457603529 20.2521194351121 20.1309720855937 20.5109430368174 20.5996836099936 20.4222024636412 20.1282812845632 20.4448656406328 19.9822464943564 20.6756349085157 21.0403115274076 20.4874203130821 20.0841378073319 20.3043906832857 20.0787008374201 20.4062865729878 20.838009715607 20.1838763580278 20.0430065016317 20.2026354569915 19.8833775462719 20.5874038967866 20.81059836696 20.3642094266133 19.976729854311 20.168920960385 19.7845387482371 20.3016301091582 20.4875368855995 20.1157233327169 26 20 20
20.25 20.2075959804412 20.29247691732 20.1227150435625 20.7226092661651 20.8697457296047 20.5754728027256 20.1763726645734 20.2377097727074 20.1150355564394 20.4826842132013 20.5740870495917 20.3912813768109 20.1349719080605 20.3599586234011 20.0552333374813 20.6440801377517 21.0032792049074 20.4419393274228 20.0846815070247 20.3497265597726 20.0030187693743 20.3937382937833 20.8464735113788 20.1188949150238 20.0623478356798 20.2465933032924 19.8781023680673 20.5655510093383 20.7995527464852 20.3315492721913 19.9929903494761 20.2069125075289 19.7790681914233 20.3047923743653 20.489064410976 20.1205203377545 26 20 20
20.5 20.2010813860927 20.2878819151658 20.1142808570196 20.6988378373417 20.8368027442627 20.5608729304208 20.1521946536541 20.2094041919578 20.0949851153504 20.4513787022844 20.5472331642798 20.3555242402889 20.1399442861568 20.5568490482176 19.8453137239679 20.6283375532772 20.9738117905546 20.4238638841289 20.0732971550127 20.2883001659418 20.0160891413664 20.3753748334304 20.6987420648807 20.204015339688 20.078807186221 20.233579430436 19.9240349420059 20.5578372692127 20.7912867435642 20.3243877948611 19.9943996563714 20.1845873134568 19.8042119992859 20.2993709645765 20.4906457653839 20.1080961637691 26 20 20
20.75 20.1747257312064 20.2585169759283 20.0909344864845 20.6637725699903 20.7987763759718 20.5287687640089 20.1448053827964 20.2105239821781 20.0790867834147 20.4291045751509 20.5257031360555 20.3325060142464 20.1276198545091 20.4133699114167 19.9360815509961 20.599576539821 20.8538962662868 20.4736488736939 20.0757587939564 20.2983058668397 19.9913048987531 20.3632029606593 20.6220599203342 20.2361492299676 20.0805139778117 20.2127745093225 19.9482534463009 20.5353805096516 20.7634705377929 20.3072904815104 20.0067122051164 20.2202952252164 19.7931291850164 20.2973013461677 20.474551744864 20.1200509474714 26 20 20
21 20.1679077955554 20.2331763441888 20.102639246922 20.6384652941014 20.7640983958123 20.5128321923904 20.119182999959 20.1727483557963 20.0656176441217 20.3997155411444 20.4787691492928 20.3206619329961 20.1312954469907 20.3164602080605 20.0193553830502 20.5786475380739 20.9039762253008 20.3729543629019 20.0569683487831 20.361730430908 19.8766355690099 20.3408802584281 20.6837911680986 20.1156399141903 20.0946830984259 20.2472618546048 19.9421043422471 20.5188297820464 20.7327681986005 20.3048913654923 19.9947536976073 20.1870971012152 19.8024102939994 20.2820449757118 20.4581070213552 20.1059829300683 26 20 20
21.25 20.1426401160325 20.2217483948512 20.0635318372139 20.6110287696106 20.740193055255 20.4818644839662 20.1161966230763 20.1779537350716 20.0544395110809 20.3878652037789 20.4736824585127 20.3020479490452 20.1131345925034 20.2669086924012 20.0183715396639 20.5560007155565 20.7874506023213 20.4346069368999 20.0612532127666 20.2732135973755 19.959179648777 20.3363137290463 20.6617793918574 20.1139510157004 20.0836290689742 20.2123848894193 19.954873248529 20.5009726615024 20.7215615731368 20.280383749868 20.0063098024569 20.1872315034092 19.8253881015046 20.2847622543138 20.4592801322077 20.1102443764198 26 20 20
21.5 20.1431492207113 20.219550256836 20.0667481845866 20.5916387358637 20.7335290588446 20.4497484128828 20.1032614611115 20.159169867242 20.0473530549811 20.3661512621001 20.4511300938955 20.2811724303047 20.1188238117623 20.4504464928109 19.8358519486118 20.5437879411104 20.8486878106553 20.3345896610721 20.0588253095517 20.2563287794589 19.9501941427642 20.3248087147181 20.6046124693855 20.1276900548147 20.0944984028133 20.2130556522169 19.9759411534096 20.495937146357 20.7475275720006 20.2443467207134 20.0143891579918 20.2182449858778 19.8105333301059 20.2834661673361 20.4838723296204 20.0830600050518 26 20 20
21.75 20.1418108139182 20.2078026565839 20.0758189712524 20.5811340237815 20.7048528513721 20.4574151961909 20.1029563290434 20.1581343032272 20.0477783548597 20.3526212880976 20.4469326426182 20.2583099335771 20.11911095243 20.3304132546878 19.9532083731485 20.5328288332196 20.788915607304 20.373352440259 20.057768877162 20.2174788898621 19.9884337682248 20.3107671198176 20.5154084080872 20.1898341681081 20.0964110909418 20.2545759879708 19.9382461939128 20.4845236426577 20.6866317153275 20.2824155699878 20.0125814252806 20.1817778505873 19.8433849999739 20.2689129515376 20.4303549237544 20.1074709793207 26 20 20
22 20.1426629262286 20.2231532161519 20.0621726363053 20.5702149306155 20.7042724817936 20.4361573794373 20.0919726210824 20.1511948840404 20.0327503581245 20.3291200672305 20.4150826417547 20.2431574927062 20.1174600834606 20.3657290260721 19.9195968263851 20.5259301418583 20.7581626462254 20.3822672150056 20.0526147862188 20.2334452362167 19.9505000059482 20.2927212728373 20.6241066268509 20.0341335076101 20.0922572406925 20.2327234454805 19.9517910359046 20.4816453531011 20.7139635742144 20.2493271319879 20.0132569513552 20.1945053862238 19.8320085164867 20.2563224784441 20.4332520089076 20.0793929479806 26 20 20
22.25 20.1498271927406 20.2315861054832 20.0680682799981 20.5570720263549 20.7055175969645 20.4086264557452 20.0852962805605 20.1499840297419 20.020608531379 20.3271033951202 20.4242535172498 20.2299532729906 20.1242632740584 20.3933122497377 19.9063421357436 20.5140428331896 20.8155317521568 20.298612300553 20.0475628871426 20.3501258642673 19.8204666968536 20.2921907738004 20.6431850496033 20.0110217406371 20.0986993553762 20.2274166240941 19.9699820866583 20.4710136400243 20.7069460105153 20.2350812695332 20.0098294937247 20.1827339379329 19.8369250495165 20.2572781524806 20.4267382177017 20.0878180872595 26 20 20
22.5 20.1505692071215 20.2287297486028 20.0724086656402 20.5552531514191 20.701174924731 20.4093313781072 20.0887237803273 20.1585753200826 20.0188722405721 20.3086752192224 20.3963487530291 20.2210016854156 20.1286013005427 20.4240892810407 19.8770491332023 20.5152608018111 20.7687907683714 20.3417155344668 20.0550642081007 20.2755513630262 19.9018961976284 20.2775438171178 20.4685949891241 20.1487554493206 20.106633393964 20.245089787526 19.9681770004019 20.4752684522032 20.7297302374069 20.2208066669994 20.021404635874 20.216129282191 19.8266799895571 20.2464124150133 20.4253090953263 20.0675157347003 26 20 20
22.75 20.1417253173101 20.2217027519853 20.0617478826348 20.5348722641091 20.6855918114859 20.3841527167323 20.0785870188408 20.1410023463665 20.0161716913151 20.2973094289931 20.3995738924351 20.1950449655511 20.1223184281034 20.3474641090064 19.9359865256138 20.4950118962129 20.7549961350809 20.3147483931373 20.0447031724829 20.3095956632966 19.8475783743851 20.2658876902524 20.6301181483108 19.9645007096754 20.1029115388968 20.2183508284293 19.9874722493643 20.4551515283167 20.6923806749577 20.2179223816756 20.010819326125 20.1844734603672 19.8371651918828 20.2344659515118 20.4032925423696 20.065639360654 26 20 20
23 20.1291293439998 20.2167904123337 20.0414682756659 20.525765713803 20.6864537750791 20.365077652527 20.0761217616647 20.1357573841498 20.0164861391795 20.30443861457 20.3898033020609 20.2190739270791 20.1104716442038 20.404497648754 19.8537610392457 20.4889156723314 20.7887183416334 20.2628130859727 20.0462080718809 20.3755689524921 19.7766745708373 20.276614512215 20.4283688493758 20.1805083797642 20.0918139444078 20.2199426648293 19.9636852239863 20.4520656308597 20.7105607157753 20.193570545944 20.0162943820971 20.2088207896182 19.8237679745759 20.2487904098601 20.4300571736525 20.0675236460678 26 20 20
23.25 20.1465021833467 20.2371018783536 20.0559024883398 20.5280047109778 20.670252767695 20.3857566542606 20.0734863623443 20.1245244751516 20.022448249537 20.2876361490982 20.3741210832801 20.2011512149163 20.1262388210009 20.2884151269565 20.0045892397369 20.4928032890681 20.775581219434 20.2804282025216 20.0455021098984 20.2455193584805 19.9014533662081 20.2614861270087 20.5158566690006 20.0594156291957 20.1059754586551 20.2276749356591 19.9842759816511 20.4576018671585 20.7056458468523 20.2095578874646 20.0175178574524 20.2125938477521 19.8224418671528 20.2353361049191 20.405325898528 20.0653463113103 26 20 20
23.5 20.1314092490279 20.2238316714952 20.0389868265606 20.5310246907583 20.6818941227117 20.3801552588048 20.0976012072945 20.1505104496115 20.0446919649775 20.2854220342032 20.3758014757109 20.1950425926956 20.1126496661766 20.3226650144696 19.9401534835862 20.4979760366455 20.7354219368477 20.3266274446688 20.0721724452676 20.3150170376683 19.8801853769207 20.2615750668192 20.4157605159446 20.1550835524618 20.0938900833254 20.197711309625 19.9900688570258 20.4649273825327 20.7192726238334 20.2105821412321 20.0467436832408 20.2339920073903 19.8594953590912 20.2377280994352 20.4153441666987 20.0601120321718 26 20 20
23.75 20.1262660806505 20.2040876066077 20.0484445546932 20.5168412543123 20.6624310521302 20.3712514564944 20.0662843246849 20.126010533891 20.0065581154787 20.2717875538412 20.3709071780058 20.1726679296767 20.1105380427144 20.3346485727098 19.9178835885912 20.4850630922854 20.6960052694227 20.3376772392019 20.0420466663893 20.3837693762397 19.7487992731301 20.2489915869597 20.4636290237262 20.0799460839563 20.0948100047783 20.2158814734607 19.9737385360959 20.4532849302586 20.6978208800057 20.2087489805115 20.0178090080937 20.2104102996106 19.8252077165767 20.2261956200781 20.4152374932838 20.0371537468723 26 20 20
24 20.1374528026201 20.2161935991205 20.0587120061196 20.5144071850803 20.6784409775989 20.3503733925617 20.0692929001812 20.1157268758699 20.0228589244925 20.2616410902389 20.350454918078 20.1728272623998 20.1233362026527 20.4586261464221 19.8162794588181 20.4813763891216 20.7337926367443 20.2950217334163 20.0426219287561 20.223713761032 19.9148720393304 20.2364552626266 20.5243815217627 19.9989006587151 20.1092196026853 20.2434662065134 19.9749729988571 20.448345593163 20.6862785853999 20.2104126009261 20.015950957331 20.1818511372482 19.8500507774138 20.2112694350142 20.3806390696011 20.0418998004273 26 20 20


==> data/multizone_invariant_03.dat <==
t deepc_mean1 deepc_max1 deepc_min1 deepc_mean2 deepc_max2 deepc_min2 deepc_mean3 deepc_max3 deepc_min3 deepc_mean4 deepc_max4 deepc_min4 deepc2_mean1 deepc2_max1 deepc2_min1 deepc2_mean2 deepc2_max2 deepc2_min2 deepc2_mean3 deepc2_max3 deepc2_min3 deepc2_mean4 deepc2_max4 deepc2_min4 mpc_mean1 mpc_max1 mpc_min1 mpc_mean2 mpc_max2 mpc_min2 mpc_mean3 mpc_max3 mpc_min3 mpc_mean4 mpc_max4 mpc_min4 max min ref
0 22.0100240030317 22.9240801854164 21.095967820647 22.6806064988723 23.2602729263479 22.1009400713967 22.2736137286431 23.1030178585542 21.444209598732 22.3227921090437 23.1316245991911 21.5139596188963 22.0100240030317 23.2959021775357 20.7241458285277 22.6806064988723 23.7057357242796 21.655477273465 22.2736137286431 23.4574827434021 21.0897447138841 22.3227921090437 24.2049292029866 20.4406550151008 22.0100240030317 23.0071762019968 21.0128718040666 22.6806064988723 23.3129698743002 22.0482431234444 22.2736137286431 23.1784182340006 21.3688092232856 22.3227921090437 23.2051548255681 21.4404293925193 26 20 20
0.25 20.9115349036094 21.4600327765751 20.3630370306437 21.4398047953036 21.796069340921 21.0835402496862 20.6391860465016 20.9863522414589 20.2920198515443 20.7229311923194 21.0818789706563 20.3639834139825 20.9523711273574 21.7774203475654 20.0456494596533 21.4195744447475 22.1223492695423 20.7572603210649 20.6092057164322 21.314511641326 19.9638604516771 20.695205759246 21.2932573998375 20.1526049848013 20.9932073511053 21.7319732085318 20.2544414936788 21.3993440941914 21.9040226862748 20.8946655021079 20.5792253863628 21.217097879862 19.9413528928637 20.6674803261725 21.3401226381516 19.9948380141934 26 20 20
0.5 20.4020743918666 20.807103850246 19.9970449334873 21.360666412919 21.7531159022211 20.9682169236168 20.5019105559691 20.8761782157404 20.1276428961977 20.7194909066372 21.0633165627868 20.3756652504876 20.5444228797148 22.0201410284906 18.7840077552427 21.3532258750677 22.4907184031442 20.2306144226938 20.4890454243296 21.094738800027 19.9090823119111 20.7091164203808 21.3400777820823 20.0989040311921 20.686771367563 21.6332969988877 19.7402457362384 21.3457853372164 21.887811214548 20.8037594598848 20.4761802926901 21.1414158141935 19.8109447711866 20.6987419341243 21.4051767355341 19.9923071327146 26 20 20
0.75 20.3935519992182 20.7970377404579 19.9900662579785 21.3589071844267 21.7724331558238 20.9453812130296 20.5147243117649 20.9594314323391 20.0700171911907 20.7534022333634 21.1486920068195 20.3581124599072 20.4877293522813 21.1407999365141 19.6463040619223 21.3381355645922 22.1580780923579 20.5597362764954 20.483292732473 21.6672473927193 19.3622012308104 20.7252764242252 21.5133422633566 19.9934622033702 20.5819067053445 21.462800974705 19.701012435984 21.3173639447577 21.9364949862665 20.698232903249 20.4518611531811 21.1138325034233 19.789889802939 20.697150615087 21.318967221164 20.0753340090101 26 20 20
1 20.3840437815402 20.7625465627782 20.0055410003022 21.4215632646442 21.7791423182143 21.0639842110741 20.6137554686854 20.981335478745 20.2461754586258 20.693865174466 21.0656798024444 20.3220505464876 20.4429338104545 21.537136586593 19.2309509764874 21.3882731759917 22.1596268223763 20.683499706912 20.5652849319553 21.3508380629884 19.8766728743824 20.6493704789377 21.6520780845304 19.7356522644017 20.5018238393687 21.2872857093267 19.7163619694107 21.3549830873393 21.8332134962203 20.8767526784583 20.5168143952252 21.070190017141 19.9634387733094 20.6048757834093 21.0777831785931 20.1319683882255 26 20 20
1.25 20.4779932185095 20.9214518767925 20.0345345602266 21.346791096911 21.7811137718246 20.9124684219974 20.4300706376192 20.7843867545706 20.0757545206677 20.5719589011498 20.9353930603015 20.208524741998 20.4990684824256 21.9824763208706 18.9735101161485 21.31411391905 22.1255453233084 20.5680368705135 20.3840540519079 21.1204801320552 19.7396611431832 20.529340357808 21.5494340584613 19.5944837438383 20.5201437463418 21.3834918609186 19.6567956317649 21.281436741189 21.8329467653251 20.729926717053 20.3380374661966 20.8504601199546 19.8256148124387 20.4867218144662 20.9240413329965 20.0494022959359 26 20 20
1.5 20.4845220619205 20.9394581755278 20.0295859483132 21.4334083049421 21.7969511536216 21.0698654562625 20.4887379634485 20.88475820332 20.0927177235771 20.6827996886195 21.0164353080755 20.3491640691634 20.4812259576588 21.3410352933957 19.6280088304454 21.3946215202383 22.1536615652102 20.713155044674 20.4351408364529 21.4801739137061 19.497302013191 20.6329105369733 21.3161830181532 20.0494163590857 20.4779298533971 21.3868529813553 19.5690067254389 21.3558347355344 21.8882187328471 20.8234507382217 20.3815437094573 20.9542146637635 19.8088727551511 20.5830213853272 21.0756910675036 20.0903517031508 26 20 20
1.75 20.5149936391215 20.9083437774964 20.1216435007467 21.2503905663261 21.5742826587538 20.9264984738983 20.5330601842474 20.8846685146862 20.1814518538085 20.653590574075 21.0109547890599 20.2962263590901 20.5009440753428 21.7835143895913 19.2464728886517 21.2110043767192 21.9032904153757 20.5974907172764 20.4798367955846 21.2733242584878 19.7927961100069 20.6040387233779 21.5597653314415 19.7474158167085 20.4868945115641 21.225799480706 19.7479895424222 21.1716181871124 21.5736112007397 20.769625173485 20.4266134069218 20.9904796674389 19.8627471464047 20.5544868726808 21.0964336135907 20.0125401317708 26 20 20
2 20.5412196211563 20.9392671939684 20.1431720483441 21.2402875352982 21.5793148556564 20.90126021494 20.5099686853025 20.8867265893723 20.1332107812327 20.7054384823983 21.0353789247582 20.3754980400384 20.541081793239 21.1763451395119 19.9060941028007 21.190957869911 22.2103078702456 20.2702672003507 20.4431464388235 21.2390784887534 19.7808588818515 20.6434153034006 21.5662990788196 19.844577885977 20.5409439653217 21.2823640660331 19.7995238646103 21.1416282045237 21.5930675490927 20.6901888599548 20.3763241923445 20.8508745040633 19.9017738806256 20.5813921244029 20.9988024256733 20.1639818231326 26 20 20
2.25 20.4438515323951 20.8599407714302 20.0277622933599 21.1683320475913 21.502203699163 20.8344603960196 20.512091377257 20.7787805623523 20.2454021921617 20.6393034047302 20.9567412167046 20.3218655927557 20.4438328497836 21.3325838434705 19.5551192213196 21.127743492398 22.0121212100416 20.3245428851409 20.4592288353212 21.2080808584969 19.8161018960172 20.5905054836806 21.5339510730485 19.7446557364119 20.443814167172 21.1792326266731 19.7083957076709 21.0871549372047 21.4760990145883 20.6982108598212 20.4063662933855 20.868529862751 19.9442027240199 20.541707562631 20.9714337768199 20.1119813484422 26 20 20
2.5 20.4381497219315 20.7874742868526 20.0888251570104 21.1253578637981 21.5031042677063 20.74761145989 20.4302092201158 20.7589076994375 20.1015107407941 20.6241066030417 20.988203658574 20.2600095475094 20.4662926455121 21.1266718972666 19.7496275465964 21.0979347224625 21.9435168302054 20.3071988973908 20.3965618898246 20.9136830057176 19.946735434514 20.5941674927359 21.518990343886 19.7292228621974 20.4944355690927 21.1245559007376 19.8643152374479 21.070511581127 21.5338955275704 20.6071276346836 20.3629145595334 20.8149112872647 19.910917831802 20.5642283824301 20.9725523553092 20.1559044095509 26 20 20
2.75 20.3533107952195 20.7174180443388 19.9892035461001 21.0305870925602 21.4176593207509 20.6435148643696 20.4202710490023 20.7802384079234 20.0603036900811 20.4946106177185 20.8417618385708 20.1474593968661 20.3828920144584 21.5509366702952 19.1556849201437 20.9965931453277 21.8996631414071 20.1615110437133 20.3772508130955 21.1241250478483 19.7164170501563 20.4563837750566 21.158399859 19.8308213764369 20.4124732336973 21.0613460226992 19.7636004446953 20.9625991980953 21.4463756648488 20.4788227313418 20.3342305771888 20.7906547534821 19.8778064008954 20.4181569323947 20.8430147273467 19.9932991374427 26 20 20
3 20.3627169199078 20.7890464249316 19.936387414884 21.0966315225482 21.4462976523635 20.746965392733 20.4142193252016 20.824219355446 20.0042192949573 20.6039474567221 20.9485316053526 20.2593633080916 20.3707183088447 21.4970382769417 19.2283955628738 21.0624269304984 21.6265390740607 20.5667239710358 20.3718144684542 21.1525694140257 19.6758692363776 20.5662305954708 21.4929623318389 19.7149325816054 20.3787196977817 20.9961914816588 19.7612479139046 21.0282223384485 21.4043951706348 20.6520495062622 20.3294096117067 20.7695448683488 19.8892743550646 20.5285137342195 20.9457850119062 20.1112424565327 26 20 20
3.25 20.4265453439925 20.8039339626486 20.0491567253364 21.0445863845342 21.4037083273314 20.685464441737 20.399082556056 20.7270160667488 20.0711490453632 20.5532270841897 20.8930751171962 20.2133790511832 20.4260981892068 21.5114119444366 19.3416787435483 21.0066927227307 21.7832369508644 20.3059358182041 20.3520527671917 21.1691241801008 19.6290409320112 20.5111618114528 21.2309816567894 19.87547251159 20.425651034421 21.0720379563306 19.7792641125115 20.9687990609272 21.3574071083499 20.5801910135045 20.3050229783275 20.7635770601446 19.8464688965103 20.469096538716 20.8515826143017 20.0866104631302 26 20 20
3.5 20.3949654128613 20.8006316810256 19.989299144697 21.093205769803 21.4707808638717 20.7156306757343 20.431550636563 20.7657115998991 20.0973896732269 20.5749144563143 20.922342183033 20.2274867295955 20.3704066867965 21.581400676936 19.2085301487866 21.0431694212217 22.1028316144167 20.0835799251894 20.368217819206 21.1480698787104 19.7150313944156 20.5171138145893 21.0640952412712 20.0857336713574 20.3458479607318 20.9963380576375 19.6953578638261 20.9931330726404 21.4800104653534 20.5062556799274 20.304885001849 20.6113631904171 19.9984068132809 20.4593131728643 20.877463089734 20.0411632559945 26 20 20
3.75 20.423933704352 20.8105817983115 20.0372856103925 21.0270053396773 21.3690917510554 20.6849189282992 20.4376854430878 20.8544142874707 20.0209565987049 20.5849786886164 20.9011421454785 20.2688152317543 20.3911168460092 21.4828489733118 19.3650184353922 20.9682652586703 21.7473871144648 20.3066235648899 20.3632522877972 20.9911541447681 19.8842167414075 20.5163169555549 21.1775488731666 19.9924085040662 20.3582999876664 20.9807092442388 19.735890731094 20.9095251776633 21.3477166903773 20.4713336649493 20.2888191325066 20.7420780181711 19.8355602468421 20.4476552224934 20.7752423342997 20.1200681106871 26 20 20
4 20.3863599168479 20.8130929312753 19.9596269024206 20.9125794451282 21.2929099993333 20.5322488909231 20.4259635441613 20.7892893657155 20.0626377226072 20.5620957118674 20.8970069303053 20.2271844934295 20.3615027478092 21.444983155484 19.3277366782119 20.8529174102975 21.6358794807244 20.189279409532 20.351590566727 21.152944278679 19.6989828096437 20.4932954202427 21.2713866108101 19.8528048129247 20.3366455787705 20.8926369868353 19.7806541707057 20.7932553754667 21.2228282916862 20.3636824592472 20.2772175892927 20.6588056894319 19.8956294891534 20.4244951286181 20.8254938764359 20.0234963808003 26 20 20
4.25 20.4546716849631 20.8230353331618 20.0863080367644 21.0258654377146 21.3728644743517 20.6788664010774 20.3986341806724 20.7326379763166 20.0646303850281 20.6572507532681 21.0508888306742 20.263612675862 20.3987715122915 21.1770807324186 19.7322626375076 20.9628644457939 21.5624266807392 20.48930419469 20.3214841317613 20.9211176741832 19.8761506871616 20.5852410176279 21.5873049009009 19.7271966056354 20.3428713396199 20.912907145069 19.7728355341708 20.8998634538731 21.2756351453408 20.5240917624055 20.2443340828503 20.6790116921675 19.809656473533 20.5132312819877 20.9192801721636 20.1071823918118 26 20 20
4.5 20.3531626593855 20.7413372825873 19.9649880361837 20.9329490624897 21.2802408042756 20.5856573207038 20.373533174576 20.71359745494 20.033468894212 20.5771348283141 20.9639903507254 20.1902793059029 20.3090861971196 21.3517189927259 19.3546063260451 20.8802236456176 21.7318328044592 20.1340653205202 20.3124383490433 21.0344789025483 19.7125874466037 20.5202887706494 21.4970705257745 19.6571991308537 20.2650097348537 20.8503698881306 19.6796495815768 20.8274982287455 21.2566717538605 20.3983247036304 20.2513435235106 20.6787002470852 19.823986799936 20.4634427129846 20.9224838142123 20.0044016117569 26 20 20
4.75 20.38190845316 20.7609621498027 20.0028547565173 20.9001130147188 21.259106337398 20.5411196920395 20.3864382118813 20.6715819099119 20.1012945138507 20.6220730015845 21.0774616872424 20.1666843159266 20.3274919382931 21.2742236700427 19.4895932362773 20.8405063402662 21.8170481808075 19.98317784863 20.3165274159667 21.0359756701125 19.7369007536502 20.5568571452599 21.3540731117212 19.8900728914478 20.2730754234261 20.8052315266028 19.7409193202494 20.7808996658137 21.1818063563814 20.3799929752459 20.246616620052 20.5542760818836 19.9389571582204 20.4916412889352 20.9294265282415 20.053856049629 26 20 20
5 20.3734503707535 20.7300379636726 20.0168627778344 20.8392302227081 21.2217642215531 20.4566962238631 20.4328403280101 20.7287835892255 20.1368970667946 20.6190221829492 20.9829679546148 20.2550764112837 20.3077148532299 21.0129215033621 19.7339792381449 20.7799094296307 21.6912120998009 19.9872483456152 20.3647896018575 21.2348418374742 19.6308388185459 20.5552699064256 21.4130922977559 19.8249520681426 20.2419793357063 20.7221072554055 19.7618514160072 20.7205886365533 21.1560396295588 20.2851376435478 20.2967388757049 20.6411485558478 19.952329195562 20.491517629902 20.9221281647925 20.0609070950115 26 20 20
5.25 20.3839271462132 20.7708262002369 19.9970280921894 20.8806601289145 21.2269996472388 20.5343206105903 20.389431044516 20.7772741261604 20.0015879628715 20.6139442237896 20.9464546842726 20.2814337633066 20.3325836953263 21.1467454314053 19.621108861021 20.8160108581595 21.5540843732177 20.2072358846114 20.3145627854408 21.1855199323813 19.5933421566506 20.5438214354263 21.2411342179855 19.9867542295937 20.2812402444395 20.8710356759288 19.6914448129502 20.7513615874044 21.1461637262821 20.3565594485267 20.2396945263657 20.6582625528606 19.8211264998708 20.473698647063 20.8993810416774 20.0480162524487 26 20 20
5.5 20.3507142896135 20.7805849006924 19.9208436785346 20.7847561983892 21.1004486921276 20.4690637046509 20.3512559332404 20.6966401922096 20.0058716742711 20.5722498884839 20.896823823285 20.2476759536828 20.2837159179403 21.4141973026053 19.2872312766217 20.7338998201142 21.5123178318123 20.0571945649662 20.29786064951 21.1538512003865 19.5486606660942 20.5219669918763 21.0280227311953 20.1164770457724 20.2167175462671 20.7409546587259 19.6924804338082 20.6830434418392 21.0735142644102 20.2925726192682 20.2444653657796 20.6291762932484 19.8597544383109 20.4716840952688 20.8920593865274 20.0513088040102 26 20 20
5.75 20.4418624549083 20.7937025682974 20.0900223415193 20.7638707464021 21.0980774912613 20.4296640015429 20.2649360702145 20.6768892094803 19.8529829309486 20.6068292164568 20.9486549302063 20.2650035027073 20.365222472389 20.9974740017327 19.886250908084 20.7026574502793 21.5174633088882 20.010278183916 20.197400355751 20.8589601385615 19.6709120018674 20.5431134398427 21.2186858979887 19.9949725349249 20.2885824898697 20.9018882298999 19.6752767498394 20.6414441541566 21.0656036628408 20.2172846454723 20.1298646412875 20.5845957854154 19.6751334971596 20.4793976632285 20.9067691259702 20.0520262004869 26 20 20
6 20.4574757109898 20.8156805855731 20.0992708364065 20.7119624689289 21.0323042652798 20.391620672578 20.3536217123457 20.7422455215646 19.9649979031269 20.6162962871449 20.9806985057009 20.251894068589 20.3862996744793 21.2502252730304 19.6647261489492 20.6478396892362 21.4731980408004 19.9507268970574 20.2828968705547 21.1275535007302 19.5796899239613 20.5493544071817 21.1357441133003 20.0968484609896 20.3151236379687 20.7512568411998 19.8789904347377 20.5837169095434 20.9687585102342 20.1986753088527 20.2121720287636 20.6792620069087 19.7450820506185 20.4824125272184 20.9494671230607 20.0153579313761 26 20 20
6.25 20.3887659676705 20.7931614529599 19.9843704823811 20.7329896784243 21.0975718676145 20.368407489234 20.4272052307012 20.7544630667949 20.0999473946074 20.6454190626518 20.9900134542746 20.3008246710291 20.3087571152694 21.0095826671353 19.7679492682057 20.661857210434 21.5595076397568 19.9064717170918 20.3477047704904 21.2701092439381 19.5843012174643 20.5697633655027 21.4229243799473 19.8679137453564 20.2287482628682 20.6541296581801 19.8033668675563 20.5907247424438 21.034522377358 20.1469271075296 20.2682043102796 20.6399570838179 19.8964515367413 20.4941076683536 20.9239991864332 20.064216150274 26 20 20
6.5 20.3275500375826 20.7521821074434 19.9029179677218 20.7066191681555 21.0232791852156 20.3899591510953 20.363393684709 20.7145512408669 20.0122361285511 20.5272411722084 20.9155723142172 20.1389100301996 20.2514810600977 21.2086918638023 19.4464082113629 20.6508896726103 21.3715399444678 20.0416983918432 20.3073692886017 20.9283792253574 19.7984081440607 20.4734261874001 21.2348858005293 19.8195965438876 20.1754120826129 20.5815055912638 19.7693185739619 20.5951601770652 20.9805424241219 20.2097779300084 20.2513448924945 20.687240137302 19.8154496476869 20.4196112025918 20.9423101327769 19.8969122724067 26 20 20
6.75 20.3714134371264 20.7237951620721 20.0190317121806 20.6649458338301 20.9729950754347 20.3568965922255 20.3774255225796 20.7661680915713 19.9886829535878 20.6314197016208 21.000091251236 20.2627481520057 20.2846637651631 20.9683277140557 19.774499160197 20.6078525368788 21.4153876664343 19.9145040012259 20.3201665506622 21.2684555403015 19.4863955048576 20.5762933587545 21.2096895466281 20.0531498566136 20.1979140931999 20.6697730821051 19.7260551042947 20.5507592399275 20.8813862040381 20.2201322758169 20.2629075787448 20.796496525384 19.7293186321055 20.5211670158881 21.0586192690179 19.9837147627584 26 20 20
7 20.3702804077557 20.8242819196982 19.9162788958132 20.6384271791371 20.9443809323737 20.3324734259005 20.4172908221356 20.738442251056 20.0961393932152 20.6723980056432 21.0580034458468 20.2867925654395 20.2892583092632 21.0399670696739 19.7005937458375 20.5601537284738 21.3708164327251 19.9060379255492 20.3300306636798 20.919856961829 19.9147246824421 20.5888653149736 21.2383477168967 20.1064482943897 20.2082362107706 20.747931704409 19.6685407171322 20.4818802778105 20.9060491973432 20.0577113582778 20.242770505224 20.6547113296571 19.830829680791 20.505332624304 20.9816792456858 20.0289860029223 26 20 20
7.25 20.2912538371137 20.6099204747621 19.9725871994652 20.5668718453499 20.8846992752907 20.249044415409 20.3912402901182 20.6917967079574 20.0906838722789 20.7011792676515 21.0844393530194 20.3179191822836 20.2202093754595 21.0447255011435 19.5377821730839 20.4992144041164 21.3063045880458 19.827439102654 20.3206161806472 21.038701168817 19.7437794114193 20.6329227124032 21.3142591735782 20.0880993617248 20.1491649138052 20.622033076904 19.6762967507065 20.4315569628829 20.8373666418836 20.0257472838822 20.2499920711762 20.6740364134271 19.8259477289254 20.5646661571548 21.0524175001486 20.0769148141611 26 20 20
7.5 20.39396121007 20.7542221985528 20.0337002215872 20.6428252822845 20.9995596389086 20.2860909256604 20.428333465735 20.8083157232024 20.0483512082676 20.6888052140427 21.0848545456954 20.2927558823901 20.297133846887 20.9250835935135 19.8628388266265 20.5877642679255 21.5870026243545 19.6986479402145 20.3771889161939 21.2924304091473 19.5642365223227 20.6384385622244 21.3695502863244 20.0080601417611 20.200306483704 20.6234247109243 19.7771882564837 20.5327032535664 21.0654552922911 19.9999512148418 20.3260443666528 20.8703862753896 19.7817024579161 20.588071910406 21.0661466471676 20.1099971736443 26 20 20
7.75 20.4243892514742 20.8361497631621 20.0126287397862 20.5333303238451 20.908014364552 20.1586462831382 20.489965489124 20.8806858472379 20.0992451310101 20.7246988805559 21.1296782796779 20.319719481434 20.3290386837423 21.3051292115949 19.5436492913534 20.4736680009118 21.536808728685 19.5298519190052 20.432401165771 21.1081006321154 19.8718303461327 20.6683352359705 21.7347075253155 19.7146902357964 20.2336881160105 20.660397011635 19.806979220386 20.4140056779784 20.9126732051345 19.9153381508224 20.374836842418 20.8929566472329 19.8567170376031 20.611971591385 21.1799088179916 20.0440343647784 26 20 20
8 20.3860134497341 20.7597830853612 20.012243814107 20.5163484548271 20.8281765575327 20.2045203521216 20.5031877373734 20.8796987837934 20.1266766909533 20.7750503595332 21.1751326385681 20.3749680804983 20.2836780744759 21.3993405271327 19.3726863723356 20.4478022008147 21.1549126451519 19.8777842645023 20.4334853821063 21.4714037000888 19.5349717746579 20.7069261846835 21.6584002436645 19.8917004754019 20.1813426992176 20.713011239112 19.6496741593233 20.3792559468024 20.7983297412431 19.9601821523617 20.3637830268393 20.817906485333 19.9096595683457 20.6388020098338 21.1718950447983 20.1057089748692 26 20 20
8.25 22.7729854451793 23.1718829883776 22.374087901981 21.4556795773305 21.8697309405395 21.0416282141216 21.7371809730843 22.1474398656726 21.326922080496 22.0164025678889 22.3615711653676 21.6712339704102 22.6185705019441 23.5277486155626 22.018222274796 21.3921701693189 22.4455323090709 20.4658268455902 21.6767265476375 22.5264774322377 20.947884513931 21.9558608034155 22.7177974211332 21.3150077146446 22.4641555587088 23.0451484791297 21.883162638288 21.3286607613072 21.8464105325989 20.8109109900155 21.6162721221907 22.1688054689609 21.0637387754206 21.8953190389422 22.2994924351067 21.4911456427776 26 20 23
8.5 22.9082499174202 23.3451751267082 22.4713247081322 22.1281560671918 22.499614398924 21.7566977354596 22.5879129553785 22.9807052328241 22.1951206779329 22.9706140469739 23.3571660629699 22.5840620309779 22.691251593343 23.962731422165 21.8537684126755 22.0579141106123 22.9168157114173 21.3394964229663 22.5198058753069 23.5818896571146 21.5939362536425 22.9016068945308 23.7208398846002 22.2203882093476 22.4742532692659 23.5360961153682 21.4124104231635 21.9876721540329 22.439423188929 21.5359211191368 22.4516987952353 22.9827799103357 21.920617680135 22.8325997420876 23.3343942659412 22.330805218234 26 20 23
8.75 22.9387559450752 23.467220496021 22.4102913941294 22.1640299931686 22.497803922529 21.8302560638082 22.8009588351784 23.1223965787225 22.4795210916342 23.101656137166 23.4951697254471 22.7081425488849 22.7282379115003 23.8223809770051 22.0551309131453 22.1572309693183 22.8997348695931 21.4283251167442 22.825383420603 23.6684932342605 21.9334244360962 23.1194659702945 24.0530714302453 22.1502408440867 22.5177198779255 23.6754167081759 21.3600230476751 22.1504319454679 22.676871378211 21.6239925127249 22.8498080060276 23.4732557653147 22.2263602467405 23.1372758034231 23.7296864137698 22.5448651930764 26 20 23
9 22.9078585610263 23.2742312191163 22.5414859029363 22.2659575601078 22.7047069776879 21.8272081425278 22.7418274334311 23.1064972998573 22.3771575670048 23.1547019933422 23.5007180294726 22.8086859572119 22.739153575535 24.1613862393431 21.6543308827096 22.2622727493088 23.1771932956302 21.3547218245854 22.7682695430924 23.5679360336905 21.9157188331717 23.1754834636932 24.0039659705544 22.30543801613 22.5704485900436 23.6851446629129 21.4557525171743 22.2585879385098 22.8246595516471 21.6925163253726 22.7947116527537 23.3973166692225 22.1921066362849 23.1962649340442 23.8419882747762 22.5505415933121 26 20 23
9.25 22.9087137884752 23.3030245214268 22.5144030555236 22.2471232895637 22.6012996507995 21.892946928328 22.7929911195667 23.1973190156112 22.3886632235221 23.1703457399817 23.4760334246833 22.8646580552801 22.7836666727912 24.6529968496433 21.1644307273071 22.2270907876989 23.1674726785927 21.3267739005347 22.793663626149 23.7527787061639 21.8332035329695 23.1672669067518 23.8561597447407 22.4845317352226 22.6586195571072 23.7063424384567 21.6108966757577 22.2070582858341 22.7276304318042 21.686486139864 22.7943361327313 23.3943249030796 22.1943473623831 23.1641880735219 23.7503892578251 22.5779868892187 26 20 23
9.5 22.8968823944535 23.2756687792615 22.5180960096454 22.287702670922 22.6419707803703 21.9334345614737 22.720968153661 23.1388444835728 22.3030918237492 23.1776865441738 23.4900680600494 22.8653050282982 22.7865396927288 24.1924311614566 21.6013336274503 22.2557443527908 22.8952523095063 21.6801530323377 22.7037510376986 23.4740603202105 21.9678759871114 23.1571555396174 24.0672042517699 22.2881688365777 22.676196991004 23.5594481600849 21.7929458219231 22.2237860346596 22.6278397414877 21.8197323278314 22.6865339217362 23.1863563006022 22.1867115428701 23.1366245350609 23.5613414220594 22.7119076480625 26 20 23
9.75 22.8806181099097 23.286627987774 22.4746082320453 22.2028139444268 22.5291364074378 21.8764914814157 22.7426628937426 23.0951740871525 22.3901517003327 23.1338182135595 23.5205450899 22.747091337219 22.7775582669883 23.7909650962178 21.9702711236015 22.1688902043683 23.0505309990315 21.355096889822 22.7225333672771 23.2954003469902 22.1899254404949 23.1097210852766 23.8284742297377 22.4391621973813 22.674498424067 23.5003060924638 21.8486907556703 22.1349664643098 22.5130616264357 21.7568713021839 22.7024038408116 23.2467906501904 22.1580170314329 23.0856239569936 23.5941282340333 22.5771196799539 26 20 23
10 22.8402964945059 23.2616736594877 22.418919329524 22.2781508654091 22.5904936811317 21.9658080496865 22.8168503245649 23.1971372070025 22.4365634421273 23.1759842952863 23.5412968249682 22.8106717656044 22.7217472287525 24.0115499843979 21.6690430046138 22.2250381263051 23.1588682828021 21.3974334480161 22.76938853684 23.6683162241866 21.9653844249432 23.125136409336 24.1269746244445 22.2249939661281 22.6031979629992 23.43601679738 21.7703791286184 22.171925387201 22.5850871292246 21.7587636451774 22.7219267491151 23.1965670998137 22.2472863984165 23.0742885233858 23.5769743411415 22.5716027056301 26 20 23
10.25 22.8278427973294 23.1861577342707 22.469527860388 22.3383632200579 22.6864738825441 21.9902525575718 22.8605857308597 23.2237074540823 22.497464007637 23.1853026216766 23.5390676828538 22.8315375604995 22.6879681730527 23.945372049021 21.7103135456378 22.2785337939929 22.9796732928391 21.6970531472768 22.8046716034449 23.8044621349091 21.9167093268102 23.1252774711153 23.8562235909043 22.514381652449 22.5480935487761 23.2499780584408 21.8462090391114 22.2187043679279 22.6439306793312 21.7934780565245 22.7487574760302 23.2085142444758 22.2890007075845 23.0652523205539 23.5297588835794 22.6007457575285 26 20 23
10.5 22.9197727090372 23.2024774076649 22.6370680104096 22.3312086552264 22.6629753141119 21.999441996341 22.8909448905727 23.2285630869516 22.5533266941938 23.2874918623019 23.5996117143502 22.9753720102536 22.7623215781962 23.479166606857 22.3603788112174 22.2665159770361 22.9341136729132 21.7283036375397 22.829303390571 23.5191875593593 22.2627022217861 23.2211203550489 24.0295432374236 22.5454404871803 22.6048704473551 23.2772080614996 21.9325328332106 22.2018232988457 22.5690038574687 21.8346427402226 22.7676618905692 23.2049995480755 22.3303242330629 23.154748847796 23.5290833317593 22.7804143638326 26 20 23
10.75 22.9487537429336 23.3173007290633 22.5802067568039 22.3205569289265 22.7075415940849 21.933572263768 22.8491344043892 23.1819304309964 22.5163383777819 23.2757875829831 23.6504212501629 22.9011539158033 22.7677407445296 23.9728862161598 21.9246212697073 22.2571259003376 23.3863377377661 21.2547761200868 22.7907962368374 23.6711727358803 22.027096072898 23.2116878215817 23.9243355420954 22.6272396238708 22.5867277461257 23.3322794922209 21.8411760000305 22.1936948717487 22.6797836947975 21.7076060487 22.7324580692856 23.2088226382736 22.2560935002976 23.1475880601802 23.6895016605306 22.6056744598298 26 20 23
11 23.0105958354427 23.4247029812187 22.5964886896668 22.4192673322992 22.7776221408974 22.060912523701 22.9381096701075 23.264709165371 22.6115101748441 23.2873354806355 23.6291358917361 22.945535069535 22.83036431796 24.2316510889667 21.7895405819188 22.3433138882595 23.3233916212591 21.5151430433393 22.8625895474827 23.6597137515114 22.2165055887037 23.2067107883671 23.7936602388872 22.7810107223839 22.6501328004772 23.3396132779048 21.9606523230496 22.2673604442197 22.7263873654034 21.8083335230361 22.7870694248578 23.2887326918228 22.2854061578929 23.1260860960986 23.5691733181398 22.6829988740575 26 20 23
11.25 23.0376905325938 23.4333560017639 22.6420250634237 22.4115957871662 22.7482837785062 22.0749077958262 22.8415956936904 23.1645631203522 22.5186282670285 23.3305065041025 23.6791737371892 22.9818392710159 22.8547063903254 24.1895108725165 21.885870192671 22.3359402156065 23.1796012769047 21.6435902974277 22.7679342167385 23.3867076852304 22.2964837021504 23.2511695384863 24.1971077189919 22.4639052892132 22.6717222480569 23.4356877110085 21.9077567851053 22.2602846440467 22.621243486183 21.8993258019104 22.6942727397866 23.1117549988243 22.2767904807488 23.17183257287 23.5947542284774 22.7489109172626 26 20 23
11.5 22.9551760735978 23.3360523469878 22.5742998002079 22.4163729862386 22.7856219920819 22.0471239803953 22.8926855149644 23.2044498609365 22.5809211689922 23.2133772533357 23.5638311520219 22.8629233546494 22.7934521568807 23.6845483462109 22.2258038009847 22.3445623051843 23.2689059349626 21.5638400375146 22.8253288230569 23.652372897451 22.1329981324777 23.1400779465061 23.9136374934519 22.5131170132194 22.6317282401636 23.2735608242354 21.9898956560917 22.2727516241299 22.7408826915994 21.8046205566605 22.7579721311495 23.1774191190196 22.3385251432793 23.0667786396765 23.5293021240351 22.6042551553179 26 20 23
11.75 23.0101786885188 23.4113797640354 22.6089776130023 22.4327810038981 22.7797686018079 22.0857934059883 22.8871227942891 23.2241811988459 22.5500643897322 23.3340733917945 23.6677346894954 23.0004120940936 22.8360098275352 23.8516411081608 22.1687162688769 22.364692486742 23.2585823815383 21.606979626258 22.8262357286933 23.4346190463055 22.3396265422726 23.2667094876768 24.109299703103 22.558847080486 22.6618409665515 23.3468356790337 21.9768462540693 22.2966039695858 22.691843945845 21.9013639933266 22.7653486630976 23.2200203625585 22.3106769636367 23.1993455835591 23.6602744090144 22.7384167581038 26 20 23
12 22.9830686895854 23.3953202764114 22.5708171027594 22.5143196590911 22.8612624678172 22.167376850365 23.0040661046755 23.291467794985 22.716664414366 23.302272572437 23.6708500030233 22.9336951418508 22.8170619081583 24.0193512332431 21.9467861459277 22.4454376791823 23.1921128349002 21.836526483282 22.942521700796 23.8002714125518 22.2078607967991 23.2344719777203 24.0685528691839 22.5359922756902 22.6510551267312 23.3891691423089 21.9129411111534 22.3765556992734 22.7666665352129 21.986444863334 22.8809772969166 23.3192004734488 22.4427541203844 23.1666713830036 23.6403068965669 22.6930358694403 26 20 23
12.25 22.9309206983791 23.2728527960391 22.588988600719 22.5000282394216 22.8179926186476 22.1820638601955 22.8411158917774 23.151475915068 22.5307558684868 23.3550516637286 23.7153400114496 22.9947633160077 22.7664776309391 23.5340257744933 22.3278156222648 22.4319061066007 23.3369417292722 21.663114749571 22.7812847422956 23.385931957064 22.2962998264908 23.2889120163999 24.1477866694988 22.5623166579585 22.602034563499 23.3125687888338 21.8915003381643 22.3637839737798 22.7854834662981 21.9420844812615 22.7214535928139 23.132965307085 22.3099418785427 23.2227723690712 23.679754737359 22.7657900007834 26 20 23
12.5 22.9516658317963 23.3789172200929 22.5244144434997 22.5247762444036 22.9309685855138 22.1185839032934 22.9298440350056 23.2794966750633 22.5801913949478 23.3493823071013 23.6572395392522 23.0415250749504 22.7857560980649 23.8479663900264 22.0553652735662 22.4568956273546 23.1780463549281 21.8715061338791 22.8709628221302 23.4932075878233 22.3664804821878 23.2841350440095 24.2243959608069 22.4743686533957 22.6198463643335 23.2800620395782 21.9596306890888 22.3890150103057 22.8581530017396 21.9198770188717 22.8120816092549 23.2547153663122 22.3694478521977 23.2188877809176 23.6744413349749 22.7633342268603 26 20 23
12.75 22.9537740951507 23.3261136057412 22.5814345845602 22.5262142302491 22.8533065168072 22.1991219436911 22.9613630229868 23.3117928140951 22.6109332318785 23.3952993202119 23.7025132305075 23.0880854099164 22.7758422327627 23.7468646373939 22.1606835529075 22.4537204741332 23.2311631031122 21.8212653573861 22.8966144729242 23.7542072560321 22.1685187899414 23.3243313530307 24.2266480077801 22.5639506326438 22.5979103703748 23.3806863893047 21.8151343514448 22.3812267180173 22.7949678470367 21.967485588998 22.8318659228616 23.341888551381 22.3218432943422 23.2533633858494 23.6846704793105 22.8220562923882 26 20 23
13 23.0181953406262 23.3882144960687 22.6481761851837 22.6300420730208 23.0217800987346 22.2383040473071 22.9470936307778 23.2734142378011 22.6207730237544 23.3207305848329 23.7164251271671 22.9250360424987 22.8335888126359 24.001589718126 22.0348009631264 22.5692337317471 23.5141534768107 21.745930669231 22.900057248232 23.5836948757936 22.310492385762 23.2662534356604 24.3006478301007 22.3408133395651 22.6489822846456 23.426416733573 21.8715478357182 22.5084253904733 22.9496473537778 22.0672034271689 22.8530208656863 23.3578268885395 22.348214842833 23.2117762864879 23.7696451376025 22.6539074353732 26 20 23
13.25 23.0124496126708 23.3716382596626 22.6532609656791 22.5748040085086 22.9344401984508 22.2151678185664 22.9876481355749 23.2844965929297 22.6907996782201 23.4020107939817 23.7859290508324 23.0180925371309 22.8530426778787 24.2049624816065 21.8199367437352 22.5104921864476 23.2219901513571 21.9276178656601 22.9352172999343 23.5445824613894 22.4307138097604 23.3428790895494 24.3702438869257 22.4337777010376 22.6936357430866 23.4470480880191 21.9402233981542 22.4461803643867 22.8898300919575 22.0025306368158 22.8827864642936 23.3350975493673 22.4304753792199 23.2837473851171 23.8457712018525 22.7217235683817 26 20 23
13.5 22.9170168379408 23.3029420746849 22.5310916011966 22.5668950497658 22.9023213751815 22.2314687243502 23.0159415127423 23.3940866848533 22.6377963406313 23.3505755708966 23.7041350589386 22.9970160828546 22.7437671309432 23.9029523806791 21.9310812952024 22.5115786768255 23.3535981355689 21.7801919639628 22.9770594960924 23.8527762385706 22.1791067869141 23.3039792184436 24.1818309163612 22.519320225432 22.5705174239457 23.4556868849066 21.6853479629849 22.4562623038851 22.9405166261546 21.9720079816156 22.9381774794426 23.3890634745219 22.4872914843632 23.2573828659907 23.752847255633 22.7619184763483 26 20 23
13.75 22.9541418488821 23.3450697634869 22.5632139342774 22.5956431593895 22.9497428713073 22.2415434474718 23.0120755991363 23.4076341380307 22.6165170602419 23.3465447223228 23.701346550351 22.9917428942945 22.7833292193871 24.1054633560743 21.8028203416899 22.5473931839747 23.3323654974408 21.8589208213382 22.9832315371892 23.6690229071803 22.3551282910922 23.3095124216486 23.9341206353899 22.7589688092556 22.6125165898921 23.5421179462283 21.6829152335559 22.4991432085599 22.9882992935334 22.0099871235865 22.954387475242 23.4762544607333 22.4325204897508 23.2724801209744 23.7470874115389 22.7978728304098 26 20 23
14 22.9147802557147 23.2911164928126 22.5384440186169 22.6292818492344 23.0428727193691 22.2156909790997 22.9537101701022 23.303703013502 22.6037173267024 23.3077907785483 23.643407704022 22.9721738530746 22.7571975225551 23.655885359564 22.1736751518654 22.5787514731198 23.6717281824693 21.5868355159995 22.920955938705 23.5893264978299 22.3180938423745 23.2673060611849 23.9546776632667 22.6609038938299 22.5996147893955 23.5240213222256 21.6752082565653 22.5282210970052 23.0514992995412 22.0049428944693 22.8882017073078 23.3851957150041 22.3912076996114 23.2268213438215 23.7341652021782 22.7194774854648 26 20 23
14.25 22.9678807309189 23.3341314114151 22.6016300504228 22.6494852710711 23.0053266937625 22.2936438483797 22.8422634432928 23.2585968907657 22.42592999582 23.3490566962386 23.707898192234 22.9902152002432 22.8039432083678 24.442848512272 21.4929129495658 22.6059408011865 23.5089846876477 21.7899858544945 22.8195034784446 23.8352965339205 21.8492303526652 23.3178035673157 23.9123831315883 22.785730260889 22.6400056858166 23.5569865053696 21.7230248662637 22.5623963313018 23.0327263754761 22.0920662871276 22.7967435135963 23.4186826292958 22.1748043978969 23.2865504383927 23.7906901942304 22.7824106825551 26 20 23
14.5 22.9712583640904 23.3633223581488 22.579194370032 22.666852679358 23.0312947177047 22.3024106410114 22.9597188213733 23.2966156826342 22.6228219601124 23.3700981896572 23.7256034540798 23.0145929252345 22.8024359002281 23.8011293397443 22.1413873884365 22.6297908464739 23.7225827064018 21.6111226523143 22.9459195484389 23.6745838476236 22.244853795123 23.347186037308 24.2260413098616 22.5141550694527 22.6336134363658 23.4960653586347 21.7711615140969 22.5927290135897 23.0926266144432 22.0928314127362 22.9321202755046 23.4352999751822 22.428940575827 23.3242738849588 23.8662252438843 22.7823225260334 26 20 23
14.75 22.9510560486198 23.2987150111072 22.6033970861325 22.6212339610521 22.9540172331336 22.2884506889706 22.9385559673254 23.2962795328922 22.5808324017586 23.3220444555081 23.6503163398575 22.9937725711588 22.7832593164347 23.8948295230867 22.007282574153 22.5866085497804 23.5364914506613 21.7059764714428 22.9275681709603 23.4855899679672 22.3915219666835 23.3017478477669 24.2352124264802 22.4088764845361 22.6154625842496 23.4894480964781 21.741477072021 22.5519831385086 22.9876989705752 22.116267306442 22.9165803745953 23.3812420391475 22.4519187100431 23.2814512400257 23.7493712456366 22.8135312344148 26 20 23
15 22.950048249637 23.3114682156617 22.5886282836122 22.6069458795857 22.9551266968853 22.2587650622861 22.9400742950722 23.3379718038943 22.5421767862501 23.3329172931862 23.7255561133354 22.940278473037 22.7927365889995 24.152368864926 21.7477276343479 22.5677056995731 23.3744896253435 21.8394021338279 22.9215459424533 23.5630823863201 22.3170662038243 23.3055080736135 24.3458134559953 22.3200211303771 22.6354249283621 23.5111074553875 21.7597424013368 22.5284655195604 22.9580207832257 22.0989102558952 22.9030175898345 23.5057668214761 22.3002683581928 23.2780988540409 23.7339227317668 22.822274976315 26 20 23
15.25 22.9381443369628 23.2796912154459 22.5965974584796 22.7001116340945 23.0477554122697 22.3524678559193 22.9059911664136 23.2130591827804 22.5989231500468 23.3161656264114 23.7010063455522 22.9313249072706 22.7745111152403 24.2009470227806 21.6753416511449 22.6688192126824 23.2785324795327 22.1216907886562 22.8986308518386 23.5396790203365 22.2723033124907 23.2989206708026 24.1943044081211 22.4380268447017 22.6108778935178 23.4813229485397 21.740432838496 22.6375267912704 23.1181259286391 22.1569276539016 22.8912705372637 23.367080579215 22.4154604953123 23.2816757151939 23.7742626710137 22.7890887593741 26 20 23
15.5 22.8689860705025 23.2169492405219 22.5210229004832 22.6306857075577 23.003187580442 22.2581838346733 22.8996499699192 23.219824835823 22.5794751040155 23.3704417153881 23.6974287434831 23.043454687293 22.727510911698 23.5952393433431 22.142732797662 22.5992489821083 23.4249904252985 21.8363809898168 22.8908845486264 23.7593469415272 22.0399529983113 23.3520489005123 23.9475426135476 22.7933408172285 22.5860357528935 23.3856860640567 21.7863854417302 22.567812256659 23.086109097738 22.0495154155799 22.8821191273336 23.4091066254774 22.3551316291898 23.3336560856366 23.7930059029155 22.8743062683577 26 20 23
15.75 23.0019904894866 23.3240731112696 22.6799078677036 22.7437691701582 23.0827659536444 22.4047723866721 22.9886018444473 23.3405582817234 22.6366454071713 23.2395747421904 23.597726671649 22.8814228127319 22.8496620170869 23.9929738579016 22.0110071210715 22.7137587783725 23.3492736849418 22.1382646553746 22.981398121146 23.8068905789724 22.1703131099223 23.2223414439373 23.9350959669268 22.544053517454 22.6973335446872 23.5156811208486 21.8789859685259 22.6837483865868 23.142575991316 22.2249207818577 22.9741943978447 23.4889401729492 22.4594486227403 23.2051081456841 23.7233874619693 22.686828829399 26 20 23
16 22.9979253157147 23.3544162263796 22.6414344050498 22.6507743856804 23.0532522821228 22.248296489238 23.0220561049054 23.3681987868663 22.6759134229445 23.3372119695542 23.6902162610842 22.9842076780241 22.8461663678654 24.506790246861 21.4890603845684 22.6251876062654 23.6988463618165 21.6027024095443 23.020505663541 23.5949329327186 22.4491792770922 23.32516271116 24.1406301541352 22.5337937849731 22.6944074200161 23.5840392540028 21.8047755860294 22.5996008268505 23.0621829800724 22.1370186736285 23.0189552221766 23.5339202679738 22.5039901763793 23.3131134527658 23.7193645916073 22.9068623139244 26 20 23
16.25 23.0385732521546 23.4114370808165 22.6657094234927 22.7881173721371 23.1256802702929 22.4505544739813 23.008370970765 23.326953771659 22.689788169871 23.2768206787728 23.5990371076015 22.954604249944 22.8888603199692 24.3373743732834 21.7397721310258 22.7689133858394 23.4838972475531 22.092337496721 23.0151223665325 23.6417996421036 22.3749422994264 23.2725431627598 24.0223987603043 22.5312425972413 22.7391473877839 23.6580920566312 21.8202027189365 22.7497093995418 23.1389123009536 22.36050649813 23.0218737623001 23.578968684376 22.4647788402241 23.2682656467468 23.7464440414181 22.7900872520754 26 20 23
16.5 22.9850846684017 23.345992928436 22.6241764083675 22.7283776305315 23.0650230571952 22.3917322038677 22.9374338549061 23.2833479887489 22.5915197210634 23.2790968224447 23.6479565541267 22.9102370907626 22.8551145163583 23.6572310980997 22.3129382387038 22.7144794694956 23.5787071053675 21.8780481556954 22.9503652432298 23.913155308845 21.9617124009672 23.28090906095 24.2619627714971 22.2962308733922 22.7251443643149 23.5429712477808 21.9073174808489 22.7005813084598 23.1002475063877 22.3009151105319 22.9632966315534 23.5048797579814 22.4217135051255 23.2827212994553 23.8130674610999 22.7523751378107 26 20 23
16.75 22.9622094797559 23.2909680792819 22.6334508802299 22.755451131823 23.1157791280035 22.3951231356425 22.8859470216024 23.2086345952554 22.5632594479494 23.2873064279667 23.6658360012965 22.9087768546368 22.8463913252692 23.5587829798617 22.3656359796501 22.7411706529545 23.5733996227953 21.9375026408507 22.8968023554648 23.7831269636715 21.9887670795333 23.2873783443126 24.2282528181152 22.3463600378181 22.7305731707826 23.5106739123837 21.9504724291815 22.7268901740861 23.1634461775223 22.2903341706498 22.9076576893271 23.4118666087262 22.403448769928 23.2874502606585 23.7659823142803 22.8089182070368 26 20 23
17 22.9725320074261 23.340219733826 22.6048442810262 22.7477169721364 23.1038981837983 22.3915357604744 22.8610957151422 23.1951130525051 22.5270783777792 23.2669582929029 23.5828151209855 22.9511014648204 22.8487487002023 24.0162214961029 21.9288425187493 22.7294408660794 23.4875670769264 22.0078668673464 22.8652185681567 23.4547517468856 22.2674396833987 23.2605155096943 23.8934747514128 22.640441834393 22.7249653929785 23.5794139918444 21.8705167941126 22.7111647600225 23.1540707374339 22.2682587826111 22.8693414211712 23.3672318964028 22.3714509459396 23.2540727264857 23.6012054850178 22.9069399679537 26 20 23
17.25 23.0108106260258 23.402530115314 22.6190911367376 22.7259251405515 23.1125191295975 22.3393311515055 22.8713732182763 23.2258921475771 22.5168542889756 23.2230026797148 23.5444507417034 22.9015546177263 22.8901789782103 24.0156830742408 22.0059381778108 22.7106370512526 23.3349536825666 22.1168965985364 22.8788744989443 23.4943144178768 22.2484320186759 23.2196472037823 23.8666523466882 22.5793530127415 22.7695473303948 23.5908115716063 21.9482830891832 22.6953489619538 23.1444568586937 22.2462410652138 22.8863757796123 23.3093876782006 22.463363881024 23.2162917278497 23.6881587985041 22.7444246571952 26 20 23
17.5 23.0158893343884 23.4552621873138 22.576516481463 22.8071978076583 23.1215720843699 22.4928235309467 22.8610388509682 23.1510599772287 22.5710177247078 23.2522133821277 23.6218790849813 22.882547679274 22.9041799698445 24.1342571616267 21.8975215071501 22.7945395281133 23.6568923993886 21.9575032159279 22.8711754375685 23.55816036426 22.1639173376765 23.2514327673913 24.0068678368806 22.4975589273747 22.7924706053006 23.6554551146627 21.9294860959385 22.7818812485682 23.1732485352727 22.3905139618638 22.8813120241688 23.276594234001 22.4860298143367 23.250652152655 23.7274535081828 22.7738507971273 26 20 23
17.75 23.0991713706832 23.4426789517529 22.7556637896134 22.7626080950034 23.0758032201974 22.4494129698093 22.9192344599685 23.2808527257993 22.5576161941376 23.2322578561067 23.6188165812454 22.845699130968 22.9951216311438 23.8389648155355 22.3593779258309 22.7495720332273 23.4111201121513 22.1140960778555 22.9276198605191 23.4903618627214 22.3481070572155 23.2299646914997 24.0277744555997 22.4367412566137 22.8910718916045 23.7416694776 22.040474305609 22.7365359714511 23.0652421194974 22.4078298234049 22.9360052610696 23.3928258383056 22.4791846838337 23.2276715268927 23.6651993261724 22.7901437276129 26 20 23
18 22.9878300747541 23.3513836699306 22.6242764795777 22.8661816793386 23.1987019219165 22.5336614367607 22.9356939132808 23.2589249674133 22.6124628591482 23.2005187836587 23.5977489321357 22.8032886351817 22.8993706513923 23.7859029607532 22.1897571887551 22.8521476948898 23.4204311685098 22.3119321901675 22.9413417904801 23.7859640381025 22.085423788459 23.1958957755523 23.7803531068642 22.6206844604532 22.8109112280305 23.4686195645972 22.1532028914638 22.838113710441 23.2369050551396 22.4393223657423 22.9469896676795 23.3673614774761 22.5266178578828 23.191272767446 23.6457334436829 22.7368120912091 26 20 23
18.25 21.9372326316098 22.3102775520468 21.5641877111728 21.2346166012269 21.5944279691755 20.8748052332784 20.6266397664276 20.99803242968 20.2552471031752 21.0334699944569 21.400528893985 20.6664110949289 21.8571608005583 23.0851847733298 20.7892804898899 21.2183195448593 21.9700035332453 20.4992296692085 20.6279293020275 21.226814851859 20.0264646809963 21.0249157983333 21.5552033936238 20.51173659529 21.7770889695068 22.4333884705777 21.120789468436 21.2020224884918 21.6724521704509 20.7315928065326 20.6292188376273 21.1133455137182 20.1450921615364 21.0163616022097 21.4464229820617 20.5863002223578 26 20 20
18.5 21.0641913007494 21.5156715004286 20.6127111010701 21.1925247368741 21.5852252968144 20.7998241769338 20.552530303829 20.9245628810302 20.1804977266278 20.994681818045 21.4315050540808 20.5578585820091 21.0989845669053 22.07585066964 20.0525319318588 21.143091569588 22.3498793173556 20.0351701563926 20.5029084582506 21.24022044908 19.8648401585779 20.9397815702664 21.7031508355428 20.2862128005471 21.1337778330612 21.6701669745225 20.5973886915999 21.0936584023018 21.6898775615764 20.4974392430272 20.4532866126723 21.0922900953814 19.8142831299631 20.8848813224879 21.5592116269331 20.2105510180427 26 20 20
18.75 20.4905877551842 20.8897706654236 20.0914048449449 21.1299830801902 21.5001012408844 20.7598649194959 20.6763519419636 21.0541539072174 20.2985499767098 20.9661728446805 21.3307107973335 20.6016348920275 20.5999250085243 21.4526292813948 19.5285462289737 21.1229489317973 21.9983190192285 20.2616471411518 20.6865884457642 21.2586398224164 20.0940640615108 20.9686890271561 21.6733119772393 20.2590337121217 20.7092622618644 21.494532000715 19.9239925230138 21.1159147834043 21.6464902814018 20.5853392854069 20.6968249495649 21.3515485720418 20.042101327088 20.9712052096318 21.5970748212159 20.3453355980476 26 20 20
19 20.4707694183109 20.9149157430019 20.02662309362 21.0997064036137 21.5244256210586 20.6749871861688 20.5722157836139 20.894707698708 20.2497238685198 20.8670134827815 21.2569665302349 20.4770604353281 20.5209522858274 21.8007587350503 19.1407801015716 21.0916484709512 22.0829865774466 20.1164262297808 20.5799605652539 21.2563118793571 19.8881196878707 20.8676067563983 21.6862976033103 20.0477293622528 20.5711351533439 21.3048407598732 19.8374295468146 21.0835905382888 21.6754895751666 20.491691501411 20.5877053468939 21.1608058499264 20.0146048438614 20.8682000300151 21.449154788553 20.2872452714771 26 20 20
19.25 20.5068232022861 20.8922383658878 20.1214080386844 21.0804398979601 21.4544817028696 20.7063980930507 20.5852935316738 21.0000993269053 20.1704877364423 20.8281477118508 21.1365699106644 20.5197255130373 20.5131208959565 21.199153834225 19.8144925703472 21.0631465214049 21.8665336778085 20.2943461181117 20.5787302867734 21.4929152925025 19.6776717708451 20.8155869931516 21.6613480979511 19.9949473257505 20.5194185896269 21.2977856147858 19.7410515644681 21.0458531448497 21.5349631721008 20.5567431175987 20.5721670418729 21.2009966947636 19.9433373889822 20.8030262744524 21.3793083061988 20.2267442427059 26 20 20
19.5 20.5057084947308 20.8814613700732 20.1299556193884 21.0659179310585 21.4334986359206 20.6983372261965 20.5698061386389 20.9556631453105 20.1839491319672 20.8331810378498 21.2104347231475 20.4559273525521 20.4716259722487 21.240395833524 19.7710211559376 21.0423493663188 21.7287157405628 20.4031201215543 20.5538286168399 21.4935335067323 19.6460787705455 20.8117442603037 21.9096971991203 19.7566648765793 20.4375434497667 21.1832631258375 19.6918237736958 21.0187808015791 21.5245101179304 20.5130514852277 20.5378510950409 21.0797512065332 19.9959509835487 20.7903074827575 21.2686148816494 20.3120000838657 26 20 20
19.75 20.5036540518921 20.7794547978267 20.2278533059575 21.0690175540386 21.4300283156881 20.708006792389 20.5454432860985 20.900489123628 20.1903974485691 20.9146831501108 21.331735171819 20.4976311284025 20.4512457261655 21.5181874764989 19.4891206272854 21.0408901470387 21.7134179618408 20.4246171462363 20.5225707101419 21.4076379171167 19.6832486550804 20.8868481182581 21.802414079711 20.0269522205105 20.3988374004388 20.9914414794798 19.8062333213978 21.0127627400389 21.4492633606342 20.5762621194437 20.4996981341852 20.9623513111637 20.0370449572068 20.8590130864054 21.3182840150851 20.3997421577257 26 20 20
20 20.5714381802497 20.9142136955357 20.2286626649637 21.0249561374532 21.3629300469873 20.6869822279191 20.5706185807699 20.9176507247163 20.2235864368235 20.7661506310594 21.0973192746226 20.4349819874962 20.5419269052803 21.1438145520392 19.9990618084602 21.0042623722225 21.6716002079434 20.378312066963 20.5576153348409 21.032086600693 20.1091505608468 20.7482335783107 21.7536966368763 19.7786046252425 20.512415630311 21.0852019511815 19.9396293094404 20.9835686069918 21.4341086103321 20.5330286036515 20.5446120889119 21.0573838764034 20.0318403014203 20.730316525562 21.0830692290005 20.3775638221236 26 20 20
20.25 20.5300736250207 20.9163933208525 20.1437539291889 20.9657532922311 21.3153950546937 20.6161115297684 20.5237912678809 20.910267816394 20.1373147193678 20.8476845945997 21.1547954037229 20.5405737854766 20.4988485830346 21.3130716803005 19.7470755697409 20.9589798355584 21.6742748294059 20.2572317550563 20.5301507112167 21.1896304375264 19.8579520982353 20.84851089681 21.3229290015416 20.3724401876578 20.4676235410484 21.0441590218 19.8910880602969 20.9522063788857 21.3383022402778 20.5661105174936 20.5365101545525 21.0118158721031 20.0612044370019 20.8493371990203 21.2653614978842 20.4333129001564 26 20 20
20.5 20.4949074943065 20.844016026629 20.1457989619839 20.9729925218889 21.3503368884209 20.5956481553569 20.4699411666926 20.8062641205395 20.1336182128456 20.7554387248859 21.1054853290304 20.4053921207414 20.495856364261 21.1101077798378 19.8797072087752 20.969281659007 21.8247863577227 20.1211986860551 20.4788059454084 21.1764316667744 19.7634506666107 20.7597430054305 21.5126240570849 19.9982533926869 20.4968052342156 20.948401509862 20.0452089585691 20.9655707961252 21.4598727291963 20.4712688630541 20.4876707241243 20.9222421255514 20.0530993226971 20.764047285975 21.2315073550133 20.2965872169367 26 20 20
20.75 20.4846490271247 20.8853151613194 20.08398289293 20.9206940343805 21.3047083181519 20.5366797506092 20.4147886986183 20.7544742662374 20.0751031309992 20.6619534853675 21.0784131529188 20.2454938178161 20.493296276365 21.084529774249 19.8847682800003 20.9186489704773 21.6909140595394 20.1504740092217 20.4246259489626 21.1522408822635 19.677336514973 20.6678333521514 21.6706690461508 19.6532379245842 20.5019435256053 21.0359066153365 19.967980435874 20.9166039065741 21.3903912919201 20.4428165212281 20.4344631993069 20.90436513397 19.9645612646439 20.6737132189354 21.1929553729354 20.1544710649354 26 20 20
21 20.4736880024262 20.888673808174 20.0587021966784 20.8900538685458 21.2437391234868 20.5363686136047 20.498701178528 20.8788794662646 20.1185228907913 20.7619816856628 21.0808973325932 20.4430660387325 20.4889675272547 21.1470984155665 19.800277589286 20.8904346767358 21.8374875670969 19.9426201699947 20.5106790173282 21.0085490686367 19.9888532884192 20.7704150466628 21.3394491845981 20.1845141867276 20.5042470520832 21.0267307251166 19.9817633790499 20.8908154849259 21.3455580689024 20.4360729009494 20.5226568561284 20.9763177997038 20.0689959125531 20.7788484076627 21.1583168465099 20.3993799688156 26 20 20
21.25 20.3703162061 20.7889162029502 19.9517162092498 20.9385044835358 21.2986385905061 20.5783703765656 20.4332645714702 20.7471789010133 20.1193502419272 20.6142455295706 20.9791778794208 20.2493131797204 20.3757795464086 21.1784541410081 19.5621782711919 20.9471614950522 21.5920245550756 20.2849844119961 20.4561404972842 21.1837356848531 19.6827934580874 20.6332127429264 21.534488572513 19.6940024866282 20.3812428867172 20.924164080313 19.8383216931214 20.9558185065686 21.3718843076175 20.5397527055198 20.4790164230982 20.9234756658267 20.0345571803697 20.6521799562821 21.128249656247 20.1761102563173 26 20 20
21.5 20.4343456016563 20.7375464562636 20.131144747049 20.8997243647696 21.2377592506065 20.5616894789327 20.3885453275193 20.7076701701298 20.0694204849089 20.639070834736 21.0007272252921 20.27741444418 20.4346044942443 21.0059847190899 19.8627064842227 20.9093078238111 21.7383162589571 20.061132470582 20.4114100868967 21.1498156356108 19.6272750194279 20.6583670522791 21.5721260276298 19.7060156418423 20.4348633868324 20.8875978084679 19.982128965197 20.9188912828526 21.3957168362307 20.4420657294744 20.4342748462741 20.9095555975041 19.9589940950441 20.6776632698222 21.1812269235608 20.1740996160835 26 20 20
21.75 20.4608663335306 20.8649704566483 20.0567622104129 20.8439855264268 21.2341467595755 20.4538242932781 20.3271373567454 20.7696692636853 19.8846054498055 20.5867704299636 20.9671499012652 20.2063909586619 20.4704271178966 21.3870429284575 19.5346897386037 20.8575869960239 21.5556388404007 20.1323322124528 20.3543023117645 21.0406628531533 19.6136118603376 20.6105139876174 21.2408413340238 19.9326995259033 20.4799879022627 21.000946298399 19.9590295061263 20.8711884656211 21.3379429768528 20.4044339543894 20.3814672667836 20.9347722448228 19.8281622887444 20.6342575452713 21.0868119647297 20.181703125813 26 20 20
22 20.4481657945553 20.8096037799802 20.0867278091305 20.8613326139319 21.2142544993433 20.5084107285206 20.4417593027971 20.7566975782887 20.1268210273055 20.5441357768789 20.9034580483582 20.1848135053995 20.4614737336463 21.100580650116 19.7957509389947 20.8706317929118 21.4838975627708 20.2387676650931 20.4612944066945 21.1316095555402 19.7519090500539 20.5609616543817 21.3400227117133 19.7482488420444 20.4747816727373 21.0139140897905 19.935649255684 20.8799309718916 21.2914417946004 20.4684201491828 20.480829510592 20.9030588469932 20.0586001741908 20.5777875318846 21.0874100433393 20.06816502043 26 20 20
22.25 20.4441278102333 20.7696269779741 20.1186286424926 20.8447722007589 21.1615734845686 20.5279709169493 20.4612779639505 20.8501745405756 20.0723813873254 20.5815350909912 20.9300752616607 20.2329949203218 20.4437211558508 21.3075761224565 19.5806794980101 20.8561893914693 21.5168569329936 20.1726874685242 20.4831186638763 21.0669231841664 19.8556327437345 20.6004070461105 21.16350400984 19.9995661721425 20.4433145014683 20.8704336499485 20.0161953529881 20.8676065821797 21.3362050563441 20.3990081080153 20.5049593638022 20.9965319235078 20.0133868040965 20.6192790012297 21.1156881767018 20.1228698257576 26 20 20
22.5 20.4603772502842 20.8321704885196 20.0885840120488 20.8573635761066 21.2389061871138 20.4758209650994 20.3297419556916 20.6685817431297 19.9909021682534 20.6490920810298 20.9474817226091 20.3507024394506 20.4561613389105 21.1441680968317 19.7765864037367 20.8591951337767 21.8118140621041 19.9029130901091 20.3368463570347 20.9361878831429 19.7232960282402 20.6540690851202 21.1473737135808 20.1508104484789 20.4519454275369 20.9672502758382 19.9366405792356 20.8610266914468 21.3361071752992 20.3859462075944 20.3439507583779 20.8373393948416 19.8505621219142 20.6590460892106 21.1052639859857 20.2128281924355 26 20 20
22.75 20.511416692298 20.9348188660591 20.0880145185369 20.8746355544887 21.3480340032744 20.401237105703 20.3579809159458 20.74514839945 19.9708134324415 20.6108462607876 20.9289319027732 20.292760618802 20.5046705143483 21.1853942871947 19.8374390974013 20.8880788689022 21.8299520260174 19.91931908296 20.381403182369 21.2617137155589 19.4542481163326 20.6310654044449 21.2433994361301 19.9782930854451 20.4979243363987 21.0487418929616 19.9471067798358 20.9015221833157 21.4147870597846 20.3882573068469 20.4048254487922 20.9168935915505 19.8927573060339 20.6512845481022 21.137979098665 20.1645899975393 26 20 20
23 20.4756180274204 20.8441665104533 20.1070695443875 20.8639948618176 21.1767311745345 20.5512585491007 20.3567924649445 20.7140759550376 19.9995089748514 20.5594603148267 20.9196326742482 20.1992879554052 20.4774042431215 21.3338596928758 19.6173763619651 20.8700617175989 21.6395584104453 20.08843131319 20.3684397717806 20.8524377266833 19.8611472032057 20.5688510446009 21.2538623104039 19.8650583192495 20.4791904588226 21.051590649588 19.9067902680572 20.8761285733802 21.3436007940036 20.4086563527568 20.3800870786167 20.895264833031 19.8649093242023 20.578241774375 20.9908893367644 20.1655942119857 26 20 20
23.25 20.4299162605786 20.797093681267 20.0627388398902 20.7451609855859 21.1472041438673 20.3431178273046 20.3405924015375 20.6636436487774 20.0175411542977 20.5764305701929 20.9124626696069 20.2403984707789 20.4263990824164 21.3888645582216 19.4709679629356 20.7466035992483 21.4634428495647 20.0268791216071 20.3451516223523 20.8832131924973 19.7979716105777 20.5790301650517 21.3160620516606 19.8367990887251 20.4228819042541 20.9655202990866 19.8802435094216 20.7480462129106 21.249104350826 20.2469880749953 20.3497108431671 20.9271374070023 19.772284279332 20.5816297599106 20.9671776785549 20.1960818412663 26 20 20
23.5 20.5175999090113 20.8056087229231 20.2295910950995 20.8303897893561 21.2089031647409 20.4518764139712 20.3721462163214 20.7524449461484 19.9918474864943 20.5110897998596 20.8790443808154 20.1431352189037 20.512559943086 21.1391906062895 19.896009211733 20.8308910374674 21.4785427499265 20.1822368287856 20.3750951186257 21.4392035687012 19.3050888639415 20.5120854937256 21.2014061527891 19.8207734469301 20.5075199771607 20.955959697583 20.0590802567383 20.8313922855788 21.3685804503307 20.2942041208269 20.3780440209301 20.9301113882947 19.8259766535655 20.5130811875916 21.0428777666719 19.9832846085113 26 20 20
23.75 20.3947302484261 20.8368368692216 19.9526236276305 20.8126952949843 21.2007757643692 20.4246148255993 20.4221467417514 20.797529059664 20.0467644238389 20.4925978664668 20.7919241725053 20.1932715604284 20.3995276041754 21.6049330227105 19.1845274741417 20.8076374882295 21.6781809209368 19.9472096690317 20.4166433971164 21.1103684521332 19.7339250313697 20.4857573147282 21.1411625559456 19.844033176988 20.4043249599247 20.9970746560125 19.8115752638369 20.8025796814747 21.2595821942319 20.3455771687174 20.4111400524814 20.9800138220978 19.8422662828651 20.4789167629896 20.8977414627832 20.0600920631961 26 20 20
24 20.3958535003834 20.81877854049 19.9729284602768 20.8342378466622 21.1970294051978 20.4714462881266 20.3542772389489 20.6461705810707 20.062383896827 20.5676430354982 20.9988830612317 20.1364030097646 20.4049278253184 21.2499975601204 19.5417094406464 20.8271216592567 21.8782250773387 19.7902506159857 20.3457034881515 20.8903305406088 19.8182239372889 20.5579540134195 21.3918840241959 19.7434020468004 20.4140021502535 20.9994308862137 19.8285734142933 20.8200054718512 21.313575907169 20.3264350365334 20.3371297373541 20.7230756871282 19.95118378758 20.5482649913408 21.0875055310195 20.009024451662 26 20 20


==> data/multizone_varying_005.dat <==
t deepc_mean1 deepc_max1 deepc_min1 deepc_mean2 deepc_max2 deepc_min2 deepc_mean3 deepc_max3 deepc_min3 deepc_mean4 deepc_max4 deepc_min4 mpc_mean1 mpc_max1 mpc_min1 mpc_mean2 mpc_max2 mpc_min2 mpc_mean3 mpc_max3 mpc_min3 mpc_mean4 mpc_max4 mpc_min4 max min ref
0 22.4890396362082 23.2140078253113 21.7640714471051 22.7142463208714 23.2759296720497 22.1525629696931 22.8132870671467 23.6292982176725 21.997275916621 22.9336234410138 23.6936015159834 22.1736453660442 22.4896678222392 23.2885530896326 21.6907825548457 22.7142463208714 23.3269917948841 22.1015008468588 22.8132870671467 23.7034810495385 21.923093084755 22.9336234410138 23.7626904318898 22.1045564501378 26 20 20
0.25 21.6196787286096 22.2873642211836 20.9519932360356 21.3307861806499 21.7633481350564 20.8982242262434 20.7985550118761 21.4184984645363 20.1786115592158 21.0043356661909 21.6069093328958 20.4017619994861 21.622362957942 22.3577161072362 20.8870098086478 21.3466609635398 21.7904135340661 20.9029083930135 20.8214146992372 21.4515331430777 20.1912962553968 21.0259253709212 21.63893481313 20.4129159287123 26 20 20
0.5 20.903686799637 21.5479047125182 20.2594688867559 20.5546947702272 20.7735492155039 20.3358403249505 19.7317500923845 19.9369402754621 19.5265599093068 19.9679533506199 20.1555213281709 19.7803853730689 20.9247167726319 21.6073098176975 20.2421237275663 20.7512092861095 20.9517504882538 20.5506680839652 20.0139705391756 20.1477428311706 19.8801982471807 20.2349587900279 20.395540320021 20.0743772600348 26 20 20
0.75 20.3908477125488 20.9245022892346 19.8571931358629 20.6369411949934 20.8491630519007 20.424719338086 19.8498910273025 20.0503722565994 19.6494097980057 20.0495278681334 20.2436497817744 19.8554059544925 20.4514371528366 20.9756142448208 19.9272600608524 20.7681294195659 20.9695996567017 20.5666591824301 20.0312845243429 20.1625608762937 19.9000081723921 20.2250692513531 20.3669775125596 20.0831609901467 26 20 20
1 20.2704140813636 20.5469555671496 19.9938725955776 20.767969104677 20.9478390795851 20.5880991297689 20.0320428029841 20.1886326612187 19.8754529447495 20.2312296274305 20.3814151706639 20.0810440841972 20.263432029663 20.5520635936743 19.9748004656516 20.7959131949687 20.9758466243679 20.6159797655695 20.0629506165922 20.1905874647122 19.9353137684722 20.2637580193376 20.4132237510573 20.1142922876178 26 20 20
1.25 20.3023659996255 20.463619355165 20.141112644086 20.8701182316511 21.0549616385263 20.6852748247759 20.173592841692 20.3145455784284 20.0326401049556 20.3582470751897 20.5113407392535 20.2051534111258 20.1759415555352 20.322801833211 20.0290812778594 20.8118776584594 21.0052296103039 20.618525706615 20.0834137283389 20.2175868631456 19.9492405935322 20.2722317195915 20.4146361096141 20.1298273295688 26 20 20
1.5 20.3812520155232 20.5022252728579 20.2602787581886 20.9545662680217 21.1104998007565 20.7986327352869 20.2676248716276 20.372839918516 20.1624098247392 20.4791044338795 20.6004258026651 20.3577830650939 20.1598066244079 20.2697953963528 20.0498178524631 20.8333898200381 20.9987050335534 20.6680746065228 20.0920988550553 20.19508695309 19.9891107570207 20.3077824545094 20.4452354944106 20.1703294146081 26 20 20
1.75 20.3952973438821 20.5119178036538 20.2786768841104 20.9656553243709 21.0990057907006 20.8323048580412 20.2704852604415 20.3650464540007 20.1759240668824 20.4810551994671 20.6114439821781 20.3506664167561 20.1218023665949 20.2412355867255 20.0023691464644 20.8109111047222 20.9731251600379 20.6486970494064 20.052858002811 20.1671190480021 19.9385969576198 20.2661095534551 20.4254041433773 20.1068149635329 26 20 20
2 20.3579172143021 20.4564557042095 20.2593787243946 20.9383869409146 21.0993602277073 20.7774136541218 20.2173902796805 20.3149766279258 20.1198039314351 20.4541609810173 20.5755708835072 20.3327510785275 20.073677230185 20.1903023799598 19.9570520804103 20.7934439150006 20.9812666393921 20.6056211906091 20.020069877349 20.1333153659603 19.9068243887377 20.2560532134583 20.3809321711378 20.1311742557787 26 20 20
2.25 20.346348967829 20.4472507049092 20.2454472307487 20.955486211423 21.0975357579056 20.8134366649403 20.184343660209 20.2625823913855 20.1061049290326 20.4592283651717 20.5719920951528 20.3464646351906 20.0797921380893 20.180938989805 19.9786452863737 20.837491384148 20.9915332656006 20.6834495026954 20.0307210724481 20.1241423979663 19.9372997469298 20.3019495378857 20.4315768745778 20.1723222011937 26 20 20
2.5 20.3043719464913 20.3962450549961 20.2124988379866 20.9618047189132 21.1215001201758 20.8021093176505 20.1511291242588 20.238337173596 20.0639210749217 20.4137013837086 20.5484661660953 20.2789366013218 20.0635624033262 20.1648689892304 19.9622558174219 20.85563859066 21.025991209317 20.685285972003 20.0180465690854 20.1108423278242 19.9252508103466 20.2766646347209 20.4226870402786 20.1306422291633 26 20 20
2.75 20.2745185382634 20.3804173633924 20.1686197131344 20.9825227503195 21.1361507349861 20.8288947656529 20.1536056327278 20.246994832159 20.0602164332966 20.4181207320508 20.522418084911 20.3138233791905 20.0394152679623 20.1562461257538 19.9225844101707 20.8789299368784 21.0451479920344 20.7127118817223 20.027745835075 20.1386460546411 19.916845615509 20.2886920805629 20.41036130688 20.1670228542459 26 20 20
3 20.265160163055 20.3534101733569 20.1769101527531 20.9952780752623 21.1584466986481 20.8321094518765 20.1636910454709 20.2456981656978 20.081683925244 20.4256253895274 20.5432681132499 20.3079826658049 20.0511600581607 20.14513556226 19.9571845540614 20.8897155772461 21.0634665135594 20.7159646409329 20.0380427779062 20.1277194359817 19.9483661198308 20.2973439873694 20.4267166846414 20.1679712900974 26 20 20
3.25 20.2464055004351 20.3388174553647 20.1539935455055 20.9934496575814 21.1499324022348 20.8369669129279 20.1404946098473 20.2216299922928 20.0593592274017 20.4118551419526 20.5281087075382 20.2956015763671 20.066869411558 20.1908598001765 19.9428790229396 20.9045533819452 21.0725040415051 20.7366027223852 20.0417230178329 20.141068241922 19.9423777937437 20.3098453224045 20.4380931518225 20.1815974929865 26 20 20
3.5 20.2129941850343 20.2924637024059 20.1335246676627 21.0006875593645 21.1437321308208 20.8576429879081 20.1377814042978 20.217096425163 20.0584663834327 20.3844853611138 20.5013034511719 20.2676672710557 20.0392227397926 20.1287134545476 19.9497320250375 20.9140786242916 21.0749648370656 20.7531924115176 20.0447476253517 20.1403989748015 19.9490962759019 20.2886427760499 20.4148166008401 20.1624689512597 26 20 20
3.75 20.1764515755737 20.2635252661923 20.0893778849552 20.9911329746357 21.1494655582604 20.832800391011 20.1154129614161 20.1916365080797 20.0391894147525 20.3838666187345 20.4863847199187 20.2813485175503 20.0259431292622 20.1124635516227 19.9394227069017 20.9065455655586 21.0943375342356 20.7187535968817 20.027225236258 20.1191092973387 19.9353411751774 20.2933259911445 20.4052553179247 20.1813966643642 26 20 20
4 20.1563145291282 20.2543618971042 20.0582671611523 21.0057737523648 21.1610466289709 20.8505008757587 20.0946096720487 20.1728628017675 20.0163565423298 20.3711881505006 20.4833105417429 20.2590657592583 20.0433604963908 20.1346411889236 19.9520798038581 20.9263589886871 21.0878023009334 20.7649156764408 20.0152409499718 20.0994525013572 19.9310293985865 20.289747903893 20.4175355602579 20.1619602475281 26 20 20
4.25 20.1384242920773 20.2407914512019 20.0360571329527 20.9910204593813 21.1338357952802 20.8482051234824 20.0960032953205 20.1950503922349 19.9969561984061 20.3645850441687 20.4966587400142 20.2325113483232 20.0260964062799 20.1329864175229 19.9192063950369 20.9065091089651 21.0519807015139 20.7610375164163 20.0107432822716 20.1038102632982 19.917676301245 20.2779269155414 20.4209563767898 20.134897454293 26 20 20
4.5 20.1301169814294 20.2213193009246 20.0389146619342 20.9770807504895 21.1283069821866 20.8258545187924 20.1006394948603 20.1878813850292 20.0133976046913 20.3580564913628 20.482621257958 20.2334917247676 20.0268091201749 20.1390496959911 19.9145685443586 20.8958596312855 21.0656651111151 20.7260541514558 20.021600675726 20.1184369938483 19.9247643576038 20.277428078903 20.4073506582571 20.1475054995489 26 20 20
4.75 20.1397249013563 20.2432694567624 20.0361803459501 20.9747942067588 21.1453058885123 20.8042825250053 20.1090153998988 20.2106571261725 20.0073736736252 20.3746595863884 20.4861435238956 20.2631756488813 20.0368026155529 20.1408996854153 19.9327055456905 20.8943850366583 21.0736012881985 20.7151687851182 20.0322975536022 20.1483537605506 19.9162413466538 20.2963578219188 20.4153889795499 20.1773266642877 26 20 20
5 20.1323221550852 20.2193256185428 20.0453186916276 20.9741718704588 21.1239885073048 20.8243552336128 20.1058240359732 20.1921201066996 20.0195279652468 20.3457652454517 20.4522474957965 20.239282995107 20.0428618003861 20.1267948655019 19.9589287352704 20.8942090859844 21.0491167845423 20.7393013874266 20.0303914552925 20.1168599117059 19.9439229988791 20.2689699427395 20.3782099555382 20.1597299299408 26 20 20
5.25 20.1109121374002 20.211385592343 20.0104386824573 20.9448554003319 21.0789875303485 20.8107232703153 20.0999567645321 20.1996346985482 20.000278830516 20.355004050793 20.4862972457567 20.2237108558293 20.0222443331256 20.1320279347465 19.9124607315048 20.862457590309 20.9971685029392 20.7277466776789 20.0217499193338 20.1264222548949 19.9170775837728 20.2756564567073 20.4129774272682 20.1383354861464 26 20 20
5.5 20.1160915340519 20.2044566586735 20.0277264094303 20.9211309896664 21.0825765090515 20.7596854702812 20.1050360075912 20.1902595692442 20.0198124459383 20.3376754554455 20.4575453980317 20.2178055128592 20.0362073570186 20.1189317344241 19.9534829796132 20.8408099806491 21.0186548240611 20.6629651372372 20.0302785152298 20.1201897543672 19.9403672760924 20.2617735126629 20.3762603131857 20.1472867121402 26 20 20
5.75 20.111494034921 20.21668012446 20.0063079453819 20.8798717932805 21.0311578532281 20.7285857333329 20.0894625309928 20.185297670993 19.9936273909926 20.3211507060188 20.4259634167008 20.2163379953367 20.0357312597969 20.1366994278127 19.9347630917811 20.8083062477507 20.9622840043139 20.6543284911875 20.027557854639 20.1216046654329 19.9335110438451 20.2575837258412 20.3683968744184 20.1467705772641 26 20 20
6 20.1253151601083 20.2101913393803 20.0404389808363 20.8516503005182 20.9885571068411 20.7147434941953 20.11644092286 20.2061891049688 20.0266927407513 20.3436087481976 20.4646021138378 20.2226153825574 20.0503130366148 20.1302376330982 19.9703884401314 20.7820401490211 20.92844175704 20.6356385410022 20.0570341914865 20.1564178104802 19.9576505724927 20.2826921605998 20.4075605544629 20.1578237667367 26 20 20
6.25 20.1241462020684 20.2247941113995 20.0234982927374 20.8155396270503 20.9488924642264 20.6821867898741 20.1056846948819 20.1872077672696 20.0241616224941 20.3419564521725 20.4447642956521 20.2391486086929 20.0568498750585 20.141541643477 19.97215810664 20.7379536987801 20.88760213587 20.5883052616901 20.0342738926339 20.1284320137627 19.9401157715051 20.2699804135285 20.3768962985538 20.1630645285031 26 20 20
6.5 20.1075727543144 20.1878347376434 20.0273107709855 20.776060811374 20.9180138380225 20.6341077847255 20.0912712462393 20.1832240012397 19.999318491239 20.3039681950414 20.4117942383615 20.1961421517213 20.0316801991569 20.1270659666798 19.936294431634 20.6987780157306 20.8547628493809 20.5427931820803 20.0204848868796 20.1269498379476 19.9140199358117 20.2324862618784 20.342620619244 20.1223519045128 26 20 20
6.75 20.1298705835821 20.2277045953459 20.0320365718182 20.7209622764436 20.8558879489192 20.586036603968 20.0909490682529 20.1769279512511 20.0049701852547 20.3252606444949 20.4329121169112 20.2176091720785 20.0613450829286 20.1688105448342 19.9538796210229 20.6429116314771 20.7827473863072 20.503075876647 20.0188761954146 20.1178624908041 19.9198899000252 20.2527044840457 20.3619243785094 20.1434845895821 26 20 20
7 20.1039115285512 20.1994908155648 20.0083322415375 20.6767991472513 20.8101007753978 20.5434975191048 20.1175921751503 20.2103100979037 20.024874252397 20.3231550608709 20.4257576596365 20.2205524621053 20.0297482408321 20.1489835205123 19.9105129611519 20.6054326401862 20.755438850477 20.4554264298954 20.0551820415899 20.147011760277 19.9633523229027 20.2597148208613 20.367710285467 20.1517193562555 26 20 20
7.25 20.1387298298798 20.2326206523407 20.0448390074189 20.6435352926465 20.7943780444231 20.4926925408699 20.1210685287227 20.2199152063271 20.0222218511183 20.3386017162117 20.4514055235231 20.2257979089003 20.0517109062561 20.1537948734574 19.9496269390547 20.561929813036 20.7187359584951 20.405123667577 20.0436036262087 20.146886280925 19.9403209714924 20.2610061212125 20.3777770922875 20.1442351501376 26 20 20
7.5 20.1238142781147 20.2103175676101 20.0373109886193 20.5753991040399 20.7115596799757 20.4392385281041 20.1243140069789 20.2120801682713 20.0365478456864 20.3340471229044 20.4377876242565 20.2303066215523 20.0537854822047 20.1384068709749 19.9691640934344 20.4930637186389 20.6433590525819 20.3427683846959 20.0456803511188 20.1355457332237 19.9558149690138 20.2554731091955 20.3650206360528 20.1459255823383 26 20 20
7.75 20.1302503731957 20.2233204332194 20.0371803131721 20.5056386405652 20.6361266897708 20.3751505913596 20.0954925016473 20.2045735594938 19.9864114438008 20.3226541549695 20.4436179056067 20.2016904043323 20.0559822944254 20.1588152616616 19.9531493271893 20.431322916371 20.5943012179431 20.2683446147989 20.0285286568996 20.1484547750383 19.9086025387609 20.2550907215035 20.3880051202186 20.1221763227885 26 20 20
8 20.1376776341158 20.2160590961699 20.0592961720618 20.4578522941849 20.574017011534 20.3416875768359 20.1280402416964 20.2123079462674 20.0437725371253 20.3432920513661 20.4474616788012 20.239122423931 20.0735131067526 20.1672789491544 19.9797472643507 20.3922037776224 20.5300548113364 20.2543527439084 20.0729236285275 20.1608412419982 19.9850060150567 20.2872640459015 20.3946638106362 20.1798642811668 26 20 20
8.25 22.2607658610106 22.4127782675272 22.1087534544939 21.0299458878466 21.1191923669135 20.9406994087797 21.01571378481 21.1161708780357 20.9152566915843 21.2391250012037 21.3848281503014 21.0934218521059 22.201677081593 22.3685275093671 22.0348266538189 20.9698360663128 21.074431254244 20.8652408783817 20.9675474492096 21.0770910497428 20.8580038486763 21.1900682734958 21.3416869449076 21.0384496020841 26 20 23
8.5 23.1523920634006 23.2751574918122 23.0296266349889 21.5538299436737 21.6272159086841 21.4804439786632 21.798748662897 21.9266979718933 21.6707993539007 22.0063567997216 22.1866468698698 21.8260667295734 22.9749096026051 23.0897846555605 22.8600345496497 21.496662779942 21.5863658442076 21.4069597156764 21.7562375759568 21.8944607115313 21.6180144403824 21.9611964230621 22.1569295760282 21.7654632700961 26 20 23
8.75 23.0665241534831 23.1914827503448 22.9415655566213 22.0465483889871 22.1095426636228 21.9835541143514 22.4954131594789 22.64539909832 22.3454272206378 22.709392983789 22.8982648665405 22.5205211010375 23.0120398485992 23.1423048209894 22.881774876209 21.9948236461352 22.0705094707403 21.9191378215301 22.4575663302017 22.6174888012977 22.2976438591057 22.6702981155601 22.8734082955132 22.4671879356071 26 20 23
9 22.9846427227809 23.101584167705 22.8677012778568 22.4089776041812 22.504926552827 22.3130286555355 23.0988882610263 23.2328412268275 22.9649352952252 23.3039582705746 23.4698355535287 23.1380809876205 23.0154707247163 23.1564378484876 22.874503600945 22.366765244038 22.4500480520294 22.2834824360466 23.071912423797 23.2036856562044 22.9401391913896 23.2764279798527 23.4574606856406 23.0953952740647 26 20 23
9.25 22.925444919639 23.0503516871854 22.8005381520926 22.4168118825625 22.5473546352803 22.2862691298447 23.1077209884606 23.2202859709501 22.9951560059711 23.3235086898512 23.4467172163513 23.200300163351 23.0011292506819 23.1009826616647 22.901275839699 22.3984949878061 22.5402678381955 22.2567221374166 23.1126006172326 23.2086325159554 23.0165687185097 23.3270218465023 23.4384413293729 23.2156023636317 26 20 23
9.5 22.8795257811766 23.0295138018895 22.7295377604638 22.3728066045483 22.5080424536558 22.2375707554408 23.056889996318 23.1630818632899 22.950698129346 23.3169918001517 23.4590367702055 23.1749468300978 22.9902152733419 23.1095190605794 22.8709114861043 22.3831276821439 22.5099093232298 22.2563460410579 23.0995361353201 23.2025539551947 22.9965183154455 23.357425782261 23.4860806834253 23.2287708810968 26 20 23
9.75 22.8481511590544 22.9839302185034 22.7123720996053 22.353465839752 22.4951216741088 22.2118100053952 23.0417448987333 23.1599490652468 22.9235407322199 23.3211210097134 23.4478614793905 23.1943805400363 23.0001175872591 23.1082312478661 22.8920039266521 22.3711494182489 22.5047399878575 22.2375588486403 23.0903394596701 23.1874235028343 22.9932554165058 23.3688053930197 23.4841053266644 23.2535054593751 26 20 23
10 22.8365039200353 23.0286954186836 22.6443124213871 22.317651206802 22.4601401288278 22.1751622847762 23.042644274555 23.160520336297 22.924768212813 23.3187662017345 23.4381033384562 23.1994290650128 23.0010065454985 23.1206473673657 22.8813657236314 22.3420207313541 22.4799132557311 22.2041282069771 23.09689269641 23.1897180257987 23.0040673670212 23.3727376506086 23.4814823450711 23.263992956146 26 20 23
10.25 22.825368897992 23.0141790717271 22.6365587242569 22.2720537892734 22.4281647374251 22.1159428411218 23.0292799981628 23.1274477117324 22.9311122845933 23.3104926117311 23.4326561418656 23.1883290815966 22.9958337067547 23.1051183430572 22.8865490704522 22.3121339945149 22.4661346185504 22.1581333704794 23.1023409053476 23.1845365673204 23.0201452433748 23.3829554635458 23.4848317420587 23.2810791850329 26 20 23
10.5 22.8656218322309 23.0446316096555 22.6866120548063 22.2634723130174 22.4238543674255 22.1030902586092 23.0307039778075 23.1216813506569 22.9397266049581 23.3323043883286 23.4432765122936 23.2213322643636 23.0248334745782 23.1367867497222 22.9128801994343 22.3033091318935 22.4614143645398 22.1452038992471 23.0997625642056 23.1789841974974 23.0205409309139 23.4014681300573 23.5098486369419 23.2930876231727 26 20 23
10.75 22.8619188419695 23.0348296409153 22.6890080430236 22.2534863004298 22.395103019429 22.1118695814307 23.02922875998 23.1244741680629 22.9339833518972 23.3545821271525 23.4710307241155 23.2381335301896 23.0041868254602 23.1197845659888 22.8885890849315 22.2900574699297 22.4306033429057 22.1495115969536 23.090346702938 23.1941706547089 22.9865227511671 23.4164299872836 23.5484618137818 23.2843981607854 26 20 23
11 22.8902863039281 23.0588836002241 22.721689007632 22.2390947899493 22.3962141887482 22.0819753911505 23.0578631724077 23.1448646254369 22.9708617193784 23.3904757982628 23.4908347910109 23.2901168055147 23.0153680959565 23.1279468914301 22.902789300483 22.2680401370734 22.4322269267059 22.103853347441 23.1053268137614 23.1841049114344 23.0265487160883 23.4393055093794 23.5423872559886 23.3362237627702 26 20 23
11.25 22.8872965758641 23.0535608079251 22.7210323438031 22.2273538541442 22.3968896943019 22.0578180139866 23.0756028379101 23.162586432297 22.9886192435231 23.4067835136898 23.5209470390411 23.2926199883385 23.0166237706881 23.1033478170086 22.9298997243676 22.2476370100736 22.4266630274799 22.0686109926672 23.1080127354931 23.2016350979112 23.0143903730751 23.4413803942406 23.5645835067426 23.3181772817385 26 20 23
11.5 22.9208054958845 23.0712154634554 22.7703955283135 22.2296616671803 22.3969344011988 22.0623889331617 23.0779388396635 23.1549204902711 23.0009571890559 23.4438319628162 23.566112610863 23.3215513147694 23.0269301596419 23.1311774384913 22.9226828807925 22.2324878682628 22.4078938077721 22.0570819287534 23.0835960550774 23.1674849234837 22.9997071866711 23.4527077000928 23.5870633476111 23.3183520525744 26 20 23
11.75 22.9602181746669 23.0873708446272 22.8330655047067 22.237923480695 22.408048828489 22.0677981329011 23.0911722348476 23.1688652049011 23.0134792647942 23.4742927948292 23.5791310746374 23.3694545150209 23.0321254181942 23.1484910558269 22.9157597805615 22.2206575471663 22.428782390263 22.0125327040695 23.0671892343024 23.1905364369038 22.943842031701 23.4544024986913 23.5825236355122 23.3262813618704 26 20 23
12 23.0025168447846 23.0996620373505 22.9053716522186 22.2364648052463 22.4047654563533 22.0681641541393 23.1028416051622 23.1760203045422 23.0296629057823 23.4876534110769 23.5987833276344 23.3765234945194 23.0577861018733 23.1983207324908 22.9172514712559 22.2144329289695 22.4136432997007 22.0152225582382 23.0716413416718 23.1909148611136 22.9523678222299 23.460326544692 23.5970718255142 23.3235812638697 26 20 23
12.25 23.0237614669986 23.1240476338397 22.9234753001575 22.2286493989501 22.3963239969347 22.0609748009656 23.0829420073322 23.1665030883459 22.9993809263186 23.4983296223862 23.6223478166793 23.3743114280931 23.0558138477338 23.2287633508588 22.8828643446089 22.190568592188 22.3992748310766 21.9818623532993 23.0285863660763 23.1469671851468 22.9102055470059 23.448692593268 23.5768870434335 23.3204981431026 26 20 23
12.5 23.0510155570572 23.1860640097936 22.9159671043208 22.2536657642492 22.4220446842379 22.0852868442605 23.090568587232 23.1686649116227 23.0124722628414 23.5121612211975 23.6245641139506 23.3997583284443 23.0726459988819 23.3029196088523 22.8423723889115 22.2105981150541 22.4086341655254 22.0125620645829 23.0293059945772 23.12005339267 22.9385585964844 23.4557026769521 23.5702910471837 23.3411143067205 26 20 23
12.75 23.0917542348194 23.2389531995015 22.9445552701373 22.2591450063899 22.4333762639396 22.0849137488402 23.0772732541906 23.1555071348227 22.9990393735585 23.5175556791848 23.6468630179173 23.3882483404523 23.1148532531827 23.3606167989078 22.8690897074575 22.2146855589201 22.4229475639112 22.0064235539291 23.0142800534824 23.1148587248076 22.9137013821572 23.4595149595788 23.5937836276551 23.3252462915024 26 20 23
13 23.110025331725 23.2953373776822 22.9247132857678 22.2835039841093 22.4719526311074 22.0950553371112 23.0718641353284 23.1646777056958 22.9790505649611 23.530384601459 23.6495225972422 23.4112466056759 23.1110704781289 23.4057730265296 22.8163679297283 22.2371435026954 22.4581782756844 22.0161087297065 23.0068992983751 23.1306159430644 22.8831826536859 23.4704571305908 23.5953675361044 23.3455467250773 26 20 23
13.25 23.1211510616969 23.3625087489631 22.8797933744307 22.3259562421255 22.4889191658885 22.1629933183624 23.0592597400489 23.1429726034959 22.9755468766018 23.5354740374142 23.6562946428541 23.4146534319743 23.1174973741509 23.4709321239144 22.7640626243875 22.2818353008577 22.4734068406364 22.0902637610789 22.9980704824669 23.1110169877256 22.8851239772083 23.4794253914281 23.6127797817595 23.3460710010967 26 20 23
13.5 23.0952089810922 23.3476272692928 22.8427906928916 22.3461781400035 22.5141838901151 22.1781723898919 23.0316048384152 23.1153792386032 22.9478304382271 23.5112780702398 23.6286252272442 23.3939309132355 23.1042545027957 23.4617686526474 22.7467403529441 22.3016427405382 22.5010970992175 22.1021883818589 22.9701801084082 23.0877198110632 22.8526404057531 23.4555606630647 23.5853325489885 23.3257887771409 26 20 23
13.75 23.1057710081369 23.3584829424344 22.8530590738395 22.3840762452923 22.5637288476841 22.2044236429004 23.0042485982499 23.0806550927163 22.9278421037834 23.5128267796694 23.6315238563426 23.3941297029962 23.1180753035082 23.4633426226878 22.7728079843287 22.3507393828689 22.5565464131409 22.1449323525969 22.9595125219341 23.0603939320924 22.8586311117758 23.4733340808413 23.6030436669738 23.3436244947087 26 20 23
14 23.063748495922 23.2973856125243 22.8301113793197 22.4139366695817 22.5828194723686 22.2450538667948 22.9831285342201 23.0790001136335 22.8872569548068 23.4874890430493 23.6235319252971 23.3514461608014 23.0794732023405 23.3982583133715 22.7606880913095 22.3858121308113 22.5641814795438 22.2074427820789 22.9462192746952 23.0534103048077 22.8390282445827 23.4559599108327 23.6129488558747 23.2989709657906 26 20 23
14.25 23.038840150081 23.2344820306177 22.8431982695444 22.4623198694102 22.6373096384446 22.2873301003759 22.9639638212426 23.0327715783688 22.8951560641164 23.4680888531349 23.5762441732471 23.3599335330227 23.0598521208739 23.3208262542428 22.7988779875051 22.4412918336542 22.6261543912619 22.2564292760465 22.9374474175659 23.0080245228625 22.8668703122694 23.4469089813455 23.5747794197605 23.3190385429305 26 20 23
14.5 23.0056128416218 23.1655780409496 22.845647642294 22.5118843193617 22.6874282354381 22.3363404032854 22.9378676223253 23.0296892324386 22.846046012212 23.4649289450468 23.5917184503028 23.3381394397907 23.0221491248817 23.2381828238305 22.8061154259328 22.493682905201 22.6891921718282 22.2981736385739 22.9156246077752 23.0203209591371 22.8109282564132 23.4481088492535 23.5855363060763 23.3106813924307 26 20 23
14.75 22.964094480577 23.0900686211879 22.8381203399661 22.5534383292536 22.7215614909437 22.3853151675635 22.9127795823417 22.9974828313692 22.8280763333141 23.4201940132603 23.5479167290811 23.2924712974394 22.9751049118459 23.1369505388643 22.8132592848275 22.5423780570847 22.7276503627123 22.3571057514571 22.9010032917195 22.993380426636 22.808626156803 23.4134135418045 23.5554716308357 23.2713554527733 26 20 23
15 22.9457474567834 23.0396830761423 22.8518118374245 22.613561495183 22.7830590073326 22.4440639830334 22.8862652344252 22.9532388295709 22.8192916392794 23.3956124681467 23.5135955907073 23.2776293455862 22.97563946149 23.0970596480212 22.8542192749588 22.6038813427642 22.790553500672 22.4172091848564 22.8759843777913 22.9625732258547 22.7893955297279 23.3906518396221 23.52594370882 23.2553599704241 26 20 23
15.25 22.9211136896054 23.0068962932868 22.835331085924 22.6732529008768 22.8362948885859 22.5102109131677 22.8629543291829 22.9361934393991 22.7897152189668 23.3436213155863 23.4606525262477 23.2265901049248 22.9667259018762 23.0843991654135 22.849052638339 22.6738733708327 22.8520650019947 22.4956817396707 22.8671192137652 22.9498556231559 22.7843828043744 23.3524709956113 23.4786537784447 23.2262882127778 26 20 23
15.5 22.9231599191916 23.0228302552977 22.8234895830856 22.7129325860688 22.89439353451 22.5314716376276 22.8500049367982 22.9250965674538 22.7749133061426 23.3499922230025 23.4766551691875 23.2233292768175 22.9619251375077 23.0853126122552 22.8385376627602 22.7141906797931 22.9157523997275 22.5126289598587 22.8545686795995 22.9440441132761 22.765093245923 23.3592288955499 23.5019707319469 23.2164870591529 26 20 23
15.75 22.8921994976346 22.9819222334739 22.8024767617954 22.761874964932 22.9396406925702 22.5841092372938 22.8098505741794 22.8820989389864 22.7376022093723 23.2915606224153 23.400145095883 23.1829761489476 22.9408042064337 23.0364461997334 22.8451622131339 22.766397323193 22.961169404412 22.571625241974 22.8183461008152 22.9030294799566 22.7336627216739 23.3045500984076 23.4300849469722 23.1790152498429 26 20 23
16 22.8826003733003 22.9605806706403 22.8046200759603 22.8075098983574 22.9581695408827 22.6568502558322 22.8120222514764 22.8856074469102 22.7384370560426 23.2621008134727 23.3730980610711 23.1511035658743 22.9475838955909 23.0589363545804 22.8362314366013 22.8145076702825 22.9856855438856 22.6433297966795 22.8230592678218 22.9136684676323 22.7324500680113 23.2775762796755 23.4041806840039 23.1509718753471 26 20 23
16.25 22.8882328759942 22.9782730362174 22.7981927157709 22.8615424170696 23.0227611868178 22.7003236473215 22.7799125753593 22.8521237816584 22.7077013690601 23.2162932333378 23.341732701051 23.0908537656247 22.9593060368542 23.073661720615 22.8449503530933 22.8776991111571 23.0512867564819 22.7041114658322 22.8032000693965 22.8875377353129 22.7188624034802 23.2432717190136 23.3886866318329 23.0978568061942 26 20 23
16.5 22.8618974121935 22.9491091560283 22.7746856683586 22.9021631717584 23.0539768369428 22.7503495065739 22.7724841077343 22.8417707029747 22.7031975124939 23.1971218693629 23.3049779385049 23.0892658002209 22.9511765051361 23.0665573629692 22.835795647303 22.9216818792231 23.0878193036203 22.755544454826 22.7990337394287 22.8803804973361 22.7176869815213 23.2273655465931 23.3476209511846 23.1071101420016 26 20 23
16.75 22.8728159855457 22.9462738274202 22.7993581436712 22.939034442792 23.0922539754913 22.7858149100928 22.7574694803 22.8357382286776 22.6792007319224 23.1456857349997 23.2555403956163 23.035831074383 22.9523834760448 23.0523121966515 22.8524547554381 22.958508228792 23.115027490542 22.801988967042 22.7827228618097 22.8768817526047 22.6885639710148 23.1745429974558 23.3084301923605 23.0406558025512 26 20 23
17 22.8751132298324 22.9513921466268 22.798834313038 22.9977878764877 23.1522614306143 22.8433143223611 22.7518665456323 22.829759524051 22.6739735672137 23.1427060764117 23.2404533083571 23.0449588444663 22.9572182807951 23.0479025071776 22.8665340544126 23.0185862906356 23.1871602661662 22.850012315105 22.7777258894487 22.8623340729385 22.693117705959 23.172022667499 23.2737665706095 23.0702787643885 26 20 23
17.25 22.8792161439457 22.9737864524331 22.7846458354584 23.0298761788973 23.1601972737735 22.899555084021 22.7457637672765 22.8221760129849 22.669351521568 23.116696066414 23.2309719395292 23.0024201932988 22.9664988416268 23.079527711571 22.8534699716825 23.0564380661259 23.1972852705354 22.9155908617165 22.7785521539659 22.8749376023473 22.6821667055846 23.1525051525655 23.2926982319811 23.0123120731499 26 20 23
17.5 22.8723385791644 22.9600290039656 22.7846481543632 23.0456619247824 23.1817056767334 22.9096181728314 22.7438835608962 22.8114195738166 22.6763475479758 23.0765529388159 23.1856750246152 22.9674308530166 22.9664096882575 23.0638867521925 22.8689326243225 23.0730396216036 23.2234494413856 22.9226298018216 22.7762535195109 22.8634164118803 22.6890906271414 23.1120025341192 23.2396084363935 22.9843966318448 26 20 23
17.75 22.8756830530396 22.9606306423658 22.7907354637133 23.0845967908116 23.2158740895921 22.9533194920312 22.7379603436863 22.8196980587547 22.6562226286179 23.0520528116224 23.1616604701135 22.9424451531312 22.9651909373406 23.0704202371365 22.8599616375447 23.118253183735 23.2587414323198 22.9777649351502 22.7781138079427 22.867874250157 22.6883533657284 23.0946937424666 23.216943663823 22.9724438211101 26 20 23
18 22.8657322413189 22.9458597794 22.7856047032378 23.1150175479883 23.2525269985781 22.9775080973984 22.7379094143117 22.8104999428917 22.6653188857318 23.0357861670679 23.1425081845197 22.929064149616 22.9447051370189 23.0444024033731 22.8450078706647 23.1467880878636 23.291745909682 23.0018302660451 22.773900324125 22.8585586730476 22.6892419752025 23.0743990473021 23.2011363677133 22.947661726891 26 20 23
18.25 21.1549994972888 21.2964261279612 21.0135728666163 21.1497621582512 21.2796352105384 21.0198891059639 19.9168686558065 19.9988590089343 19.8348783026787 20.3257881986907 20.4394968604406 20.2120795369408 21.2248657271473 21.3950599021261 21.0546715521685 21.2520973102045 21.3962477558686 21.1079468645403 20.0534385578563 20.1632814410495 19.9435956746631 20.4591236277776 20.5978138190456 20.3204334365096 26 20 20
18.5 20.0090775519639 20.1054740027196 19.9126811012082 21.144175518176 21.286803670787 21.0015473655649 20.0317556491357 20.1141867645727 19.9493245336987 20.3417822127835 20.4317768526263 20.2517875729407 20.1116252048161 20.2362689060331 19.9869815035991 21.2054005810904 21.3658199842229 21.044981177958 20.1031822782571 20.1972771376493 20.0090874188649 20.4151387987805 20.5213541797399 20.3089234178212 26 20 20
18.75 20.0381458623619 20.1261482270535 19.9501434976702 21.0999564112846 21.2382637391936 20.9616490833756 20.0746827838104 20.144466493466 20.0048990741549 20.3334309302442 20.4243519823739 20.2425098781145 20.0769252537356 20.1758207847545 19.9780297227168 21.1148138096559 21.2724220286079 20.9572055907039 20.0788107783242 20.1766122354184 19.9810093212299 20.341849105379 20.4545021543236 20.2291960564344 26 20 20
19 20.0742724736467 20.1566228277848 19.9919221195086 21.0601392761264 21.1898704423439 20.9304081099089 20.1014972084118 20.1765562395778 20.0264381772458 20.3334478549709 20.4158845555196 20.2510111544221 20.054035652403 20.1707197504702 19.9373515543358 21.0360403019441 21.186684674792 20.8853959290961 20.051957599702 20.1746128120091 19.9293023873949 20.2890536124926 20.4017329380722 20.1763742869131 26 20 20
19.25 20.1021097165097 20.1900802028223 20.0141392301971 20.9979904676167 21.0980163229373 20.8979646122962 20.1047124248991 20.1800600906888 20.0293647591095 20.3359711502845 20.4449407948145 20.2270015057544 20.0635979073727 20.1816014179004 19.945594396845 20.9515222026168 21.070137841128 20.8329065641056 20.026742045676 20.1314202780725 19.9220638132795 20.2629179246164 20.3875280779801 20.1383077712528 26 20 20
19.5 20.1798439241301 20.26695933311 20.0927285151502 21.0014854301268 21.118381557848 20.8845893024056 20.1785711412955 20.2710241641115 20.0861181184796 20.3723925457216 20.4819811849948 20.2628039064483 20.1127913823604 20.2241476555265 20.0014351091943 20.9413916569676 21.0873708833878 20.7954124305475 20.0854765022471 20.2073910221513 19.963561982343 20.2835868774931 20.4011641523754 20.1660096026107 26 20 20
19.75 20.2167220064352 20.2910659207655 20.1423780921049 20.9238752308035 21.0291292001912 20.8186212614159 20.1565787188613 20.2269959626578 20.0861614750649 20.3594611755979 20.4790409310432 20.2398814201526 20.0960259759948 20.1886642916504 20.0033876603393 20.8304013220567 20.9468602730977 20.7139423710157 20.020579993663 20.1166980001142 19.9244619872117 20.2287040733045 20.3717863144326 20.0856218321764 26 20 20
20 20.2217438621513 20.295856015072 20.1476317092306 20.8749046454858 20.9995377347803 20.7502715561914 20.1313439159578 20.2091660921283 20.0535217397873 20.3295394286163 20.4284719073087 20.2306069499239 20.0798378658286 20.1771503240717 19.9825254075856 20.7955549635706 20.9354971305325 20.6556127966088 20.021547628282 20.1299627861189 19.9131324704452 20.2223821182926 20.3479107054418 20.0968535311433 26 20 20
20.25 20.2071839461084 20.2970492048854 20.1173186873314 20.8388043290384 20.9761756351313 20.7014330229455 20.1635704511208 20.2456316155321 20.0815092867095 20.3311564327522 20.4228420050558 20.2394708604487 20.0665622357605 20.190608770064 19.942515701457 20.755846890352 20.8994626456949 20.6122311350091 20.0524073393337 20.1516405198474 19.9531741588199 20.2227179131326 20.3403769760006 20.1050588502646 26 20 20
20.5 20.2178699619667 20.3162340382753 20.1195058856581 20.7828584973142 20.9221463944951 20.6435706001332 20.1676160606124 20.2570721444204 20.0781599768044 20.3255796296542 20.4416976864132 20.2094615728953 20.0902659238859 20.2080660980878 19.9724657496841 20.7089835770554 20.8653175860771 20.5526495680337 20.072831913153 20.1895371781094 19.9561266481966 20.2328694681336 20.3685793213448 20.0971596149223 26 20 20
20.75 20.2176944244177 20.304492185744 20.1308966630913 20.7405282875952 20.8725261291795 20.6085304460108 20.1723470160498 20.2476527859635 20.0970412461361 20.3311474467479 20.4380737412491 20.2242211522467 20.0800837896616 20.1943438544773 19.9658237248458 20.6464360637242 20.7970119935339 20.4958601339145 20.0513748946184 20.1635639330126 19.9391858562242 20.2138414114895 20.3454367531765 20.0822460698025 26 20 20
21 20.2342776074014 20.3181672987607 20.1503879160422 20.6726621550965 20.7985519063727 20.5467724038202 20.1635513763169 20.2405976361433 20.0865051164906 20.3336496123856 20.4277817972735 20.2395174274977 20.1090754174239 20.209241222198 20.0089096126498 20.5813687502426 20.7240941368312 20.4386433636541 20.0499038072258 20.1414394066551 19.9583682077965 20.2232049301213 20.3222017432685 20.1242081169742 26 20 20
21.25 20.2309573882213 20.3021130233081 20.1598017531344 20.6316543757821 20.7737330688932 20.489575682671 20.1654941141 20.2580415650447 20.0729466631553 20.3107265617356 20.4075740955659 20.2138790279052 20.0919336709583 20.1789233563713 20.0049439855453 20.5384856823188 20.6974048515447 20.3795665130929 20.0522514099813 20.158352392915 19.9461504270476 20.2005233080979 20.3046434932018 20.096403122994 26 20 20
21.5 20.2207492776645 20.3097546343206 20.1317439210085 20.5856313417367 20.7364865985298 20.4347760849436 20.1586084833659 20.2362543789839 20.0809625877479 20.3139226671516 20.4156791581522 20.2121661761509 20.0569013627688 20.1765285463721 19.9372741791654 20.4823442281464 20.6470227966795 20.3176656596133 20.0338918581572 20.1345873710331 19.9331963452813 20.1925664338482 20.3186012363432 20.0665316313531 26 20 20
21.75 20.2222943751645 20.2942717306338 20.1503170196951 20.5381829709668 20.6721492837494 20.4042166581842 20.1582708062642 20.2393570751038 20.0771845374246 20.3046709502164 20.4211465116209 20.188195388812 20.0870623319974 20.1893952580038 19.984729405991 20.4512622167426 20.5995642516174 20.3029601818677 20.0594789026392 20.1604671260562 19.9584906792221 20.2079289753318 20.353477361218 20.0623805894456 26 20 20
22 20.2128927785953 20.3094301812368 20.1163553759538 20.502027503751 20.6510873734825 20.3529676340195 20.179544702204 20.2716875583973 20.0874018460107 20.3248943964568 20.4235050132873 20.2262837796264 20.0623271951705 20.1762047625299 19.9484496278112 20.4012512274292 20.5690412146355 20.2334612402229 20.0629258499166 20.1754781152026 19.9503735846306 20.2112745586455 20.3282729635454 20.0942761537457 26 20 20
22.25 20.2300174016542 20.3158883679695 20.1441464353388 20.4767454267775 20.6364392188445 20.3170516347105 20.1928519573659 20.2723586561923 20.1133452585395 20.3121788991235 20.4061380392609 20.2182197589862 20.0760261142753 20.1846120694301 19.9674401591205 20.3733543920977 20.5567542736832 20.1899545105121 20.074779257521 20.1742348919323 19.9753236231097 20.1969265054185 20.3025170365125 20.0913359743246 26 20 20
22.5 20.2035096438746 20.2870803143029 20.1199389734463 20.440924844365 20.5902456564333 20.2916040322967 20.1778095139206 20.2831832923073 20.0724357355338 20.3058681757839 20.4075636889237 20.2041726626441 20.0584461241708 20.1712321217034 19.9456601266381 20.3353274632389 20.4973723868047 20.173282539673 20.0585543385013 20.1702496660076 19.946859010995 20.1893688331853 20.3097895994622 20.0689480669084 26 20 20
22.75 20.2137950946084 20.3031156252558 20.1244745639609 20.408791312065 20.5650849320766 20.2524976920533 20.1910195516276 20.265461951052 20.1165771522032 20.3217645495742 20.4338191048031 20.2097099943453 20.0616464735961 20.161209310522 19.9620836366701 20.3034168529777 20.4667615421511 20.1400721638043 20.0742445361124 20.1635253098723 19.9849637623524 20.2072818432093 20.341316501123 20.0732471852956 26 20 20
23 20.21107113642 20.3087602822394 20.1133819906005 20.3823533715686 20.536264936535 20.2284418066021 20.1934401776692 20.2732325247467 20.1136478305917 20.3116527274044 20.4202649427271 20.2030405120817 20.0728936995679 20.1929738087582 19.9528135903776 20.2773390970519 20.447310653732 20.1073675403718 20.0787863468662 20.1750345480193 19.9825381457132 20.1991489605669 20.3248243302449 20.0734735908889 26 20 20
23.25 20.2149332946576 20.3151296263322 20.1147369629831 20.3620638100395 20.5219059904028 20.2022216296762 20.1863226775826 20.28257381031 20.0900715448552 20.320218750804 20.4598143674093 20.1806231341986 20.0643159384267 20.1805767832906 19.9480550935628 20.2445203022608 20.423489394365 20.0655512101567 20.0554417221015 20.1716941362406 19.9391893079624 20.1921284950919 20.353283742144 20.0309732480398 26 20 20
23.5 20.1877805094899 20.2685071945711 20.1070538244086 20.3446407965507 20.4912685373979 20.1980130557036 20.1500281703246 20.2328235356311 20.0672328050182 20.3056252679143 20.4361488918899 20.1751016439387 20.0439803636391 20.1333129357068 19.9546477915714 20.2313616328521 20.3952480431012 20.067475222603 20.0271702064309 20.1288014036396 19.9255390092222 20.1847915693502 20.3310766259724 20.0385065127281 26 20 20
23.75 20.2076869350758 20.2978546910006 20.117519179151 20.339537994079 20.5044981101003 20.1745778780577 20.1758282826321 20.2637508555089 20.0879057097554 20.303559951505 20.4386981701418 20.1684217328681 20.0695071987579 20.1832149072046 19.9557994903112 20.2368469735647 20.4232185570955 20.0504753900339 20.0696729996791 20.1615746928047 19.9777713065535 20.1984673532551 20.3420610715305 20.0548736349798 26 20 20
24 20.1903771251701 20.2681079343113 20.1126463160289 20.3420860641622 20.5249723013976 20.1591998269269 20.1725485478503 20.2546522460998 20.0904448496007 20.3158523649854 20.4435013901118 20.188203339859 20.0548856166848 20.1635336043757 19.9462376289939 20.2369516620461 20.4386147343539 20.0352885897384 20.0640347763107 20.1704431688724 19.957626383749 20.2086149222405 20.3538193630803 20.0634104814007 26 20 20
24.25 20.1875333500604 20.2642213756113 20.1108453245095 20.3554103082366 20.5238467866292 20.1869738298439 20.1776222082884 20.279089126672 20.0761552899048 20.3232372488065 20.4494826610988 20.1969918365142 20.0461775457215 20.1494717816106 19.9428833098323 20.2399095490798 20.4228757149551 20.0569433832045 20.0554933046023 20.1713855726142 19.9396010365904 20.2030067826052 20.3515918523188 20.0544217128916 26 20 20
24.5 20.1975100376258 20.2793569610765 20.1156631141751 20.345895977173 20.5050954242037 20.1866965301424 20.1639233158034 20.2429390501658 20.0849075814409 20.3444964511786 20.4626489229747 20.2263439793824 20.0678633594528 20.1693304695876 19.9663962493179 20.236294077744 20.4096930456673 20.0628951098208 20.0516716330597 20.1585998771795 19.94474338894 20.2333790715269 20.3750476368964 20.0917105061574 26 20 20
24.75 20.1781331645046 20.2612662390666 20.0950000899426 20.3445198715875 20.4925106156124 20.1965291275625 20.1609714192244 20.234733996318 20.0872088421308 20.3337074922736 20.4527518764583 20.2146631080889 20.0418726672694 20.139620273581 19.9441250609578 20.2292409984458 20.4011111557227 20.0573708411689 20.0418007115782 20.1499559245216 19.9336454986349 20.2159232414162 20.3529906594099 20.0788558234225 26 20 20
25 20.1718358527492 20.2695218109938 20.0741498945046 20.3610294465994 20.5447521217397 20.177306771459 20.1687539861688 20.2520195104245 20.0854884619132 20.3415025660474 20.4356931019239 20.247312030171 20.0451121407617 20.1676461597084 19.9225781218149 20.2546779654414 20.4537772110964 20.0555787197865 20.0636780989911 20.1782432981633 19.9491128998189 20.2368900229077 20.3570839477246 20.1166960980907 26 20 20
25.25 20.1689052890935 20.2595944153857 20.0782161628013 20.396451383212 20.5612983978263 20.2316043685977 20.1700403292576 20.2605954072376 20.0794852512776 20.3453189810379 20.4543646652437 20.2362732968322 20.037272176444 20.1460526952204 19.9284916576675 20.286761797678 20.4552189242241 20.1183046711319 20.0611742922906 20.1780021670666 19.9443464175146 20.2371034447124 20.3745696791061 20.0996372103187 26 20 20
25.5 20.1615798857745 20.2506833963314 20.0724763752176 20.4085436019377 20.5859983663104 20.2310888375649 20.1559750873482 20.2388655812255 20.0730845934708 20.3482088010101 20.4537610211937 20.2426565808266 20.0416538151525 20.1417889081637 19.9415187221413 20.2877433085041 20.4744287515823 20.1010578654259 20.0319878678946 20.1510560044209 19.9129197313683 20.2257225263431 20.3655530705134 20.0858919821727 26 20 20
25.75 20.1250049237144 20.2062442368036 20.0437656106252 20.4336928370824 20.6058552169638 20.2615304572011 20.1321986505974 20.2160535581401 20.0483437430547 20.3393328796417 20.433878605636 20.2447871536474 20.0251621221467 20.1294609566676 19.9208632876258 20.3239086535963 20.5059935270085 20.1418237801841 20.0250053834314 20.1195738984863 19.9304368683764 20.2327105811548 20.3408690029213 20.1245521593882 26 20 20
26 20.1344723036026 20.2116123559271 20.0573322512781 20.453307446539 20.6083332149504 20.2982816781276 20.1368503170143 20.2144534576079 20.0592471764206 20.3466889326439 20.4652566019393 20.2281212633484 20.034013977364 20.1424644588689 19.925563495859 20.3478921311725 20.5142671306843 20.1815171316606 20.0367806642029 20.128280619017 19.9452807093888 20.2468437537173 20.3808659165979 20.1128215908367 26 20 20
26.25 20.1391265512265 20.2284905406081 20.049762561845 20.4842995306724 20.6460944535089 20.3225046078359 20.1328263646529 20.2076675474604 20.0579851818454 20.3555506815846 20.4726458687535 20.2384554944157 20.043749862099 20.1398197624098 19.9476799617882 20.3796060051619 20.5412817214754 20.2179302888484 20.0342343550667 20.135853423563 19.9326152865704 20.2573238969423 20.4063052572037 20.108342536681 26 20 20
26.5 20.1069091575907 20.2042867834061 20.0095315317753 20.5284242390778 20.688284895344 20.3685635828115 20.1161619789478 20.1900834925222 20.0422404653734 20.3422255362938 20.4526125795604 20.2318384930271 20.0088845632414 20.1206527777331 19.8971163487496 20.4206431247012 20.5982120759891 20.2430741734133 20.0137657716745 20.1129774987901 19.9145540445588 20.2403871545449 20.3738458485196 20.1069284605703 26 20 20
26.75 20.1064147615549 20.1876855884186 20.0251439346913 20.5435918702428 20.7064029432772 20.3807807972083 20.1020690924542 20.1723141523822 20.0318240325262 20.3349936794109 20.4418782272372 20.2281091315847 20.0234116236003 20.111203127703 19.9356201194975 20.441497076551 20.6155452307097 20.2674489223924 20.0081268261316 20.0800202058466 19.9362334464165 20.2413346364033 20.3573672893183 20.1253019834884 26 20 20
27 20.1194246399871 20.1918969371512 20.0469523428231 20.5865008422382 20.7591018229123 20.413899861564 20.1130122230954 20.1900394902207 20.0359849559701 20.3523675944389 20.4660120495363 20.2387231393415 20.035879052342 20.1350777002972 19.9366804043868 20.4940609101757 20.6790998351388 20.3090219852125 20.0331724371024 20.1181685380551 19.9481763361497 20.2721631063453 20.4041464875856 20.140179725105 26 20 20
27.25 20.1002012097644 20.1825346810811 20.0178677384477 20.6146684406212 20.7586868798515 20.4706500013908 20.0972976486384 20.1722366992371 20.0223585980396 20.346668826804 20.4526777654447 20.2406598881632 20.025057693501 20.1205117192474 19.9296036677545 20.5231140287773 20.6797147557502 20.3665133018044 20.0182764274538 20.1156687334572 19.9208841214504 20.2676265725452 20.3998136795229 20.1354394655675 26 20 20
27.5 20.1313913554728 20.2207731199027 20.0420095910429 20.6543700476516 20.8132022648518 20.4955378304514 20.1056678136344 20.1770375027459 20.0342981245228 20.3481893560222 20.4514272566973 20.2449514553471 20.0519407687673 20.1602196366912 19.9436619008434 20.5564805692666 20.7226951530875 20.3902659854457 20.0173522655001 20.1159289091873 19.9187756218129 20.2604158541684 20.3859164443361 20.1349152640007 26 20 20
27.75 20.1176942637705 20.2088759146518 20.0265126128892 20.6913970365618 20.8507880699061 20.5320060032174 20.0966245483887 20.187978856854 20.0052702399233 20.3484937897559 20.4498594160289 20.2471281634829 20.0390056746911 20.1330287044506 19.9449826449316 20.5950035871262 20.775090131713 20.4149170425394 20.0104624057412 20.1025756281517 19.9183491833306 20.2626876369941 20.375791977271 20.1495832967172 26 20 20
28 20.0887481887774 20.1661957771228 20.011300600432 20.7024030035142 20.8509768159357 20.5538291910926 20.0988590374549 20.1798332843747 20.0178847905351 20.3393479545389 20.4397629875072 20.2389329215706 20.0136183544408 20.1098308720574 19.9174058368241 20.6089161573885 20.7763158508345 20.4415164639424 20.0166721536762 20.1007831257299 19.9325611816225 20.2573364862739 20.3748934152346 20.1397795573133 26 20 20
28.25 20.0950519146473 20.1814822260293 20.0086216032653 20.7153486128097 20.8679195163137 20.5627777093057 20.1075644760169 20.1896602565754 20.0254686954583 20.3386256242991 20.447531814026 20.2297194345721 20.0119231810076 20.1146287204687 19.9092176415464 20.625278984179 20.7886792343059 20.461878734052 20.0300857307973 20.1211512195205 19.9390202420741 20.2610309533034 20.3915676942257 20.1304942123811 26 20 20
28.5 20.1019098905685 20.1778654985514 20.0259542825855 20.7549210622567 20.8998681463749 20.6099739781386 20.1050736513657 20.177107285969 20.0330400167625 20.3416363050471 20.4385752731175 20.2446973369768 20.0223262549816 20.1159239235437 19.9287285864195 20.6698984085738 20.8404259819465 20.4993708352012 20.034289824861 20.1239101365113 19.9446695132106 20.2704905089326 20.3763022205407 20.1646787973246 26 20 20
28.75 20.1130298572104 20.208983241967 20.0170764724538 20.7455190936156 20.896283049835 20.5947551373962 20.118149615505 20.1939790155588 20.0423202154511 20.3530268314297 20.4733021868877 20.2327514759717 20.0317784620215 20.1426965600227 19.9208603640204 20.6465192932768 20.8121971635507 20.4808414230029 20.026568335475 20.1115127731777 19.9416238977723 20.2622954694475 20.3904876468088 20.1341032920862 26 20 20
29 20.103450510426 20.1911447406791 20.0157562801729 20.7295017474191 20.8669830849273 20.5920204099109 20.0971774279859 20.1756262127029 20.0187286432689 20.2984860042603 20.4138264224146 20.1831455861059 20.0203124758245 20.119022530197 19.9216024214521 20.6415298670808 20.8020447127503 20.4810150214114 20.0215311496993 20.1204051624832 19.9226571369155 20.2226098922197 20.3527663529501 20.0924534314893 26 20 20


==> data/multizone_varying_03.dat <==
t deepc_mean1 deepc_max1 deepc_min1 deepc_mean2 deepc_max2 deepc_min2 deepc_mean3 deepc_max3 deepc_min3 deepc_mean4 deepc_max4 deepc_min4 mpc_mean1 mpc_max1 mpc_min1 mpc_mean2 mpc_max2 mpc_min2 mpc_mean3 mpc_max3 mpc_min3 mpc_mean4 mpc_max4 mpc_min4 max min ref
0 22.5298894018584 23.3640361453979 21.6957426583188 22.631548830858 23.1926912984015 22.0704063633144 22.7049572287151 23.5304344606961 21.8794799967342 22.8024071202807 23.616827310857 21.9879869297044 22.5460206374796 23.454568551011 21.6374727239483 22.631548830858 23.2437042499964 22.0193934117196 22.7049572287151 23.6054778454216 21.8044366120086 22.8024071202807 23.6908655100003 21.9139487305611 26 20 20
0.25 21.6581830157854 22.2753579691169 21.0410080624539 21.280329646256 21.7510531197601 20.8096061727518 20.6775455967725 21.3048365455065 20.0502546480385 20.9190685227107 21.5365436251434 20.3015934202779 21.6668329690822 22.3427873352469 20.9908786029175 21.2918833218653 21.7909210735459 20.7928455701847 20.6941828896492 21.3594848537144 20.028880925584 20.9347815215392 21.5813322612142 20.2882307818641 26 20 20
0.5 20.9103352601007 21.6329068284659 20.1877636917354 20.686176888692 21.1090166840421 20.2633370933418 19.9233156796731 20.3181441764578 19.5284871828884 20.0864879632272 20.4834385755891 19.6895373508653 20.9280236485872 21.7043842838249 20.1516630133494 20.8177132681785 21.3852380508246 20.2501884855324 20.1121043206583 20.6982439007154 19.5259647406012 20.2651747867735 20.7216961939306 19.8086533796164 26 20 20
0.75 20.4110028478501 21.0022515488648 19.8197541468355 20.6844699982023 21.1463430708938 20.2225969255108 19.8650588746747 20.4292203058153 19.3008974435341 20.0518451476164 20.5989575330889 19.5047327621439 20.462236412654 21.0374774496939 19.8869953756141 20.9194409354248 21.4138817788473 20.4250000920023 20.1983696390826 20.7910134752614 19.6057258029039 20.369466606036 20.9376016657007 19.8013315463713 26 20 20
1 20.6154878524549 21.483426527869 19.7475491770407 20.9283790556433 21.5577260381268 20.2990320731597 20.3418926096503 21.1238367449009 19.5599484743997 20.4368621380953 21.1472461807278 19.7264780954627 20.328606777702 20.8948434560392 19.7623700993647 20.8268538752244 21.3127929181085 20.3409148323402 20.1904534428835 20.8508279961157 19.5300788896513 20.2947170285802 20.8591279718245 19.730306085336 26 20 20
1.25 20.9284615200819 21.8237754986587 20.033147541505 21.2082459876568 21.7983672463485 20.6181247289651 20.725035421537 21.4125517837456 20.0375190593284 20.8198586587652 21.4778924714365 20.1618248460938 20.2463066853522 20.7118734592048 19.7807399114996 20.9369471847845 21.5004196304852 20.3734747390838 20.3435461613579 21.0265285576411 19.6605637650748 20.4484960225836 21.0540193699998 19.8429726751674 26 20 20
1.5 21.4320555771794 22.4243968043015 20.4397143500574 21.4424743627883 21.8415339878718 21.0434147377048 20.9544739395848 21.4987453134362 20.4102025657335 21.1814005801673 21.6956299456197 20.6671712147149 20.4229420979904 20.9191186697552 19.9267655262257 20.9073118329249 21.3380838363682 20.4765398294816 20.2116956595263 20.758141182058 19.6652501369945 20.4566131676803 20.9584278658578 19.9547984695028 26 20 20
1.75 21.2090233639349 22.1399937116454 20.2780530162244 21.4043263209013 21.7943770480667 21.0142755937359 20.835781786648 21.3241867841836 20.3473767891124 21.0322310072413 21.5306728161864 20.5337891982961 20.2769848554865 20.7724905073829 19.7814792035901 20.9305998569911 21.3320367233681 20.5291629906142 20.2004320504579 20.6334954852104 19.7673686157054 20.4006441946985 20.9076616169147 19.8936267724823 26 20 20
2 21.028123398284 21.6991972939438 20.3570495026243 21.2951507005153 21.8058503917398 20.7844510092909 20.5964114019606 21.0694044943813 20.12341830954 20.86379023911 21.3692787877448 20.3583016904751 20.3393013752209 20.9129373742014 19.7656653762403 20.9106748582734 21.4319218455987 20.3894278709481 20.101349893449 20.5823544632066 19.6203453236913 20.3647572744487 20.8420395413082 19.8874750075892 26 20 20
2.25 20.7710705053739 21.2190089997362 20.3231320110117 21.13419432069 21.5726183275527 20.6957703138273 20.4869385685872 20.9623817465864 20.0114953905881 20.7303622890872 21.2327676433987 20.2279569347758 20.2336162838055 20.7496661618466 19.7175664057644 20.8171710067476 21.2496379423068 20.3847040711885 20.0983230968445 20.5853406560459 19.6113055376432 20.3347425546235 20.8701046627366 19.7993804465105 26 20 20
2.5 20.5949926886068 21.0983072991382 20.0916780780754 21.1944015675039 21.5773256007252 20.8114775342826 20.4678573889416 20.835510279125 20.1002044987582 20.6855713460096 21.0907566001992 20.2803860918201 20.0916164627981 20.691051873288 19.4921810523082 20.8611203191302 21.2819106370707 20.4403300011897 20.0644793771196 20.4938888529657 19.6350699012735 20.279025899465 20.7786896940359 19.7793621048942 26 20 20
2.75 20.6833288306757 21.3482257018129 20.0184319595386 21.3466657765304 21.8133691858727 20.8799623671881 20.5505373106564 21.0111340373058 20.089940584007 20.8344176517789 21.3147884548142 20.3540468487435 20.0359258778802 20.4589699168736 19.6128818388868 20.9818079866459 21.45394756207 20.5096684112218 20.1142670719585 20.5647515489511 19.663782594966 20.3966692112754 20.8682949882293 19.9250434343215 26 20 20
3 20.8266710943298 21.530811212809 20.1225309758506 21.3357500290864 21.7894415005875 20.8820585575853 20.5157094137672 20.9850127599033 20.0464060676311 20.9123260636861 21.4033291380304 20.4213229893419 20.123439742997 20.5757649476499 19.671114538344 20.8987849270027 21.3645053029451 20.4330645510602 19.988162792416 20.4779430254768 19.4983825593553 20.3881073395029 20.8693789787807 19.9068357002251 26 20 20
3.25 20.6431478583164 21.156305464409 20.1299902522238 21.2874555837992 21.7209659556805 20.8539452119178 20.5062897036301 20.9315656513164 20.0810137559439 20.7856484942799 21.2105303300101 20.3607666585498 20.0347469859219 20.5070933640059 19.5624006078378 20.9307800882998 21.4045329543891 20.4570272222106 20.1068787424158 20.6134756416044 19.6002818432273 20.3827658171345 20.8829765591794 19.8825550750897 26 20 20
3.5 20.5953434561884 21.1443439186297 20.0463429937471 21.2627120233555 21.6520707028341 20.8733533438768 20.4000282009468 20.8833592496582 19.9166971522353 20.7441093608267 21.2142305381982 20.2739881834551 20.017445949054 20.5080120874812 19.5268798106268 20.8942222258074 21.2779660760625 20.5104783755523 19.9922582594067 20.4685163695474 19.5160001492661 20.3352371008725 20.8533750543047 19.8170991474404 26 20 20
3.75 20.5333552107767 21.0764114655007 19.9902989560527 21.1814410743802 21.5931294041626 20.7697527445978 20.3234571211497 20.8077852056282 19.8391290366713 20.6640828339233 21.2257368242574 20.1024288435892 20.0927463268364 20.6154488971082 19.5700437565647 20.860913108855 21.3118447835837 20.4099814341262 19.9913220010709 20.4816026325531 19.5010413695887 20.3293143503146 20.8706455437431 19.7879831568862 26 20 20
4 20.5632040882288 21.2982919827618 19.8281161936957 21.2415981502851 21.6870858715698 20.7961104290003 20.3485466349631 20.7908153718426 19.9062778980836 20.6411322647877 21.1428381485894 20.139426380986 20.0149034954106 20.5319275784704 19.4978794123508 20.9297415389598 21.3701598502713 20.4893232276483 20.0374071321267 20.5012281405743 19.5735861236791 20.3259897361491 20.8534390674615 19.7985404048366 26 20 20
4.25 20.5594550551275 21.0465531880425 20.0723569222124 21.2611570086586 21.6741486845921 20.8481653327251 20.4579923998161 20.9348049118826 19.9811798877497 20.7285627709866 21.1547916675771 20.3023338743961 20.0627937558469 20.5141841209865 19.6114033907074 20.913652215212 21.3627444561316 20.4645599742923 20.1002576921632 20.5541043056771 19.6464110786492 20.3706643901853 20.8150698324431 19.9262589479276 26 20 20
4.5 20.408982831747 20.9398928415771 19.8780728219169 21.1735018879906 21.5349100502669 20.8120937257143 20.3782931532649 20.8161017636385 19.9404845428913 20.7132983455404 21.211736778002 20.2148599130787 19.9657559812642 20.519920647084 19.4115913154445 20.8551857026671 21.2387722911073 20.471599114227 20.0681755027332 20.497961246623 19.6383897588435 20.4008017741553 20.9025213229161 19.8990822253945 26 20 20
4.75 20.42777611182 20.8643887670399 19.9911634566001 21.2637044590501 21.6526949634504 20.8747139546499 20.3294986247735 20.7613127894539 19.897684460093 20.5366616029435 20.9360871935568 20.1372360123303 19.9901373237504 20.4167438005317 19.563530846969 20.9426906898477 21.3459322994325 20.5394490802629 20.0197894083424 20.4971723823105 19.5424064343744 20.224772629763 20.6420439987237 19.8075012608023 26 20 20
5 20.5978365280436 21.2238120118644 19.9718610442228 21.2628413965934 21.6605840994218 20.8650986937649 20.3820764166803 20.9141538094188 19.8499990239417 20.6316174465976 21.0451938093915 20.2180410838036 20.1269229800757 20.586293863806 19.6675520963453 20.9535689221042 21.353476700376 20.5536611438325 20.0939229159719 20.6190617092272 19.5687841227165 20.3394640972127 20.7270383506839 19.9518898437414 26 20 20
5.25 20.4996281638094 21.0642945501157 19.9349617775031 21.2177089899912 21.6128501972145 20.822567782768 20.2948079658094 20.7358233114697 19.8537926201491 20.6825412787302 21.1187731355235 20.2463094219368 20.038336842898 20.5602181185466 19.5164555672494 20.8995768346606 21.3227482410778 20.4764054282434 19.996339178052 20.4548390000273 19.5378393560766 20.3807788084715 20.8361195463869 19.925438070556 26 20 20
5.5 20.536353676475 21.0605915928726 20.0121157600774 21.2045232312955 21.6097044161331 20.7993420464579 20.5307285928318 20.9945209220334 20.0669362636301 20.611172663992 21.0258309527451 20.1965143752389 20.1000058952399 20.5130612447813 19.6869505456984 20.9222013678575 21.375073767611 20.469328968104 20.286302456963 20.7611461993086 19.8114587146175 20.3602661344038 20.8003641835178 19.9201680852897 26 20 20
5.75 20.4892849117506 20.9813829614946 19.9971868620066 21.065328710042 21.4788604563554 20.6517969637285 20.3403567590103 20.7923613988874 19.8883521191331 20.6358510107118 21.1026226290098 20.1690793924138 20.1171149682279 20.6324506426058 19.60177929385 20.8160046849502 21.2334980467338 20.3985113231667 20.1420689912994 20.6326758308996 19.6514621516991 20.4298370587125 20.8817716443122 19.9779024731128 26 20 20
6 20.5096042437221 20.9481027233273 20.0711057641168 21.1201765517404 21.5659363198287 20.6744167836521 20.3439431703854 20.7410814216752 19.9468049190956 20.5473874638158 20.9198723343548 20.1749025932769 20.1279047169539 20.5972739106169 19.6585355232909 20.8782420437312 21.4113195652412 20.3451645222213 20.1543525759594 20.5581016039878 19.7506035479311 20.350076903713 20.7517159972173 19.9484378102087 26 20 20
6.25 20.449717875237 20.9893464011043 19.9100893493697 21.0159112853685 21.427968383388 20.603854187349 20.3546811229832 20.7958314152077 19.9135308307587 20.5885758401039 21.0517111040226 20.1254405761852 20.0839394356443 20.5392266998275 19.6286521714612 20.7516187359784 21.177546757545 20.3256907144118 20.1306364895818 20.6092371071771 19.6520358719865 20.3588553247206 20.8402853271699 19.8774253222713 26 20 20
6.5 20.4192344097084 20.8848159148897 19.9536529045271 20.9929402675002 21.387766611567 20.5981139234335 20.3475927558103 20.7717137288192 19.9234717828014 20.4870802644812 20.9174320280448 20.0567285009175 20.1109573432002 20.581906408902 19.6400082774985 20.7355900997063 21.1367424377788 20.3344377616338 20.1316894135588 20.6565629972915 19.6068158298261 20.2652105071318 20.7469021051852 19.7835189090784 26 20 20
6.75 20.4997213176535 21.0432804265431 19.956162208764 20.9715644425734 21.4185723586827 20.524556526464 20.2771459241702 20.7152006992297 19.8390911491107 20.5849476807948 21.0231619858938 20.1467333756957 20.1431614854707 20.6489289676789 19.6373940032625 20.6934798735314 21.1959863241595 20.1909734229032 20.0306419985873 20.4605259010403 19.6007580961343 20.333404116088 20.726816393203 19.939991838973 26 20 20
7 20.4769464069676 20.8792045551441 20.0746882587911 20.9736355571977 21.3087112057185 20.638559908677 20.4524612882914 20.8570965780008 20.047825998582 20.5807651829241 20.9701756999013 20.1913546659469 20.1297702993377 20.6028093325284 19.656731266147 20.7066721346474 21.1174531928894 20.2958910764055 20.2214441076442 20.6379552801327 19.8049329351557 20.343435946054 20.7007614198896 19.9861104722184 26 20 20
7.25 20.5242384815521 21.0100751286875 20.0384018344168 20.8872931038812 21.2775368821305 20.4970493256319 20.3869056927956 20.8650544683981 19.9087569171931 20.6482234015018 21.1242020174113 20.1722447855924 20.1801149193949 20.708959758705 19.6512700800848 20.5923881262799 21.105220070896 20.0795561816637 20.114407257639 20.6110088199223 19.6178056953558 20.3716578090353 20.8685865778902 19.8747290401805 26 20 20
7.5 20.4961383281183 20.9468794735643 20.0453971826723 20.8674755035616 21.2261798240101 20.508771183113 20.4308058119063 20.7628400729289 20.0987715508838 20.6651937628196 21.1032580685266 20.2271294571126 20.15629633065 20.7477578770672 19.5648347842329 20.6417963175702 21.0648969076082 20.2186957275321 20.2580702177865 20.6487987858945 19.8673416496784 20.4825451446414 21.001043152875 19.9640471364078 26 20 20
7.75 20.4175303541941 20.8652165089897 19.9698441993985 20.7937193723174 21.1792364105035 20.4082023341312 20.3782296172428 20.8185571723325 19.937902062153 20.5873777030639 20.9952238691003 20.1795315370275 20.1112173173034 20.6129218336454 19.6095128009613 20.5655008628901 20.96032675573 20.1706749700502 20.1973377697515 20.6462192801599 19.7484562593431 20.3985101458517 20.8347656190383 19.9622546726652 26 20 20
8 20.3669595507642 20.8704621084138 19.8634569931146 20.7407354689918 21.1035499671065 20.3779209708771 20.3561497916169 20.7712856003209 19.9410139829129 20.6158801479142 20.9766486491361 20.2551116466922 20.1016050292141 20.7279716610539 19.4752383973743 20.5119115334879 20.9117915114064 20.1120315555694 20.1700526560795 20.6245400408594 19.7155652712996 20.4233506406088 20.8694085812799 19.9772926999378 26 20 20
8.25 22.5209976732722 22.913908182453 22.1280871640914 21.2433169437549 21.5819922427292 20.9046416447806 21.2777946010144 21.6607975099458 20.8947916920831 21.4498909991288 21.8142793613661 21.0855026368916 22.2344126674144 22.7730924624453 21.6957328723835 21.0331309629754 21.4015923236116 20.6646696023391 21.116145216424 21.5594320795346 20.6728583533135 21.2803523526693 21.7410147727852 20.8196899325535 26 20 23
8.5 23.5952373222302 24.1460511854406 23.0444234590197 21.7017181218736 22.0701215475441 21.3333146962031 21.931723267395 22.3139417075637 21.5495048272263 22.129689096762 22.4914770503822 21.7679011431418 22.7313391150261 23.2824053100975 22.1802729199548 21.499137073575 21.9132956069312 21.0849785402188 21.7896896641422 22.2460032285651 21.3333760997193 21.9706145337834 22.4103764454716 21.5308526220952 26 20 23
8.75 23.5524539945131 24.0432849762816 23.0616230127447 22.2369240777495 22.5980014063246 21.8758467491744 22.7344979918202 23.1102949305623 22.3587010530781 22.9006749712622 23.238257388786 22.5630925537383 23.0249381342924 23.5204978357757 22.529378432809 22.0516067494341 22.4454235515843 21.6577899472839 22.6084488905163 23.0552389268635 22.1616588541691 22.7607389347782 23.1561659600482 22.3653119095081 26 20 23
9 23.0242803352225 23.5860763282109 22.4624843422341 22.5378923050318 22.8781893048868 22.1975953051768 23.1895902273063 23.5871355424989 22.7920449121137 23.4256456735659 23.7711724519259 23.0801188952059 22.8957942594334 23.4153214234319 22.3762670954349 22.3389476416415 22.6948971550509 21.9829981282321 23.0330556708717 23.4700666762251 22.5960446655182 23.2620380361467 23.6467514876444 22.8773245846491 26 20 23
9.25 22.7972666511996 23.4501574116882 22.1443758907111 22.4848819115312 22.8651076102977 22.1046562127647 23.1106904216168 23.521568881436 22.6998119617977 23.3217111063504 23.7011769955098 22.942245217191 22.9545066334449 23.5173868318091 22.3916264350807 22.4100877545299 22.8120620200869 22.0081134889728 23.1244471699446 23.6107769670127 22.6381173728764 23.3226570605448 23.7534381691818 22.8918759519078 26 20 23
9.5 22.5224043212695 23.0694165247879 21.975392117751 22.2911409424013 22.7187321117557 21.8635497730469 22.9236945190583 23.3522082591497 22.495180778967 23.2136851609268 23.6043943146972 22.8229760071564 22.7838605482903 23.2971173295325 22.2706037670482 22.3272018329321 22.772461181265 21.8819424845992 23.0858116561283 23.5277327140783 22.6438905981783 23.3588768435759 23.865518322112 22.8522353650398 26 20 23
9.75 22.5368122170755 23.2527071383686 21.8209172957825 22.2350321965165 22.6213810415208 21.8486833515122 22.8614906563378 23.3201230614365 22.402858251239 23.0841398976539 23.590659229592 22.5776205657158 22.8761006898894 23.37012682203 22.3820745577487 22.318002812124 22.7223496916194 21.9136559326285 23.075974974432 23.5495337702644 22.6024161785996 23.2838936449215 23.7707921803518 22.7969951094912 26 20 23
10 22.5958749860584 23.0451271615232 22.1466228105936 22.2740539747278 22.7263980238537 21.821709925602 22.8298366038156 23.2725104911464 22.3871627164848 23.1448876947533 23.6272311886873 22.6625442008193 22.9009972668764 23.3230551525282 22.4789393812246 22.3368342630363 22.8084190419924 21.8652494840802 23.0026420354695 23.4469217206861 22.5583623502528 23.3074979037051 23.842224777396 22.7727710300142 26 20 23
10.25 22.5364827768448 23.0316944395 22.0412711141896 22.225798307884 22.6303211744918 21.8212754412762 22.8511616599342 23.33052207583 22.3718012440385 23.282476389018 23.6540630609574 22.9108897170786 22.9572212991093 23.4493523512358 22.4650902469828 22.3507262736393 22.7525876155085 21.94886493177 23.1000088043949 23.6092860824892 22.5907315263006 23.5195958864354 23.8999448917985 23.1392468810722 26 20 23
10.5 22.5975623710763 23.1286497453968 22.0664749967559 22.1786432198797 22.5522352061164 21.805051233643 22.9353663345133 23.4290572922682 22.4416753767583 23.2265376322205 23.6212890858926 22.8317861785484 23.0085236906458 23.4938086798241 22.5232387014676 22.3128087819022 22.7032075104827 21.9224100533217 23.1847323374196 23.7301496727381 22.6393150021012 23.4659659434353 23.9073391164116 23.0245927704589 26 20 23
10.75 22.6235265622302 23.1638118163616 22.0832413080988 22.1591893449358 22.6191385756775 21.6992401141942 22.9734622674997 23.3241268324366 22.6227977025627 23.2132913666533 23.6366552197833 22.7899275135233 23.0071187452787 23.505660159427 22.5085773311305 22.2683583197561 22.7747177374876 21.7619989020245 23.1755173715078 23.5686715455782 22.7823631974375 23.4087570137433 23.840376769815 22.9771372576716 26 20 23
11 22.6317220668708 23.1495232159693 22.1139209177722 22.1972790944326 22.5838822899153 21.8106758989499 22.9703777432327 23.3507096227408 22.5900458637246 23.2682596988943 23.6417311280028 22.8947882697857 22.9678092433809 23.5158675077103 22.4197509790516 22.2688929441218 22.6976465431251 21.8401393451186 23.1092803310219 23.5320926177636 22.6864680442802 23.4036024870159 23.8370756397462 22.9701293342856 26 20 23
11.25 22.8110885911953 23.2235904823654 22.3985867000251 22.2287355655187 22.6051685462551 21.8523025847822 23.0240769949989 23.439200849332 22.6089531406658 23.3408007824768 23.8039954544134 22.8776061105402 23.1594097460252 23.6376843919188 22.6811351001317 22.2678404392252 22.6692337800795 21.8664470983709 23.1081870875976 23.5553598369282 22.6610143382669 23.4238834224407 23.922205668576 22.9255611763053 26 20 23
11.5 22.8617427940074 23.2825582396598 22.4409273483549 22.2837480621818 22.652811774871 21.9146843494926 23.1066898895281 23.4618270839153 22.7515526951409 23.5202827476355 23.941570150571 23.0989953447 23.1539889632611 23.703515129088 22.6044627974342 22.2912800551701 22.7035280662243 21.8790320441159 23.1400424912654 23.5873308277369 22.6927541547939 23.5539774797292 24.016588235589 23.0913667238694 26 20 23
11.75 22.8972100161184 23.2871211499191 22.5072988823177 22.2931912477184 22.7343047619472 21.8520777334896 23.1247068171982 23.482963732199 22.7664499021975 23.5883550569596 23.9012650049114 23.2754451090079 23.1458551896123 23.6717009607173 22.6200094185074 22.2617333183223 22.7443222538951 21.7791443827496 23.0975494553909 23.4794491956869 22.7156497150949 23.5638282286893 23.9622292162912 23.1654272410874 26 20 23
12 22.9777466256265 23.4968958974977 22.4585973537552 22.2767925341545 22.7280986816727 21.8254863866363 23.2433062735848 23.6933499885033 22.7932625586664 23.4317670456587 23.8962761909806 22.9672579003369 23.2217490451875 23.815561213103 22.627936877272 22.2285965620072 22.7631625842571 21.6940305397572 23.1883898762121 23.7161716771034 22.6606080753209 23.3805379810032 23.9455036170556 22.8155723449507 26 20 23
12.25 22.9867211704505 23.3757351505678 22.5977071903332 22.3284278440603 22.7283413752883 21.9285143128323 23.097459920554 23.6081411196803 22.5867787214277 23.4947585511466 23.9781660646245 23.0113510376688 23.1839448441923 23.7033145230944 22.6645751652901 22.2451479703266 22.7000621022998 21.7902338383533 22.9896764011717 23.5286007441816 22.4507520581618 23.3932448359041 23.8551509003047 22.9313387715036 26 20 23
12.5 23.1194807605339 23.5652403680399 22.6737211530279 22.3485514194806 22.7702429314805 21.9268599074807 23.2302158147724 23.6845033296188 22.7759282999259 23.6158718731024 24.0300441382304 23.2016996079743 23.2887397144189 23.8220391652772 22.7554402635605 22.2188821738104 22.7230948460063 21.7146695016144 23.0542161019467 23.6612496448556 22.4471825590378 23.4499083191017 23.9495050534841 22.9503115847194 26 20 23
12.75 23.1818640275966 23.553400978915 22.8103270762782 22.4882179444965 22.9495164678468 22.0269194211462 23.1986332159408 23.6515709078446 22.7456955240371 23.6328398939331 23.9546001030794 23.3110796847867 23.302576129893 23.8791226285694 22.7260296312166 22.3341374062679 22.9139993412198 21.7542754713161 22.9882067309617 23.4868853879378 22.4895280739855 23.4339080121839 23.8564657217624 23.0113503026054 26 20 23
13 23.1282401486282 23.5526464602073 22.7038338370492 22.4084248695688 22.7590740105838 22.0577757285539 23.2407391572554 23.6664464980213 22.8150318164895 23.6463605986099 24.0907690401695 23.2019521570504 23.2205589414159 23.7582689534352 22.6828489293966 22.2561821342855 22.6542282016076 21.8581360669634 23.0340810873311 23.5076532525869 22.5605089220752 23.4513274778126 23.9628645537255 22.9397904018998 26 20 23
13.25 23.2114654984245 23.6184630831737 22.8044679136753 22.4658883067839 22.821155602205 22.1106210113627 23.1537052488728 23.6103528365866 22.6970576611591 23.6712296223322 24.0649842086996 23.2774750359648 23.289480289534 23.8407872694229 22.7381733096451 22.3243266285723 22.737272883748 21.9113803733966 22.9633709887834 23.5054918992319 22.421250078335 23.4928979089555 24.0088669997664 22.9769288181447 26 20 23
13.5 23.2186489313642 23.6984406095804 22.738857253148 22.4148669418112 22.8171142929643 22.0126195906582 23.1947778419683 23.5598629391754 22.8296927447611 23.6336058882008 24.0345387290538 23.2326730473478 23.2590949537206 23.8888033891017 22.6293865183396 22.2298873016496 22.6947916372054 21.7649829660938 22.9432521193519 23.4469395768327 22.4395646618711 23.3989517325377 23.8874684612727 22.9104350038027 26 20 23
13.75 23.0799972118131 23.4963918120143 22.663602611612 22.4460998102891 22.856615028921 22.0355845916572 23.114380265755 23.6133832142909 22.6153773172191 23.6727118382856 24.1097289598327 23.2356947167386 23.0869660892484 23.6486255937702 22.5253065847266 22.2997996089225 22.784298549347 21.815300668498 22.9217915369576 23.4651744221219 22.3784086517933 23.4943401651053 23.9602562933629 23.0284240368477 26 20 23
14 22.9638854697434 23.4739345539221 22.4538363855647 22.3960690811683 22.7832645297831 22.0088736325536 23.0726897664678 23.4225877397602 22.7227917931755 23.478196676844 23.8969717459063 23.0594216077817 22.9936706396309 23.5839285057419 22.4034127735199 22.2528678319628 22.7221695096175 21.7835661543081 22.8858516853369 23.3498542720496 22.4218490986242 23.3074039508918 23.8073855279753 22.8074223738083 26 20 23
14.25 23.1181623536905 23.6860003086224 22.5503243987585 22.5664983803797 22.9565419428015 22.1764548179579 23.0754346699193 23.5057281661953 22.6451411736433 23.6369514825391 23.9859872787085 23.2879156863697 23.1267760097056 23.833916010187 22.4196360092243 22.4143216220502 22.8289631687404 21.9996800753599 22.8774998089659 23.3019291551299 22.453070462802 23.4573289875802 23.8442830140632 23.0703749610971 26 20 23
14.5 22.9759363112903 23.4725469221513 22.4793257004293 22.6064954932769 22.9373683475531 22.2756226390007 23.0745044560139 23.4313445980356 22.7176643139923 23.433694624174 23.8872340329639 22.9801552153841 23.0356701699485 23.6114587907048 22.4598815491923 22.4629636894488 22.8631616147835 22.0627657641141 22.8908494390202 23.3066177509236 22.4750811271167 23.269126688256 23.7207956133602 22.8174577631518 26 20 23
14.75 22.9594003318464 23.4015553328555 22.5172453308374 22.6075289718434 23.0075451885811 22.2075127551057 22.9363246858638 23.343511902541 22.5291374691866 23.4941650223992 23.9330430916363 23.055286953162 22.9937052212014 23.5156546580296 22.4717557843733 22.4504240085774 22.9011130779054 21.9997349392495 22.7359781813018 23.2081382937188 22.2638180688849 23.3144923705852 23.7514575147705 22.8775272264 26 20 23
15 22.9810479829795 23.4558952252723 22.5062007406867 22.6302808120721 23.043049889492 22.2175117346522 22.8977002305295 23.2940036559448 22.5013968051143 23.4541486284977 23.8648144860192 23.0434827709763 22.9613305913692 23.4316382538082 22.4910229289302 22.5112063723865 22.9677545399337 22.0546582048394 22.7558245777098 23.1471658727548 22.3644832826649 23.3297060952619 23.7244610887774 22.9349511017465 26 20 23
15.25 22.9019818002089 23.2964288777057 22.5075347227121 22.6609245391578 23.0709033360929 22.2509457422228 22.8749185784761 23.2761756171037 22.4736615398485 23.2458864435164 23.5878860302634 22.9038868567693 22.8910913657107 23.3887108083556 22.3934719230657 22.5449224437998 23.0015332922018 22.0883115953977 22.7389146498366 23.2135725960537 22.2642567036195 23.1279686118866 23.5240164204338 22.7319208033394 26 20 23
15.5 22.8748418023252 23.2722012615816 22.4774823430687 22.7505721264222 23.0856162596572 22.4155279931872 22.9440050738641 23.3565191410381 22.53149100669 23.3964251071557 23.8155332717987 22.9773169425126 22.8140946998195 23.2375053732933 22.3906840263457 22.6665696747064 23.0518102210763 22.2813291283365 22.8566724318054 23.3463599486328 22.366984914978 23.3241717486514 23.7708042650821 22.8775392322208 26 20 23
15.75 22.7815756940992 23.2290046843593 22.3341467038392 22.6705959782504 22.9972240868038 22.3439678696969 22.7164019703696 23.1685182680724 22.2642856726668 23.2420264548226 23.6147083199058 22.8693445897394 22.7743778739475 23.2896175739823 22.2591381739127 22.583482924828 22.9610610499586 22.2059047996974 22.6238198765655 23.1337942602805 22.1138454928505 23.165994968281 23.5766591798932 22.7553307566688 26 20 23
16 22.8062745719215 23.3309978917127 22.2815512521302 22.7399973371744 23.1591345518414 22.3208601225073 22.8077721783869 23.1225687330765 22.4929756236973 23.2007879357217 23.6251598975947 22.7764159738487 22.7735104848455 23.2622816832005 22.2847392864904 22.661934795193 23.0972718659654 22.2265977244206 22.7300690470691 23.1046081250503 22.355529969088 23.1377148184292 23.5511268386906 22.7243027981679 26 20 23
16.25 22.7725525211137 23.248595627857 22.2965094143704 22.8464750049521 23.2822280575021 22.4107219524021 22.7166226233442 23.1037115614883 22.3295336852 23.2469146410147 23.6917344658383 22.8020948161912 22.7151071039259 23.2895433789845 22.1406708288672 22.7786659637877 23.2713363858653 22.2859955417102 22.6537722008672 23.1243164755569 22.1832279261775 23.1975311236364 23.6766874135585 22.7183748337143 26 20 23
16.5 22.8113091403532 23.2977671694131 22.3248511112934 22.8557776452063 23.2725530749639 22.4390022154488 22.7843652588741 23.1718991358423 22.3968313819059 23.1040509406833 23.497550302402 22.7105515789647 22.7860549199771 23.2762227074636 22.2958871324907 22.7983603237732 23.2339561958848 22.3627644516617 22.7363066864899 23.2139998601267 22.258613512853 23.0680245837901 23.4900010966484 22.6460480709319 26 20 23
16.75 22.7425966882306 23.1718190725676 22.3133743038937 22.852781152994 23.2449753997861 22.4605869062019 22.6609060798095 23.076996721023 22.2448154385959 22.9935690655499 23.4448333617734 22.5423047693263 22.7204154927468 23.2374116303927 22.2034193551008 22.7995800388139 23.2158884574005 22.3832716202273 22.6182063090095 23.1013174951676 22.1350951228514 22.9619500799498 23.490310628378 22.4335895315217 26 20 23
17 22.8316267013446 23.2908596081063 22.3723937945829 22.9527093957679 23.3850522105969 22.5203665809389 22.7542651332605 23.1486079791773 22.3599222873437 23.143111604367 23.5066675746833 22.7795556340507 22.8237120445664 23.2864329999534 22.3609910891794 22.9326362888958 23.4060731056253 22.4591994721664 22.7579339192739 23.17535057085 22.3405172676979 23.1548210198022 23.5422745543448 22.7673674852596 26 20 23
17.25 22.8072618295898 23.2376052295138 22.3769184296657 22.9220118027248 23.329280565862 22.5147430395875 22.5834767396474 23.0084861946248 22.1584672846701 22.9859961565355 23.3450364085366 22.6269559045343 22.8688700575439 23.3645820014406 22.3731581136472 22.9223877593825 23.3765728367079 22.4682026820572 22.612849679701 23.1119616867272 22.1137376726748 23.0223942071229 23.4325896909825 22.6121987232633 26 20 23
17.5 22.7664291013097 23.2485598471384 22.2842983554811 22.9195591378934 23.3099344517662 22.5291838240205 22.5793153760379 22.9602610828244 22.1983696692514 22.8580633817518 23.3030755467531 22.4130512167506 22.8214737415804 23.3568224528236 22.2861250303373 22.9292944298724 23.3488303151484 22.5097585445964 22.6190310119751 23.0431816882795 22.1948803356706 22.9036141306049 23.3564924083539 22.4507358528558 26 20 23
17.75 22.7770000876481 23.2321902060823 22.3218099692138 22.9956806148489 23.4077903749338 22.583570854764 22.7199443051882 23.153857184364 22.2860314260123 22.9992525445724 23.4846913798701 22.5138137092747 22.816051648651 23.2698084263983 22.3622948709037 23.0048320004218 23.4382044299412 22.5714595709025 22.7555605599737 23.2036331064057 22.3074880135418 23.0401166216726 23.5594098258431 22.520823417502 26 20 23
18 22.79391604752 23.2647389219985 22.3230931730416 23.0350774001053 23.3200851224768 22.7500696777339 22.6156132330918 22.9373890505222 22.2938374156614 22.9072443614894 23.2790542079081 22.5354345150706 22.8837810233073 23.3888561672725 22.378705879342 23.070314199923 23.3800928791675 22.7605355206785 22.6842559890004 23.0577729669386 22.3107390110621 22.9794341713902 23.3965272148405 22.5623411279398 26 20 23
18.25 21.1392179183892 21.5117589670783 20.7666768697002 21.0571546881437 21.5573681168251 20.5569412594623 19.7034916556837 20.0667969735945 19.3401863377729 20.2011008737859 20.5929787772883 19.8092229702835 21.2187005667425 21.6659243587964 20.7714767746886 21.3393994853884 21.9273709930295 20.7514279777472 20.1236973183486 20.6065371487512 19.640857487946 20.6047161806863 21.0826660661054 20.1267662952671 26 20 20
18.5 19.9363485192223 20.3192113268945 19.5534857115502 20.9646634378093 21.4351284744063 20.4941984012123 19.8726122012285 20.2638412501963 19.4813831522606 20.1187000442006 20.5456741146483 19.6917259737529 20.237291074216 20.7019890865749 19.7725930618571 21.2283131143148 21.7560250648827 20.7006011637468 20.242823265358 20.7278875157733 19.7577590149428 20.4819584384273 20.9548891222299 20.0090277546246 26 20 20
18.75 19.9670631095002 20.3812066223067 19.5529195966937 20.9987600268946 21.4322834980694 20.5652365557197 19.9474440823512 20.4544317346801 19.4404564300223 20.2877791953779 20.7518892405996 19.8236691501561 20.1664772559288 20.775173042379 19.5577814694786 21.0848179182342 21.5321065344691 20.6375293019993 20.0496863958668 20.5729383358549 19.5264344558788 20.3969978809696 20.9301894333233 19.8638063286159 26 20 20
19 20.2517095052852 20.8130518036611 19.6903672069093 21.087621965187 21.5026766633194 20.6725672670547 20.2941077305609 20.8044231547328 19.783792306389 20.4878644036378 20.8748666127795 20.1008621944961 20.1579864253788 20.8230923409452 19.4928805098125 21.0665046718068 21.4858150705612 20.6471942730524 20.2467012335598 20.7960900556102 19.6973124115095 20.4474997916802 20.9043920742749 19.9906075090855 26 20 20
19.25 20.5167398761121 21.0925807072421 19.9408990449821 21.1410336125691 21.5425194897199 20.7395477354183 20.3552391643318 20.8360491093773 19.8744292192862 20.539307301913 20.9418500265609 20.1367645772652 20.2560671669149 20.694569018903 19.8175653149267 20.9971998372882 21.4343180470926 20.5600816274839 20.1393321677763 20.633640854381 19.6450234811716 20.3328142258546 20.8135004150848 19.8521280366244 26 20 20
19.5 20.972434688658 21.6826871352887 20.2621822420273 21.3140116871862 21.6874208028774 20.9406025714951 20.6894946080848 21.052562950708 20.3264262654615 20.821564644891 21.2702589165966 20.3728703731853 20.3666095459432 20.8469362589103 19.8862828329761 21.0158110841416 21.3804511632262 20.6511710050571 20.2697199880316 20.6947991639664 19.8446408120969 20.4124505044067 20.8606324282531 19.9642685805602 26 20 20
19.75 20.7732082381949 21.3184615654709 20.2279549109189 21.240161380783 21.6467384558073 20.8335843057588 20.5929027455455 21.0123751969239 20.173430294167 20.7924471855314 21.3095319444159 20.2753624266468 20.3095078310387 20.8391099636518 19.7799056984255 20.981602339706 21.4135598156534 20.5496448637585 20.2458434169808 20.7032771280002 19.7884097059614 20.4483587205943 20.967651412897 19.9290660282917 26 20 20
20 20.6686003138012 21.1905237406246 20.1466768869777 21.1965986510685 21.6218454732935 20.7713518288435 20.5224139576095 20.9608698763023 20.0839580389167 20.7874122308888 21.2077742984486 20.3670501633289 20.2707824081002 20.7351271297023 19.8064376864981 20.9512179568534 21.3622871678006 20.5401487459063 20.2058650760536 20.6177550257384 19.7939751263688 20.4713760886977 20.9084145185178 20.0343376588775 26 20 20
20.25 20.7254075799995 21.2014872896052 20.2493278703938 21.1419678392448 21.5566342382205 20.7273014402691 20.6463714445261 21.0884192777664 20.2043236112858 20.7851811928836 21.2219429037451 20.3484194820222 20.3571880937464 20.8257176754981 19.8886585119947 20.8953027685361 21.329537442249 20.4610680948232 20.3369616531819 20.7775493095777 19.896373996786 20.4765978988845 20.9255013014688 20.0276944963002 26 20 20
20.5 20.6786477413799 21.0813131480633 20.2759823346965 21.0978941941919 21.5401900849293 20.6555983034545 20.6055012329458 20.9775474052022 20.2334550606893 20.8535461344369 21.3049487989768 20.4021434698969 20.2992833559222 20.7697282901667 19.8288384216777 20.8188945575328 21.3120103221605 20.325778792905 20.2583428749452 20.6514280109722 19.8652577389183 20.5097419874933 20.9769100477302 20.0425739272563 26 20 20
20.75 20.6625599408722 21.1496382489326 20.1754816328118 21.0691589601411 21.4982485460995 20.6400693741827 20.6495350044503 21.0767800954928 20.2222899134077 20.818644434604 21.298616544186 20.3386723250221 20.2612939874647 20.7944499225225 19.7281380524069 20.7747668452872 21.2153929291574 20.3341407614171 20.2897679446152 20.7103394624772 19.8691964267532 20.4628613765644 20.9665543767541 19.9591683763747 26 20 20
21 20.7695553182639 21.2357240997981 20.3033865367298 21.0294723552565 21.4619451455842 20.5969995649289 20.55109517549 21.0256645059742 20.0765258450058 20.8542065520517 21.3409188017851 20.3674943023182 20.340857778217 20.8844516415951 19.7972639148389 20.7263829338225 21.1599377041829 20.2928281634621 20.1880279421294 20.6649689510634 19.7110869331954 20.4952204236257 20.9902005888524 20.0002402583991 26 20 20
21.25 20.7327467754892 21.2478110556757 20.2176824953026 21.0159777208333 21.429293423762 20.6026620179045 20.6810412557919 21.0655356929989 20.2965468185848 20.77485538295 21.1891242258637 20.3605865400363 20.3316074023437 20.8622906935187 19.8009241111687 20.7093592814859 21.169849612261 20.2488689507108 20.3204911342033 20.75068949181 19.8902927765966 20.4188956928479 20.8827022485801 19.9550891371157 26 20 20
21.5 20.7084626676632 21.2349446410094 20.1819806943171 20.9089641766543 21.3225827837443 20.4953455695644 20.6263655701149 21.1333487785981 20.1193823616317 20.7684461516168 21.204190150022 20.3327021532115 20.3010798947648 20.89269245905 19.7094673304795 20.5948311003725 21.0150551377203 20.1746070630246 20.2621953223716 20.7726939114116 19.7516967333315 20.4094944075217 20.9295864144781 19.8894024005653 26 20 20
21.75 20.7164975313273 21.1498818621407 20.2831132005139 20.9326110632283 21.3506550105836 20.514567115873 20.6486301310575 21.0230477744512 20.2742124876637 20.8432363843432 21.2133625762535 20.4731101924329 20.3294975346242 20.8284394649652 19.8305556042832 20.6441270765545 21.0969786972617 20.1912754558472 20.3280535409683 20.7676509426092 19.8884561393274 20.5258088457885 20.9944211022804 20.0571965892966 26 20 20
22 20.7677647353962 21.2287074781211 20.3068219926714 20.8933262928632 21.2850815842837 20.5015710014427 20.6929438202507 21.1575344034655 20.228353237036 20.8150265759845 21.2590898350869 20.370963316882 20.3112903491454 20.8420443856458 19.780536312645 20.5397557817949 20.969101182437 20.1104103811527 20.284309927534 20.7542286888205 19.8143911662476 20.4146790783954 20.861866031526 19.9674921252648 26 20 20
22.25 20.7508426321614 21.2156023987056 20.2860828656171 20.9541600724934 21.3172298625355 20.5910902824513 20.7411100660108 21.1407507167627 20.3414694152589 20.8345282159513 21.3027573912892 20.3662990406133 20.3101043125097 20.8134247010093 19.8067839240101 20.6150435884635 20.9841556201059 20.245931556821 20.3603302298999 20.7817598684862 19.9389005913136 20.4598385273378 20.9948040505811 19.9248730040944 26 20 20
22.5 20.8071167713187 21.2570057111698 20.3572278314676 20.9340778821737 21.3857744211735 20.482381343174 20.7378796129671 21.15269113537 20.3230680905642 20.9116216892737 21.3656438912405 20.4575994873068 20.3271147686704 20.9248131509608 19.7294163863799 20.5661911023735 21.01688746852 20.115494736227 20.3223949365119 20.7291115593741 19.9156783136498 20.5034328299881 20.9600109009496 20.0468547590265 26 20 20
22.75 20.741551395436 21.2806215818222 20.2024812090498 20.7960110226752 21.1537128173615 20.4383092279888 20.6846441255421 21.1236948061295 20.2455934449548 20.8484031598892 21.3010254935645 20.395780826214 20.3378946896555 20.8819068010512 19.7938825782599 20.4610013673208 20.9004532547612 20.0215494798804 20.3210423157075 20.791056809279 19.851027822136 20.4899233658584 20.930770545897 20.0490761858198 26 20 20
23 20.7233277939173 21.2342601468316 20.212395441003 20.8113710927676 21.1497789822055 20.4729632033297 20.6781669071453 21.0799229139464 20.2764109003443 20.880238371494 21.3200868466263 20.4403898963616 20.2744578203677 20.8173566076015 19.7315590331339 20.4333521504515 20.8232935135919 20.043410787311 20.2584772702442 20.6831972279538 19.8337573125346 20.4682090775237 20.9794177824404 19.957000372607 26 20 20
23.25 20.7586695534175 21.255098988255 20.26224011858 20.8045692732424 21.1795282894387 20.4296102570461 20.7125753889018 21.1408151296082 20.2843356481954 20.9060300883999 21.4011138700515 20.4109463067483 20.328404118739 20.8456151614628 19.8111930760152 20.4183967645177 20.8309974989478 20.0057960300876 20.2861877440492 20.8018549578498 19.7705205302485 20.4875329934603 20.9292774098002 20.0457885771205 26 20 20
23.5 20.6945172466735 21.134371261367 20.25466323198 20.7569131151732 21.1008923248074 20.4129339055389 20.6774703796667 21.1160756249958 20.2388651343377 20.8448674660913 21.358792274544 20.3309426576387 20.2448151812342 20.6837190439163 19.8059113185521 20.3560436539433 20.7663268998174 19.9457604080692 20.2357169945769 20.6515739163536 19.8198600728002 20.4111839275953 20.9003126500072 19.9220552051833 26 20 20
23.75 20.6212564938919 21.1130146666414 20.1294983211424 20.7997880086117 21.2568855364633 20.34269048076 20.7002214313473 21.1911721219048 20.2092707407898 20.8566013561486 21.3409095872081 20.3722931250891 20.1727806852452 20.7022841439175 19.6432772265729 20.3968592921551 20.8217738814406 19.9719447028696 20.2610866606046 20.7254926769831 19.7966806442262 20.4248922238486 20.8871898942944 19.9625945534027 26 20 20
24 20.7889627503417 21.2413019787621 20.3366235219213 20.780165849344 21.193036312328 20.3672953863601 20.6589216339702 21.041369685052 20.2764735828885 20.8301965822552 21.3724956196688 20.2878975448416 20.2867116401883 20.7837600380277 19.7896632423488 20.3617548567975 20.8331825567875 19.8903271568075 20.2040414083141 20.6060607023023 19.802022114326 20.3824653021377 20.9596649038796 19.8052657003958 26 20 20
24.25 20.7621437122701 21.2720953742744 20.2521920502658 20.8135829458785 21.230632431335 20.3965334604219 20.694173496313 21.1472083260529 20.241138666573 20.8993309314618 21.3774925380122 20.4211693249113 20.244635929642 20.8110633938374 19.6782084654466 20.3655388010596 20.7965389355278 19.9345386665915 20.2025035248342 20.6822820913824 19.722724958286 20.4161920725478 20.9350459421782 19.8973382029175 26 20 20
24.5 20.7384001735014 21.2013996469792 20.2754007000236 20.7277329030936 21.1087309643336 20.3467348418536 20.6672418505482 21.1026597153498 20.2318239857465 20.7929467465702 21.2216659313166 20.3642275618238 20.1830107699174 20.6961145192627 19.669907020572 20.3221015552687 20.7393785564539 19.9048245540835 20.2432552198119 20.6474820104665 19.8390284291573 20.3727108207852 20.8480052724941 19.8974163690764 26 20 20
24.75 20.6584625316329 21.0706072764278 20.246317786838 20.8142392254462 21.187385915892 20.4410925350003 20.6269467641388 21.0649172534151 20.1889762748626 20.8792933790781 21.3441049158341 20.414481842322 20.1300341291588 20.5486188692897 19.711449389028 20.4161131593523 20.8611829654472 19.9710433532575 20.2184043472592 20.7375624034971 19.6992462910213 20.4740076625106 20.9845381891088 19.9634771359125 26 20 20
25 20.7138700762177 21.1652841131377 20.2624560392977 20.750508226569 21.1356451973844 20.3653712557536 20.6745566863503 21.1109888815919 20.2381244911088 20.8725202399317 21.3353068115574 20.4097336683061 20.1565946386907 20.6029272695599 19.7102620078216 20.3136002505837 20.7271645864325 19.9000359147349 20.215279158931 20.6996695551335 19.7308887627286 20.4190485643281 20.9273312034175 19.9107659252387 26 20 20
25.25 20.5781756988129 21.1238467818208 20.0325046158049 20.7378374394757 21.1422978998622 20.3333769790891 20.5435245269757 20.9799934489295 20.1070556050219 20.7505383236438 21.1771990081281 20.3238776391595 20.018899628061 20.592714960636 19.445084295486 20.3062424011781 20.8452565251196 19.7672282772366 20.0977817134842 20.605960813699 19.5896026132693 20.3089315351676 20.8031957182109 19.8146673521243 26 20 20
25.5 20.6714401521637 21.1262696753171 20.2166106290104 20.8005508475545 21.1979242680049 20.4031774271042 20.603383408761 20.9911887330639 20.2155780844581 20.8536962503403 21.3450942558634 20.3622982448172 20.0942342827673 20.5077435983548 19.6807249671798 20.393487052211 20.8722375273173 19.9147365771047 20.1990793897777 20.6648599463043 19.7332988332511 20.4501777072713 20.9897625956781 19.9105928188644 26 20 20
25.75 20.6430912293201 21.1585943408834 20.1275881177569 20.8050103369278 21.2142204951355 20.3958001787201 20.5714818416513 21.037853897754 20.1051097855486 20.6803418396978 21.1725240425911 20.1881596368045 20.0561284441068 20.5562656186371 19.5559912695765 20.3967682953605 20.8547421693592 19.9387944213619 20.1698922047461 20.6578829079444 19.6819015015479 20.2793074470082 20.7679818289458 19.7906330650706 26 20 20
26 20.6742977293785 21.0930197398428 20.2555757189142 20.8864191591865 21.3109355576653 20.4619027607078 20.5607439563325 21.0143058325341 20.1071820801309 20.7799463946152 21.2038861117965 20.3560066774339 20.0511912302602 20.452330508364 19.6500519521564 20.4285790152054 20.8639002310935 19.9932577993173 20.0930567205906 20.556063744981 19.6300496962002 20.3154671838445 20.7509464341016 19.8799879335875 26 20 20
26.25 20.5610410312671 21.0971920989027 20.0248899636316 20.8821234607996 21.3008559681106 20.4633909534886 20.5479817579721 21.040518975412 20.0554445405321 20.7858880146491 21.2769195366367 20.2948564926614 20.0286316724801 20.5158706449944 19.5413926999657 20.4443537532517 20.8759912601419 20.0127162463616 20.1142935961305 20.6000484251643 19.6285387670967 20.3527879064751 20.8730911232335 19.8324846897166 26 20 20
26.5 20.4182731964024 20.9211429763341 19.9154034164707 20.8180858162913 21.1913818998956 20.444789732687 20.4632709517634 20.9096900628434 20.0168518406833 20.6437923346087 21.0715987875378 20.2159858816796 19.9188767662985 20.4052970612502 19.4324564713469 20.4111040318071 20.8236129621847 19.9985951014296 20.078047163482 20.5410394573988 19.6150548695652 20.256381711884 20.7163985078659 19.7963649159022 26 20 20
26.75 20.4710319913308 20.9706618448677 19.9714021377938 20.8256122680402 21.1951494131772 20.4560751229032 20.4397096942745 20.9304712739052 19.9489481146437 20.5714287438588 21.003404283534 20.1394532041836 19.9672812836036 20.5435143639806 19.3910482032266 20.4071974771169 20.8288100711806 19.9855848830531 20.0411512810497 20.5226072393676 19.5596953227319 20.1715943113645 20.6691852734039 19.6740033493251 26 20 20
27 20.5214934308392 21.0104448172236 20.0325420444549 20.9156696855611 21.2809720383199 20.5503673328023 20.4984215717266 20.8701406850427 20.1267024584105 20.6849645489936 21.1758544155073 20.1940746824799 20.0185691553503 20.5244898126096 19.512648498091 20.4852443406594 20.874358736783 20.0961299445358 20.086083654335 20.5850181997023 19.5871491089677 20.2717448692588 20.8176350425012 19.7258546960164 26 20 20
27.25 20.3846243161509 20.8208632714213 19.9483853608805 20.8677481655461 21.2463909819878 20.4891053491045 20.355341808928 20.8668082509512 19.8438753669048 20.6426044173866 21.0198542120266 20.2653546227466 19.8892847771104 20.3912238944926 19.3873456597282 20.4633904512323 20.8991968528034 20.0275840496611 19.9840269315442 20.5720327777107 19.3960210853778 20.2676862910782 20.7047599766483 19.830612605508 26 20 20
27.5 20.4416355916192 20.9792747735602 19.9039964096781 20.98666308771 21.3863349391718 20.5869912362483 20.3364924272417 20.7196912144781 19.9532936400053 20.6434136033695 21.043512494717 20.243314712022 19.917315841669 20.4239653738603 19.4106663094778 20.5441832592014 20.9384135681633 20.1499529502395 19.9128619397589 20.3070030331251 19.5187208463927 20.2187683963676 20.6332136804557 19.8043231122794 26 20 20
27.75 20.3890335979871 20.8573288763785 19.9207383195956 21.0328481363037 21.4568531038675 20.6088431687399 20.4307518026266 20.9042597179372 19.9572438873161 20.6792264139018 21.100243631393 20.2582091964107 19.8716810793232 20.3192071473547 19.4241550112917 20.6191892796403 21.0543691740124 20.1840093852681 20.0522299438148 20.4813706192725 19.6230892683572 20.2963853353872 20.6949081518583 19.8978625189161 26 20 20
28 20.4304463469521 20.9505490956879 19.9103435982162 21.0022801827601 21.5200858521103 20.4844745134099 20.3601816260877 20.8354546307999 19.8849086213755 20.6495970237623 21.1176354762323 20.1815585712923 19.9358880377553 20.4300230007247 19.4417530747859 20.6100983555312 21.1455983783548 20.0745983327075 20.0139093919879 20.4782438202863 19.5495749636895 20.2975016448218 20.779141228289 19.8158620613545 26 20 20
28.25 20.4569740077891 20.9903849189774 19.9235630966008 21.0468078779824 21.4278314331077 20.665784322857 20.486647330221 20.9549679375217 20.0183267229204 20.6167484518061 20.9973972485225 20.2360996550897 19.9642624276122 20.4759375937489 19.4525872614755 20.6095860692086 20.9947252457224 20.2244468926947 20.0759481178015 20.5561659003642 19.5957303352387 20.2040469649116 20.6153495443806 19.7927443854427 26 20 20
28.5 20.5146037728407 21.085680699386 19.9435268462954 21.0341033531161 21.4911907326644 20.5770159735677 20.3958773699224 20.8639366219515 19.9278181178934 20.6217921280948 21.1023361048194 20.1412481513701 20.029991772934 20.5636896527159 19.4962938931521 20.6451656076141 21.090867572257 20.1994636429712 20.0569772863448 20.5236011239363 19.5903534487533 20.2763555372765 20.7619991563595 19.7907119181934 26 20 20
28.75 20.434183497078 20.9463454623258 19.9220215318301 21.0756957248851 21.5113754192048 20.6400160305654 20.3979938786242 20.8321329543152 19.9638548029331 20.6449937390041 21.1149149266129 20.1750725513954 19.9549411363252 20.3765421308082 19.5333401418423 20.6523433521237 21.0684678220819 20.2362188821655 20.0090387353744 20.409783835543 19.6082936352058 20.2526984841348 20.7011740887438 19.8042228795258 26 20 20
29 20.5512382012454 21.0381652265246 20.0643111759661 21.0949247064393 21.505530999423 20.6843184134556 20.4081852240108 20.835407109596 19.9809633384256 20.5280002368537 20.9525088136103 20.1034916600971 20.073652544974 20.5372827906401 19.6100222993079 20.7059502493778 21.08751848137 20.3243820173857 20.0698322405162 20.4538935030609 19.6857709779714 20.1832004790294 20.6194383418185 19.7469626162402 26 20 20


==> data/polydome_compare_4day.dat <==
tt_rule,tt_deepc,t,max,min,y_rule,u_rule,w1_rule,w2_rule,y_deepc,u_deepc,w1_deepc,w2_deepc
2021-07-06 23:45,2021-06-22 23:44,1,25,21,22.575,-0.0108000000000001,16.33,0,22.9,-0.0101333333333335,17.91,0
2021-07-07 00:00,2021-06-22 23:59,2,25,21,22.55,-0.0223999999999998,16.31,0,22.9,0.2942,17.87,0
2021-07-07 00:15,2021-06-23 00:14,3,25,21,22.525,-0.0195999999999996,16.31,0,22.925,0.828199999999999,17.87,0
2021-07-07 00:30,2021-06-23 00:29,4,25,21,22.55,-0.0163333333333338,16.32,0,22.8,-0.00679999999999925,17.87,0
2021-07-07 00:45,2021-06-23 00:44,5,25,21,22.475,-0.0156666666666667,16.32,0,22.825,-0.00519999999999987,17.22,0
2021-07-07 01:00,2021-06-23 00:59,6,25,21,22.45,-0.0137333333333336,16.19,0,22.825,0.000466666666666615,17.19,0
2021-07-07 01:15,2021-06-23 01:14,7,25,21,22.425,-0.00306666666666633,16.19,0,22.825,-0.00299999999999967,17.19,0
2021-07-07 01:30,2021-06-23 01:29,8,25,21,22.4,-0.0174666666666665,16.2,0,22.825,0.275933333333333,17.19,0
2021-07-07 01:45,2021-06-23 01:44,9,25,21,22.35,-0.0177333333333332,16.21,0,22.825,0.9228,16.84,0
2021-07-07 02:00,2021-06-23 01:59,10,25,21,22.35,-0.0194666666666667,16.19,0,22.675,0.377466666666667,16.82,0
2021-07-07 02:15,2021-06-23 02:14,11,25,21,22.325,-0.0164,16.32,0,22.65,0.8324,16.69,0
2021-07-07 02:30,2021-06-23 02:29,12,25,21,22.275,-0.0181333333333336,16.32,0,22.525,0.298866666666667,16.7,0
2021-07-07 02:45,2021-06-23 02:44,13,25,21,22.25,-0.00846666666666707,16.4,0,22.525,0.2642,16.66,0
2021-07-07 03:00,2021-06-23 02:59,14,25,21,22.225,-0.02,16.38,0,22.475,0.3046,16.63,0
2021-07-07 03:15,2021-06-23 03:14,15,25,21,22.225,-0.0122,16.38,0,22.45,0.298333333333333,16.63,0
2021-07-07 03:30,2021-06-23 03:29,16,25,21,22.225,-0.0123333333333333,16.39,0,22.4,-0.00413333333333288,16.63,0
2021-07-07 03:45,2021-06-23 03:44,17,25,21,22.175,-0.0180666666666669,16.52,0,22.375,0.310866666666666,16.53,0
2021-07-07 04:00,2021-06-23 03:59,18,25,21,22.15,-0.0178666666666665,16.5,0,22.375,0.831266666666667,16.5,0
2021-07-07 04:15,2021-06-23 04:14,19,25,21,22.125,-0.0161333333333333,16.5,0,22.2,-0.0022000000000002,16.5,0
2021-07-07 04:30,2021-06-23 04:29,20,25,21,22.1,-0.0122,16.51,0,22.175,0.316133333333333,16.5,0
2021-07-07 04:45,2021-06-23 04:44,21,25,21,22.075,-0.0180000000000002,16.52,0,22.175,0.295733333333333,16.34,0
2021-07-07 05:00,2021-06-23 04:59,22,25,21,22.05,-0.0221333333333331,16.5,0,22.075,-0.000399999999999956,16.32,2e-05
2021-07-07 05:15,2021-06-23 05:14,23,25,21,22.05,-0.00746666666666673,16.63,0,22.075,0.00193333333333312,16.32,3e-05
2021-07-07 05:30,2021-06-23 05:29,24,25,21,22,-0.0159333333333334,16.63,0,22.05,0.00419999999999998,16.39,3e-05
2021-07-07 05:45,2021-06-23 05:44,25,25,21,22,-0.0202666666666671,16.64,0,22.025,0.00806666666666667,16.4,0.00083
2021-07-07 06:00,2021-06-23 05:59,26,25,21,21.95,-0.0111333333333334,16.63,0.00011,22,-0.00473333333333326,16.38,0.00194
2021-07-07 06:15,2021-06-23 06:14,27,25,21,22,-0.00526666666666697,16.63,0.00015,22,0.000466666666666171,16.39,0.00219
2021-07-07 06:30,2021-06-23 06:29,28,25,21,21.9,-0.0185333333333335,16.63,0.00023,21.925,0.00133333333333319,16.39,0.00268
2021-07-07 06:45,2021-06-23 06:44,29,25,21,21.95,-0.0110000000000001,16.64,0.00045,21.9,-0.00340000000000007,16.71,0.03859
2021-07-07 07:00,2021-06-23 06:59,30,25,21,22,-0.00793333333333335,16.63,0.00047,22.025,0.00499999999999945,16.7,0.04003
2021-07-07 07:15,2021-06-23 07:14,31,25,21,22.225,-0.0114000000000001,16.63,0.00062,22.15,0.277133333333333,16.7,0.04069
2021-07-07 07:30,2021-06-23 07:29,32,25,21,22.45,-0.00713333333333299,16.63,0.00093,22.15,0.334266666666666,16.71,0.042
2021-07-07 07:45,2021-06-23 07:44,33,25,21,22.625,-0.0111333333333334,16.82,0.0018,22.175,0.312599999999999,17.32,0.13189
2021-07-07 08:00,2021-06-23 07:59,34,25,21,22.75,-0.0144666666666664,16.82,0.00108,22.25,0.291666666666667,17.33,0.13291
2021-07-07 08:15,2021-06-23 08:14,35,25,21,22.9,0.0209333333333332,16.82,0.00136,22.3,0.00186666666666691,17.33,0.13372
2021-07-07 08:30,2021-06-23 08:29,36,25,21,23.15,0.00919999999999987,16.64,0.00203,22.525,0.000799999999999912,17.22,0.13794
2021-07-07 08:45,2021-06-23 08:44,37,25,21,23.35,-0.0733333333333337,17,0.00393,22.85,0.641466666666667,18.31,0.25788
2021-07-07 09:00,2021-06-23 08:59,38,25,21,23.525,0.800066666666666,17,0.00187,23.1,0.442733333333333,18.33,0.20774
2021-07-07 09:15,2021-06-23 09:14,39,25,21,23.775,4.34233333333333,17.01,0.00248,23.25,-0.00633333333333352,18.33,0.20907
2021-07-07 09:30,2021-06-23 09:29,40,25,21,23.725,2.07566666666667,17.01,0.02478,23.5,0.0103333333333335,18.34,0.16232
2021-07-07 09:45,2021-06-23 09:44,41,25,21,23.7,-0.0339333333333331,17.38,0.04134,23.675,1.85493333333333,19.38,0.30535
2021-07-07 10:00,2021-06-23 09:59,42,25,21,23.925,2.1254,17.39,0.07586,23.775,0.275133333333334,19.39,0.30057
2021-07-07 10:15,2021-06-23 10:14,43,25,21,24.125,4.27766666666667,17.39,0.07679,23.65,-0.0943333333333332,19.4,0.37445
2021-07-07 10:30,2021-06-23 10:29,44,25,21,24.1,4.49866666666667,17.4,0.0433,23.7,0.4842,19.4,0.37685
2021-07-07 10:45,2021-06-23 10:44,45,25,21,24.05,4.31026666666667,18.31,0.13611,23.75,1.53293333333333,20.49,0.40531
2021-07-07 11:00,2021-06-23 10:59,46,25,21,24.05,4.4012,18.32,0.13266,23.625,2.3556,20.5,0.30142
2021-07-07 11:15,2021-06-23 11:14,47,25,21,24.1,4.42073333333333,18.51,0.19208,23.7,4.3636,20.32,0.40487
2021-07-07 11:30,2021-06-23 11:29,48,25,21,24.2,4.3396,18.52,0.19364,23.45,0.295333333333333,20.32,0.50458
2021-07-07 11:45,2021-06-23 11:44,49,25,21,24.225,4.5306,19.19,0.25131,23.375,-0.00326666666666675,20.99,0.59976
2021-07-07 12:00,2021-06-23 11:59,50,25,21,24.225,4.52853333333333,19.2,0.30746,23.6,4.15746666666666,21.01,0.47842
2021-07-07 12:15,2021-06-23 12:14,51,25,21,23.95,0.300533333333333,19.2,0.30822,23.725,4.4582,21.01,0.59581
2021-07-07 12:30,2021-06-23 12:29,52,25,21,23.95,0.554533333333333,19.21,0.30972,23.575,4.46346666666667,21.02,0.71255
2021-07-07 12:45,2021-06-23 12:44,53,25,21,24.2,4.41546666666667,19.24,0.31403,23.425,0.297266666666667,21.8,0.80195
2021-07-07 13:00,2021-06-23 12:59,54,25,21,24.15,4.4572,20.01,0.30856,23.4,4.15926666666667,21.81,0.66935
2021-07-07 13:15,2021-06-23 13:14,55,25,21,24,4.4546,20.01,0.30987,23.45,4.47413333333333,21.82,0.66975
2021-07-07 13:30,2021-06-23 13:29,56,25,21,23.925,4.44166666666667,20.02,0.38599,23.35,4.48333333333333,21.82,0.67054
2021-07-07 13:45,2021-06-23 13:44,57,25,21,23.875,4.387,20.81,0.37004,23.3,2.98073333333333,22.36,0.52492
2021-07-07 14:00,2021-06-23 13:59,58,25,21,23.875,1.7768,20.82,0.36474,23.225,-0.00193333333333356,22.38,0.26324
2021-07-07 14:15,2021-06-23 14:14,59,25,21,23.9,-0.00740000000000052,20.7,0.36019,23.375,4.20613333333333,22.62,0.01579
2021-07-07 14:30,2021-06-23 14:29,60,25,21,24.15,4.50533333333333,20.71,0.36328,23.425,3.313,22.62,0.02343
2021-07-07 14:45,2021-06-23 14:44,61,25,21,24.325,4.52766666666667,21.5,0.44734,23.225,-0.00613333333333355,23.09,0.0454
2021-07-07 15:00,2021-06-23 14:59,62,25,21,24.2,4.50926666666667,21.51,0.43616,23.325,-0.00660000000000016,23.08,0.01038
2021-07-07 15:15,2021-06-23 15:14,63,25,21,24.125,4.53626666666667,21.51,0.4371,23.575,-0.00680000000000014,23.07,0.01376
2021-07-07 15:30,2021-06-23 15:29,64,25,21,24.075,4.57913333333333,21.52,0.33399,23.875,4.31286666666667,23.04,0.02042
2021-07-07 15:45,2021-06-23 15:44,65,25,21,24.05,4.54813333333333,22,0.41971,24,4.6234,21.45,0.23844
2021-07-07 16:00,2021-06-23 15:59,66,25,21,24,-0.00239999999999974,22,0.50945,23.8,0.306866666666667,21.51,0.63303
2021-07-07 16:15,2021-06-23 16:14,67,25,21,24.325,4.4782,22.01,0.50991,23.775,-0.0116000000000001,21.51,0.00949
2021-07-07 16:30,2021-06-23 16:29,68,25,21,24.775,4.42433333333333,22.01,0.5099,24.1,4.41046666666667,21.52,0.21936
2021-07-07 16:45,2021-06-23 16:44,69,25,21,24.95,4.446,22.32,0.37563,24.175,4.68106666666667,22.12,0.02728
2021-07-07 17:00,2021-06-23 16:59,70,25,21,25.05,4.49526666666667,22.31,0.27589,23.975,4.67306666666667,22.1,0.2938
2021-07-07 17:15,2021-06-23 17:14,71,25,21,25.075,4.57506666666667,22.32,0.27556,23.775,0.313466666666666,22.08,0.07653
2021-07-07 17:30,2021-06-23 17:29,72,25,21,25.1,4.6,22.68,0.26382,23.75,4.36786666666667,21.83,0.21319
2021-07-07 17:45,2021-06-23 17:44,73,25,21,25.175,4.60446666666667,22.51,0.20138,23.825,4.62986666666667,20.49,0.04989
2021-07-07 18:00,2021-06-23 17:59,74,25,21,25.2,4.64913333333333,22.49,0.19147,23.6,4.66,20.47,0.00194
2021-07-07 18:15,2021-06-23 18:14,75,25,21,25.25,4.62686666666667,22.49,0.31623,23.45,4.64,20.46,0.00257
2021-07-07 18:30,2021-06-23 18:29,76,25,21,25.225,4.58886666666667,22.49,0.31568,23.375,2.76413333333333,20.44,0.11692
2021-07-07 18:45,2021-06-23 18:44,77,25,21,25,4.565,22.01,0.23569,23.3,4.23126666666667,18.87,0.11767
2021-07-07 19:00,2021-06-23 18:59,78,25,21,24.7,4.56193333333333,21.99,0.19498,23.275,0.296,18.87,0.1168
2021-07-07 19:15,2021-06-23 19:14,79,25,21,24.5,2.1252,21.99,0.1559,23.2,-0.0156666666666663,18.87,0.07814
2021-07-07 19:30,2021-06-23 19:29,80,25,21,24.15,-0.00380000000000003,21.99,0.19332,23.375,-0.00873333333333326,18.87,0.00217
2021-07-07 19:45,2021-06-23 19:44,81,25,21,24.05,2.98766666666667,21.4,0.06607,23.575,3.36286666666667,18.69,0.00422
2021-07-07 20:00,2021-06-23 19:59,82,25,21,23.975,3.63473333333333,21.36,0.00053,23.6,0.291533333333333,18.68,0.00061
2021-07-07 20:15,2021-06-23 20:14,83,25,21,23.575,-0.00380000000000003,21.35,0.0006,23.45,0.650599999999999,19.31,0.00079
2021-07-07 20:30,2021-06-23 20:29,84,25,21,23.475,1.4698,21.28,0.00101,23.55,0.338866666666667,19.31,0.00118
2021-07-07 20:45,2021-06-23 20:44,85,25,21,23.625,4.2076,20.21,0.00172,23.55,-0.00626666666666686,19.2,0.00228
2021-07-07 21:00,2021-06-23 20:59,86,25,21,23.35,-0.00859999999999994,20.17,2e-05,23.65,1.76166666666667,19.17,5e-05
2021-07-07 21:15,2021-06-23 21:14,87,25,21,23.15,-0.0120666666666667,20.17,3e-05,23.725,0.298066666666667,19.17,6e-05
2021-07-07 21:30,2021-06-23 21:29,88,25,21,23.275,2.6704,20.17,0.00452,23.525,-0.00206666666666733,19.17,9e-05
2021-07-07 21:45,2021-06-23 21:44,89,25,21,23.3,1.7784,19.33,0.00056,23.525,-0.00579999999999981,18.51,0.00018
2021-07-07 22:00,2021-06-23 21:59,90,25,21,22.975,-0.00353333333333339,19.31,0.00049,23.55,-0.00193333333333356,18.48,0
2021-07-07 22:15,2021-06-23 22:14,91,25,21,22.975,-0.00273333333333348,19.31,0,23.55,-0.00219999999999976,18.48,0
2021-07-07 22:30,2021-06-23 22:29,92,25,21,23.05,1.12433333333333,19.31,0,23.525,-0.0028666666666668,18.47,0
2021-07-07 22:45,2021-06-23 22:44,93,25,21,23.15,3.0884,18.9,0,23.5,0.000200000000000422,17.51,0
2021-07-07 23:00,2021-06-23 22:59,94,25,21,22.825,-0.00660000000000016,18.87,0,23.475,0.000733333333332808,17.5,0
2021-07-07 23:15,2021-06-23 23:14,95,25,21,22.75,-0.00813333333333333,19.18,0,23.45,0.261733333333333,18.61,0
2021-07-07 23:30,2021-06-23 23:29,96,25,21,22.85,-0.00819999999999954,19.18,0,23.425,0.2564,18.61,0
2021-07-07 23:45,2021-06-23 23:44,97,25,21,22.9,-0.0138666666666669,18.65,0,23.325,-0.00233333333333352,17.9,0
2021-07-08 00:00,2021-06-23 23:59,98,25,21,22.975,-0.000600000000000378,18.62,0,23.275,-0.00959999999999983,17.87,0
2021-07-08 00:15,2021-06-24 00:14,99,25,21,22.975,-0.0117333333333334,18.63,0,23.275,0.2702,17.88,0
2021-07-08 00:30,2021-06-24 00:29,100,25,21,22.975,-0.00973333333333359,18.63,0,23.25,0.775933333333334,17.88,0
2021-07-08 00:45,2021-06-24 00:44,101,25,21,22.975,-0.00566666666666649,18.34,0,23.05,-0.00406666666666622,17.65,0
2021-07-08 01:00,2021-06-24 00:59,102,25,21,22.975,-0.00826666666666709,18.31,0,22.975,0.00320000000000054,17.62,0
2021-07-08 01:15,2021-06-24 01:14,103,25,21,22.95,-0.00746666666666629,18.31,0,22.975,-0.397133333333333,17.62,0
2021-07-08 01:30,2021-06-24 01:29,104,25,21,22.95,-0.0147333333333335,18.31,0,22.95,-0.390333333333333,17.62,0
2021-07-08 01:45,2021-06-24 01:44,105,25,21,22.95,-0.0143999999999997,17.9,0,22.95,-0.00626666666666686,17.16,0
2021-07-08 02:00,2021-06-24 01:59,106,25,21,22.9,-0.00240000000000018,17.81,0,22.9,-0.381999999999999,17.12,0
2021-07-08 02:15,2021-06-24 02:14,107,25,21,22.9,-0.00606666666666644,17.8,0,22.85,-1.18673333333333,17.31,0
2021-07-08 02:30,2021-06-24 02:29,108,25,21,22.9,-0.00099999999999989,17.8,0,22.85,-0.383266666666667,17.31,0
2021-07-08 02:45,2021-06-24 02:44,109,25,21,22.9,-0.00953333333333317,17.21,0,22.85,-0.395866666666667,16.9,0
2021-07-08 03:00,2021-06-24 02:59,110,25,21,22.85,-0.00526666666666653,17.18,0,22.75,-0.392866666666666,16.87,0
2021-07-08 03:15,2021-06-24 03:14,111,25,21,22.85,-0.00520000000000032,17.18,0,22.725,-0.399666666666667,16.88,0
2021-07-08 03:30,2021-06-24 03:29,112,25,21,22.8,-0.00613333333333355,17.18,0,22.675,-0.00320000000000054,16.88,0
2021-07-08 03:45,2021-06-24 03:44,113,25,21,22.75,-0.0139333333333336,16.84,0,22.6,0.00586666666666646,16.83,0
2021-07-08 04:00,2021-06-24 03:59,114,25,21,22.75,-0.00733333333333341,16.81,0,22.525,-0.384799999999999,16.81,0
2021-07-08 04:15,2021-06-24 04:14,115,25,21,22.75,-0.00646666666666684,16.82,0,22.45,-0.397266666666667,16.81,0
2021-07-08 04:30,2021-06-24 04:29,116,25,21,22.725,-0.00726666666666675,16.82,0,22.425,-0.00299999999999967,16.81,0
2021-07-08 04:45,2021-06-24 04:44,117,25,21,22.65,-0.0126000000000004,16.83,0,22.375,-6.66666666671034e-05,16.52,0
2021-07-08 05:00,2021-06-24 04:59,118,25,21,22.65,-0.00993333333333357,16.81,0,22.3,-0.00619999999999976,16.5,1e-05
2021-07-08 05:15,2021-06-24 05:14,119,25,21,22.65,-0.0120666666666667,16.81,0,22.25,-0.3846,16.5,3e-05
2021-07-08 05:30,2021-06-24 05:29,120,25,21,22.625,0.00233333333333352,16.82,0,22.15,-1.18353333333333,16.39,4e-05
2021-07-08 05:45,2021-06-24 05:44,121,25,21,22.55,-0.00140000000000029,16.65,0,22.125,-0.00553333333333317,16.17,0.00025
2021-07-08 06:00,2021-06-24 05:59,122,25,21,22.55,-0.0104666666666664,16.63,0.00028,22.1,-0.00706666666666678,16.13,0.00103
2021-07-08 06:15,2021-06-24 06:14,123,25,21,22.525,-0.000333333333333741,16.63,0.00037,22.05,-0.3888,16.14,0.00112
2021-07-08 06:30,2021-06-24 06:29,124,25,21,22.475,0.00106666666666655,16.63,0.00055,22,-3.56386666666667,16.15,0.00167
2021-07-08 06:45,2021-06-24 06:44,125,25,21,22.5,0.00199999999999978,16.65,0.00641,22.025,-0.394933333333334,16.41,0.00324
2021-07-08 07:00,2021-06-24 06:59,126,25,21,22.675,0.00446666666666662,16.63,0.00085,22.075,-1.21073333333333,16.37,0.00177
2021-07-08 07:15,2021-06-24 07:14,127,25,21,22.775,-0.0100666666666669,16.63,0.00113,22.175,0.000533333333333719,16.37,0.00235
2021-07-08 07:30,2021-06-24 07:29,128,25,21,22.7,0.00280000000000014,16.63,0.00168,22.35,-0.384333333333334,16.37,0.00348
2021-07-08 07:45,2021-06-24 07:44,129,25,21,22.6,0.00660000000000016,16.7,0.00326,22.475,-0.401866666666666,16.37,0.00675
2021-07-08 08:00,2021-06-24 07:59,130,25,21,22.55,0.00593333333333312,16.69,0.00144,22.55,-0.00893333333333368,16.38,0.00239
2021-07-08 08:15,2021-06-24 08:14,131,25,21,22.625,-0.00539999999999985,16.69,0.01296,22.75,0.0123333333333333,17.01,0.00443
2021-07-08 08:30,2021-06-24 08:29,132,25,21,22.85,0.00306666666666633,16.69,0.06526,23.075,-0.0148000000000001,17.02,0.00657
2021-07-08 08:45,2021-06-24 08:44,133,25,21,23.175,0.00159999999999982,16.7,0.11361,23.175,0.0864000000000003,17.63,0.01273
2021-07-08 09:00,2021-06-24 08:59,134,25,21,23.475,-0.00200000000000067,16.69,0.11445,23.4,0.0888,17.63,0.0055
2021-07-08 09:15,2021-06-24 09:14,135,25,21,23.7,-0.0180666666666669,16.69,0.11482,23.625,0.0740666666666669,17.63,0.00729
2021-07-08 09:30,2021-06-24 09:29,136,25,21,23.975,-0.00900000000000034,16.69,0.11555,23.875,0.0542666666666665,17.64,0.11213
2021-07-08 09:45,2021-06-24 09:44,137,25,21,24.175,2.21473333333333,16.99,0.20784,24.15,0.0313333333333334,18.18,0.17659
2021-07-08 10:00,2021-06-24 09:59,138,25,21,24.35,5.61153333333333,17,0.14097,24.35,0.0101333333333335,18.19,0.17079
2021-07-08 10:15,2021-06-24 10:14,139,25,21,24.2,5.31246666666667,17,0.17587,24.575,0.0598666666666663,18.2,0.00996
2021-07-08 10:30,2021-06-24 10:29,140,25,21,24,5.0626,17,0.17645,24.825,3.932,18.2,0.01479
2021-07-08 10:45,2021-06-24 10:44,141,25,21,23.9,4.4276,17.3,0.22656,24.875,4.33713333333333,18.63,0.02866
2021-07-08 11:00,2021-06-24 10:59,142,25,21,23.875,4.50406666666667,17.31,0.27357,24.75,4.34346666666667,18.63,0.08014
2021-07-08 11:15,2021-06-24 11:14,143,25,21,23.775,4.57946666666667,17.19,0.30594,24.7,4.256,18.64,0.15928
2021-07-08 11:30,2021-06-24 11:29,144,25,21,23.65,4.4654,17.2,0.30712,24.6,4.32413333333333,18.64,0.3089
2021-07-08 11:45,2021-06-24 11:44,145,25,21,23.35,4.27306666666667,17.62,0.28082,24.35,4.32053333333333,19.19,0.30471
2021-07-08 12:00,2021-06-24 11:59,146,25,21,23.15,-0.000466666666667059,17.63,0.20819,24.15,4.27473333333333,19.19,0.29075
2021-07-08 12:15,2021-06-24 12:14,147,25,21,23.125,1.78346666666667,17.63,0.34239,23.925,4.5752,19.19,0.013
2021-07-08 12:30,2021-06-24 12:29,148,25,21,23.375,4.47706666666667,17.63,0.27769,23.8,4.40613333333333,19.19,0.0193
2021-07-08 12:45,2021-06-24 12:44,149,25,21,23.175,1.81106666666667,18.12,0.41105,23.725,4.36446666666667,19.38,0.49454
2021-07-08 13:00,2021-06-24 12:59,150,25,21,22.925,0.0022000000000002,18.12,0.24671,23.65,2.92886666666667,19.37,0.58516
2021-07-08 13:15,2021-06-24 13:14,151,25,21,23.125,4.13,18.13,0.08792,23.6,3.01046666666667,19.37,0.58517
2021-07-08 13:30,2021-06-24 13:29,152,25,21,23.125,3.5524,18.13,0.32828,23.8,4.43406666666667,19.37,0.49085
2021-07-08 13:45,2021-06-24 13:44,153,25,21,22.875,-0.00839999999999996,18.37,0.15071,23.75,4.43553333333333,19.32,0.56705
2021-07-08 14:00,2021-06-24 13:59,154,25,21,22.925,0.989666666666666,18.38,0.00866,23.725,4.337,19.31,0.56515
2021-07-08 14:15,2021-06-24 14:14,155,25,21,23.075,3.8928,18.81,0.01149,23.7,4.4348,19.12,0.51443
2021-07-08 14:30,2021-06-24 14:29,156,25,21,22.825,-0.000666666666666593,18.81,0.01705,23.65,0.307733333333333,19.12,0.43124
2021-07-08 14:45,2021-06-24 14:44,157,25,21,22.725,-0.0021333333333331,18.99,0.03333,23.825,4.22346666666667,19.13,0.40346
2021-07-08 15:00,2021-06-24 14:59,158,25,21,22.85,0.00373333333333292,18.99,0.00783,24.025,4.53633333333333,19.12,0.47546
2021-07-08 15:15,2021-06-24 15:14,159,25,21,22.95,4.0732,18.99,0.01038,24.05,4.54546666666667,19.12,0.39731
2021-07-08 15:30,2021-06-24 15:29,160,25,21,22.8,-0.00579999999999981,18.99,0.01541,24,4.5646,19.12,0.32035
2021-07-08 15:45,2021-06-24 15:44,161,25,21,22.625,-0.00459999999999994,19.11,0.02986,23.9,4.5664,19.01,0.21252
2021-07-08 16:00,2021-06-24 15:59,162,25,21,22.675,0.00673333333333392,19.11,0.00554,23.875,4.568,19,0.07242
2021-07-08 16:15,2021-06-24 16:14,163,25,21,22.825,4.09266666666667,19.1,0.00724,23.8,4.509,19.01,0.20491
2021-07-08 16:30,2021-06-24 16:29,164,25,21,22.875,2.05153333333333,19.09,0.01059,23.45,0.298,19.01,0.07786
2021-07-08 16:45,2021-06-24 16:44,165,25,21,22.8,-0.00240000000000018,18.6,0.02012,23.3,0.00973333333333271,19.2,0.02558
2021-07-08 17:00,2021-06-24 16:59,166,25,21,22.925,2.57613333333333,18.61,0.00328,23.325,0.0112666666666668,19.18,0.07232
2021-07-08 17:15,2021-06-24 17:14,167,25,21,23.025,3.81526666666667,18.18,0.00461,23.45,3.22093333333333,19.17,0.0062
2021-07-08 17:30,2021-06-24 17:29,168,25,21,22.9,0.00166666666666693,18.17,0.00675,23.425,0.278866666666667,19.17,0.0092
2021-07-08 17:45,2021-06-24 17:44,169,25,21,22.875,0.544933333333333,18.17,0.01285,23.2,0.00673333333333348,18.63,0.01783
2021-07-08 18:00,2021-06-24 17:59,170,25,21,23.05,4.37866666666667,18.18,0.00236,23.425,0.874733333333334,18.62,0.00323
2021-07-08 18:15,2021-06-24 18:14,171,25,21,23,1.71633333333333,18.18,0.00297,23.6,4.37913333333333,18.61,0.00428
2021-07-08 18:30,2021-06-24 18:29,172,25,21,22.85,-0.000933333333333675,18.18,0.00441,23.425,0.296466666666667,18.61,0.00636
2021-07-08 18:45,2021-06-24 18:44,173,25,21,22.925,1.7032,18.18,0.00855,23.175,-0.00633333333333352,18.19,0.09559
2021-07-08 19:00,2021-06-24 18:59,174,25,21,23.075,4.32906666666667,18.18,0.00107,23.3,-0.000399999999999956,18.18,0.11727
2021-07-08 19:15,2021-06-24 19:14,175,25,21,22.95,0.2766,18.18,0.00138,23.4,0.000399999999999512,18.18,0.00111
2021-07-08 19:30,2021-06-24 19:29,176,25,21,22.825,0.00600000000000023,18.18,0.00199,23.45,0.00806666666666711,18.17,0.00165
2021-07-08 19:45,2021-06-24 19:44,177,25,21,22.8,-0.000466666666666615,17.99,0.00363,23.45,2.29446666666667,17.7,0.0032
2021-07-08 20:00,2021-06-24 19:59,178,25,21,22.8,-0.0017999999999998,17.99,0.00053,23.375,0.307133333333333,17.68,0.00037
2021-07-08 20:15,2021-06-24 20:14,179,25,21,22.825,0.000199999999999534,18.11,0.0007,23.15,0.277333333333333,17.68,0.00058
2021-07-08 20:30,2021-06-24 20:29,180,25,21,22.825,0.000266666666666637,18.11,0.00104,23.1,0.313666666666666,17.39,0.00087
2021-07-08 20:45,2021-06-24 20:44,181,25,21,22.825,0,17.69,0.00201,23.075,0.00100000000000033,17.4,0.00168
2021-07-08 21:00,2021-06-24 20:59,182,25,21,22.775,0.0017999999999998,17.68,2e-05,23.075,0.0032666666666672,17.38,3e-05
2021-07-08 21:15,2021-06-24 21:14,183,25,21,22.75,0.00326666666666675,17.68,3e-05,23.075,-0.000999999999999446,17.38,5e-05
2021-07-08 21:30,2021-06-24 21:29,184,25,21,22.75,0.0046666666666666,17.68,5e-05,23.05,0.2698,17.38,6e-05
2021-07-08 21:45,2021-06-24 21:44,185,25,21,22.725,0.00953333333333317,17.39,0.00011,23.025,0.9356,17.21,0.00048
2021-07-08 22:00,2021-06-24 21:59,186,25,21,22.65,0.0139333333333331,17.37,0,22.875,0.307866666666666,17.19,0.00036
2021-07-08 22:15,2021-06-24 22:14,187,25,21,22.65,0.00699999999999967,17.38,0,22.8,0.834266666666666,17.2,0.00036
2021-07-08 22:30,2021-06-24 22:29,188,25,21,22.6,0.0079333333333329,17.38,0,22.675,0.3176,17.21,0.00036
2021-07-08 22:45,2021-06-24 22:44,189,25,21,22.55,0.0113999999999996,17.21,0,22.675,0.858866666666667,17.22,0
2021-07-08 23:00,2021-06-24 22:59,190,25,21,22.55,0.00346666666666628,17.19,0,22.55,0.328066666666667,17.19,0
2021-07-08 23:15,2021-06-24 23:14,191,25,21,22.475,0.00773333333333337,17.19,0,22.525,0.292133333333334,17.19,0
2021-07-08 23:30,2021-06-24 23:29,192,25,21,22.45,0.00233333333333352,17.2,0,22.475,0.0086666666666666,17.2,0
2021-07-08 23:45,2021-06-24 23:44,193,25,21,22.4,0.00506666666666655,17.15,0,22.475,0.00253333333333305,17.21,0
2021-07-09 00:00,2021-06-24 23:59,194,25,21,22.375,0.0101333333333331,17.12,0,22.475,0.00413333333333421,17.13,0
2021-07-09 00:15,2021-06-25 00:14,195,25,21,22.325,0.000133333333333319,17.12,0,22.45,0.2734,17.13,0
2021-07-09 00:30,2021-06-25 00:29,196,25,21,22.25,0.00891666666666691,17.12,0,22.45,0.310133333333333,17.13,0
2021-07-09 00:45,2021-06-25 00:44,197,25,21,22.25,0.00786666666666669,16.84,0,22.35,-0.000333333333333741,16.9,0
2021-07-09 01:00,2021-06-25 00:59,198,25,21,22.2,0.00993333333333313,16.81,0,22.275,0.00706666666666633,16.87,0
2021-07-09 01:15,2021-06-25 01:14,199,25,21,22.15,0.00193333333333312,16.81,0,22.25,0.00333333333333297,16.87,0
2021-07-09 01:30,2021-06-25 01:29,200,25,21,22.125,0.0131999999999999,16.82,0,22.25,-0.00280000000000014,16.88,0
2021-07-09 01:45,2021-06-25 01:44,201,25,21,22.05,0.0124666666666666,16.53,0,22.25,0.00640000000000018,16.71,0
2021-07-09 02:00,2021-06-25 01:59,202,25,21,22.05,0.0121999999999995,16.5,0,22.225,0.00766666666666627,16.68,0
2021-07-09 02:15,2021-06-25 02:14,203,25,21,21.975,0.00786666666666624,16.63,0,22.15,0.00193333333333312,16.31,0
2021-07-09 02:30,2021-06-25 02:29,204,25,21,21.95,0.00426666666666708,16.63,0,22.15,0.00659999999999972,16.32,0
2021-07-09 02:45,2021-06-25 02:44,205,25,21,21.9,0.0104666666666668,16.35,0,22.1,0.0035999999999996,16.21,0
2021-07-09 03:00,2021-06-25 02:59,206,25,21,21.875,0.00800000000000001,16.32,0,22.05,0.00866666666666616,16.18,0
2021-07-09 03:15,2021-06-25 03:14,207,25,21,21.85,0.0126666666666666,16.32,0,22,0.00419999999999998,16.18,0
2021-07-09 03:30,2021-06-25 03:29,208,25,21,21.8,0.0107999999999997,16.32,0,21.975,0.00266666666666637,16.19,0
2021-07-09 03:45,2021-06-25 03:44,209,25,21,21.75,0.00806666666666622,15.93,0,21.95,0.00866666666666616,16.19,0
2021-07-09 04:00,2021-06-25 03:59,210,25,21,21.65,0.00480000000000036,15.88,0,21.9,0.00353333333333339,15.88,0
2021-07-09 04:15,2021-06-25 04:14,211,25,21,21.65,0.00759999999999961,15.88,0,21.875,-0.00626666666666686,15.88,0
2021-07-09 04:30,2021-06-25 04:29,212,25,21,21.625,0.0112666666666663,15.89,0,21.825,-0.3796,15.88,0
2021-07-09 04:45,2021-06-25 04:44,213,25,21,21.55,0.00713333333333299,15.55,0,21.775,-4.68406666666667,15.83,0
2021-07-09 05:00,2021-06-25 04:59,214,25,21,21.5,0.0120666666666667,15.51,0,21.825,-0.391466666666667,15.81,0
2021-07-09 05:15,2021-06-25 05:14,215,25,21,21.45,0.00939999999999985,16.01,0,21.975,-1.18973333333333,15.88,1e-05
2021-07-09 05:30,2021-06-25 05:29,216,25,21,21.425,0.0188666666666668,16.01,0,22.05,-0.390000000000001,15.89,2e-05
2021-07-09 05:45,2021-06-25 05:44,217,25,21,21.375,0.0149999999999997,15.74,0.00018,21.975,-1.18513333333333,16.02,0.00038
2021-07-09 06:00,2021-06-25 05:59,218,25,21,21.325,0.0133999999999999,15.69,0.00084,21.975,-0.00706666666666678,16,0.00078
2021-07-09 06:15,2021-06-25 06:14,219,25,21,21.25,0.0146000000000006,15.7,0.00105,21.95,-0.000733333333333253,16,0.00091
2021-07-09 06:30,2021-06-25 06:29,220,25,21,21.25,0.0159333333333334,15.71,0.00147,21.9,-0.388333333333334,16,0.00118
2021-07-09 06:45,2021-06-25 06:44,221,25,21,21.2,0.0156666666666663,15.67,0.03502,21.8,-4.3366,15.89,0.01658
2021-07-09 07:00,2021-06-25 06:59,222,25,21,21.175,0.0163333333333333,15.64,0.03666,21.875,-0.387866666666667,15.88,0.01709
2021-07-09 07:15,2021-06-25 07:14,223,25,21,21.2,0.0143333333333331,15.64,0.03731,22.025,-1.20266666666667,15.88,0.01354
2021-07-09 07:30,2021-06-25 07:29,224,25,21,21.275,0.0205333333333337,15.66,0.04535,22.025,-0.397533333333334,15.88,0.01428
2021-07-09 07:45,2021-06-25 07:44,225,25,21,21.475,0.00419999999999998,16.33,0.16006,22,-1.19086666666667,16.01,0.04232
2021-07-09 08:00,2021-06-25 07:59,226,25,21,21.95,0.0164,16.33,0.16317,22,-0.00160000000000027,16,0.04297
2021-07-09 08:15,2021-06-25 08:14,227,25,21,22.375,0.0108666666666664,15.9,0.16097,22,-0.0105333333333335,15.82,0.06026
2021-07-09 08:30,2021-06-25 08:29,228,25,21,22.9,0.0138666666666665,15.91,0.1628,22,-0.00680000000000014,15.82,0.08044
2021-07-09 08:45,2021-06-25 08:44,229,25,21,23.35,0.000733333333332808,17.01,0.28121,21.9,-0.3918,16.13,0.18175
2021-07-09 09:00,2021-06-25 08:59,230,25,21,23.75,0.00480000000000036,17.01,0.28165,21.9,-1.20186666666667,16.13,0.17935
2021-07-09 09:15,2021-06-25 09:14,231,25,21,24.1,0.00766666666666627,17.02,0.28288,21.975,-0.394266666666667,16.13,0.18077
2021-07-09 09:30,2021-06-25 09:29,232,25,21,24.45,0.00233333333333308,17.03,0.28506,22,-1.2036,16.14,0.18356
2021-07-09 09:45,2021-06-25 09:44,233,25,21,24.7,0.00653333333333306,18.12,0.47772,22.1,-0.00159999999999982,16.68,0.29741
2021-07-09 10:00,2021-06-25 09:59,234,25,21,24.975,-0.000133333333333319,18.14,0.47876,22.15,-0.389266666666666,16.7,0.29338
2021-07-09 10:15,2021-06-25 10:14,235,25,21,25.225,0.00360000000000005,18.15,0.47956,22.2,-1.2058,16.7,0.29518
2021-07-09 10:30,2021-06-25 10:29,236,25,21,25.325,0.00626666666666686,18.16,0.48083,22.325,-0.00499999999999945,16.71,0.22904
2021-07-09 10:45,2021-06-25 10:44,237,25,21,25.375,-0.00993333333333313,19.19,0.62756,22.45,-0.404133333333333,17.38,0.31399
2021-07-09 11:00,2021-06-25 10:59,238,25,21,25.5,-0.000466666666666615,19.2,0.62941,22.525,-1.2124,17.39,0.39747
2021-07-09 11:15,2021-06-25 11:14,239,25,21,25.65,0.236933333333333,19.14,0.66953,22.675,-0.00240000000000018,17.39,0.30143
2021-07-09 11:30,2021-06-25 11:29,240,25,21,25.85,5.86626666666667,19.15,0.67112,22.825,0.381866666666666,17.4,0.4003
2021-07-09 11:45,2021-06-25 11:44,241,25,21,25.525,5.15646666666667,20.18,0.78802,22.9,0.835533333333333,18.48,0.5211
2021-07-09 12:00,2021-06-25 11:59,242,25,21,25.15,4.40626666666667,20.2,0.66045,22.9,0.000333333333333297,18.51,0.51071
2021-07-09 12:15,2021-06-25 12:14,243,25,21,24.925,4.5102,20.2,0.66162,23.025,0.00406666666666666,18.51,0.51264
2021-07-09 12:30,2021-06-25 12:29,244,25,21,24.75,4.48146666666667,20.21,0.66392,23.175,-0.00566666666666649,18.51,0.51643
2021-07-09 12:45,2021-06-25 12:44,245,25,21,24.625,4.42893333333333,20.24,0.67053,23.3,0.312,19.29,0.44295
2021-07-09 13:00,2021-06-25 12:59,246,25,21,24.475,4.45486666666667,21.2,0.74769,23.45,0.2708,19.32,0.55886
2021-07-09 13:15,2021-06-25 13:14,247,25,21,24.275,4.57306666666667,21.2,0.74853,23.5,-0.00313333333333343,19.32,0.56073
2021-07-09 13:30,2021-06-25 13:29,248,25,21,24.225,4.46406666666667,21.21,0.75018,23.7,1.55673333333333,19.33,0.43056
2021-07-09 13:45,2021-06-25 13:44,249,25,21,24.175,4.513,22.18,0.76852,23.775,1.1614,20.11,0.44815
2021-07-09 14:00,2021-06-25 13:59,250,25,21,24.175,4.54946666666667,22.19,0.76006,23.65,2.6194,20.13,0.56235
2021-07-09 14:15,2021-06-25 14:14,251,25,21,24.175,4.52673333333333,22.38,0.92084,23.7,0.551666666666666,20.01,0.60479
2021-07-09 14:30,2021-06-25 14:29,252,25,21,24.175,4.57453333333333,22.39,0.92104,23.55,-0.000399999999999956,20.01,0.60778
2021-07-09 14:45,2021-06-25 14:44,253,25,21,24.2,4.5786,22.99,0.90034,23.725,-0.00100000000000033,20.67,0.58144
2021-07-09 15:00,2021-06-25 14:59,254,25,21,24.2,4.5612,23,0.89927,23.875,4.1268,20.69,0.4276
2021-07-09 15:15,2021-06-25 15:14,255,25,21,24.225,4.5784,23.01,0.89864,23.925,4.40826666666667,20.69,0.56691
2021-07-09 15:30,2021-06-25 15:29,256,25,21,24.225,4.5798,23.01,0.75195,23.625,1.19213333333333,20.69,0.7055
2021-07-09 15:45,2021-06-25 15:44,257,25,21,24.225,4.56146666666667,23.38,0.67356,23.625,-0.00566666666666693,21.29,0.67762
2021-07-09 16:00,2021-06-25 15:59,258,25,21,24.175,4.5376,23.38,0.66497,23.875,3.79493333333333,21.31,0.66896
2021-07-09 16:15,2021-06-25 16:14,259,25,21,24.175,4.5282,23.38,0.66457,23.9,4.38566666666667,21.31,0.66915
2021-07-09 16:30,2021-06-25 16:29,260,25,21,24.4,4.5962,23.38,0.53478,23.55,4.35806666666667,21.31,0.54015
2021-07-09 16:45,2021-06-25 16:44,261,25,21,24.625,4.60206666666667,23.39,0.51015,23.175,0.2922,21.49,0.58337
2021-07-09 17:00,2021-06-25 16:59,262,25,21,24.825,4.64513333333333,23.37,0.60307,23.125,-0.00140000000000029,21.5,0.46097
2021-07-09 17:15,2021-06-25 17:14,263,25,21,24.95,4.62513333333333,22.88,0.60229,23.4,2.60746666666667,21.47,0.46075
2021-07-09 17:30,2021-06-25 17:29,264,25,21,25.025,4.63666666666667,22.88,0.60134,23.525,2.70053333333333,20.19,0.43532
2021-07-09 17:45,2021-06-25 17:44,265,25,21,25.125,4.59466666666667,22.89,0.59756,23.25,-0.00519999999999987,20.49,0.33302
2021-07-09 18:00,2021-06-25 17:59,266,25,21,25.2,4.63046666666667,22.87,0.39864,23.35,-0.00433333333333374,20.5,0.32272
2021-07-09 18:15,2021-06-25 18:14,267,25,21,25.25,4.62933333333333,22.87,0.47649,23.55,4.00753333333333,20.5,0.40162
2021-07-09 18:30,2021-06-25 18:29,268,25,21,25.325,4.61806666666667,22.87,0.47488,23.5,0.299266666666667,20.5,0.32263
2021-07-09 18:45,2021-06-25 18:44,269,25,21,25.35,4.614,22.64,0.32424,23.325,0.652866666666667,20.62,0.22186
2021-07-09 19:00,2021-06-25 18:59,270,25,21,25.35,4.59266666666667,22.62,0.32269,23.475,0.331666666666667,20.62,0.26779
2021-07-09 19:15,2021-06-25 19:14,271,25,21,25.3,4.56326666666667,22.62,0.32188,23.5,0.642799999999999,20.62,0.16195
2021-07-09 19:30,2021-06-25 19:29,272,25,21,25,4.55673333333333,22.62,0.32028,23.6,1.04113333333333,20.63,0.16211
2021-07-09 19:45,2021-06-25 19:44,273,25,21,24.75,3.92646666666667,22.14,0.18952,23.575,-0.00293333333333301,20.51,0.09354
2021-07-09 20:00,2021-06-25 19:59,274,25,21,24.45,0.0129333333333337,22.11,0.1886,23.675,-0.0152666666666672,20.48,0.08764
2021-07-09 20:15,2021-06-25 20:14,275,25,21,24.525,2.38206666666667,22.11,0.15702,23.75,-0.0170000000000003,20.37,0.11986
2021-07-09 20:30,2021-06-25 20:29,276,25,21,24.65,4.50653333333333,22.17,0.1781,23.825,-0.00959999999999983,20.37,0.11931
2021-07-09 20:45,2021-06-25 20:44,277,25,21,24.35,0.305066666666667,21.22,0.03934,23.825,0.299933333333334,19.9,0.03698
2021-07-09 21:00,2021-06-25 20:59,278,25,21,24.325,2.0402,21.17,0.07265,23.825,-0.00726666666666631,19.86,0.0458
2021-07-09 21:15,2021-06-25 21:14,279,25,21,24.55,3.52026666666667,21.17,0.07227,23.8,0.2966,19.85,0.04557
2021-07-09 21:30,2021-06-25 21:29,280,25,21,24.225,0.00826666666666664,21.17,0.0477,23.8,0.292933333333333,19.85,0.04512
2021-07-09 21:45,2021-06-25 21:44,281,25,21,24.225,2.06246666666667,19.92,0.00218,23.7,-0.00186666666666735,18.54,0.0027
2021-07-09 22:00,2021-06-25 21:59,282,25,21,24.4,2.95026666666667,19.87,0.00264,23.7,-0.00233333333333308,18.5,0.00257
2021-07-09 22:15,2021-06-25 22:14,283,25,21,24.1,-0.00386666666666668,19.87,0.00207,23.625,0.309466666666667,18.5,0.00379
2021-07-09 22:30,2021-06-25 22:29,284,25,21,24.15,1.35746666666667,19.87,0.0026,23.625,0.284066666666667,18.5,0.00375
2021-07-09 22:45,2021-06-25 22:44,285,25,21,24.325,2.92186666666667,19.23,0,23.525,-0.00673333333333348,18.03,0
2021-07-09 23:00,2021-06-25 22:59,286,25,21,24,0.00319999999999965,19.19,0,23.45,-0.00546666666666651,18,0
2021-07-09 23:15,2021-06-25 23:14,287,25,21,24.05,-0.00213333333333354,19.31,0,23.45,0.00099999999999989,18.12,0
2021-07-09 23:30,2021-06-25 23:29,288,25,21,24.2,2.49213333333333,19.31,0,23.375,-0.00293333333333301,18.13,0
2021-07-09 23:45,2021-06-25 23:44,289,25,21,24.25,1.19326666666667,18.73,0,23.35,-0.00560000000000027,17.66,0
2021-07-10 00:00,2021-06-25 23:59,290,25,21,23.875,0.00966666666666693,18.69,0,23.275,0.368733333333334,17.62,0
2021-07-10 00:15,2021-06-26 00:14,291,25,21,24.025,0.00439999999999996,18.69,0,23.25,0.305533333333333,17.62,0
2021-07-10 00:30,2021-06-26 00:29,292,25,21,24.125,-0.00300000000000011,18.7,0,23.1,-0.00133333333333363,17.62,0
2021-07-10 00:45,2021-06-26 00:44,293,25,21,24.2,1.04746666666667,18.72,0,23,0.000399999999999956,17.16,0
2021-07-10 01:00,2021-06-26 00:59,294,25,21,24.275,2.39713333333333,18.5,0,22.975,0.290266666666667,17.12,0
2021-07-10 01:15,2021-06-26 01:14,295,25,21,23.85,0.0110000000000001,18.5,0,22.9,0.348933333333333,17.13,0
2021-07-10 01:30,2021-06-26 01:29,296,25,21,23.625,0.00553333333333361,18.5,0,22.75,0.315866666666667,17.13,0
2021-07-10 01:45,2021-06-26 01:44,297,25,21,23.475,0.0064666666666664,17.75,0,22.7,0.298133333333333,16.84,0
2021-07-10 02:00,2021-06-26 01:59,298,25,21,23.3,0.00826666666666664,17.69,0,22.55,0.375,16.81,0
2021-07-10 02:15,2021-06-26 02:14,299,25,21,23.2,0.000933333333333231,17.69,0,22.525,0.9052,16.88,0
2021-07-10 02:30,2021-06-26 02:29,300,25,21,23.15,0.00680000000000014,17.88,0,22.3,-0.000799999999999912,16.88,0
2021-07-10 02:45,2021-06-26 02:44,301,25,21,23.05,0.0119333333333334,17.88,0,22.25,0.262,16.66,0
2021-07-10 03:00,2021-06-26 02:59,302,25,21,22.925,0.0112666666666668,17.13,0,22.2,0.293066666666666,16.62,0
2021-07-10 03:15,2021-06-26 03:14,303,25,21,22.85,0.0103333333333331,17.14,0,22.075,0.282199999999999,16.63,0
2021-07-10 03:30,2021-06-26 03:29,304,25,21,22.75,0.00360000000000005,17.14,0,22.025,1.0156,16.63,0
2021-07-10 03:45,2021-06-26 03:44,305,25,21,22.675,0.0105333333333331,16.93,0,21.825,-0.00660000000000016,16.16,0
2021-07-10 04:00,2021-06-26 03:59,306,25,21,22.575,0.0064666666666664,16.88,0,21.8,-0.00639999999999974,16.13,0
2021-07-10 04:15,2021-06-26 04:14,307,25,21,22.5,0.00306666666666677,16.88,0,21.725,0.00166666666666648,16.13,0
2021-07-10 04:30,2021-06-26 04:29,308,25,21,22.425,0.0043333333333333,16.89,0,21.7,-0.0119333333333329,16.13,0
2021-07-10 04:45,2021-06-26 04:44,309,25,21,22.35,-6.66666666666593e-05,16.68,0,21.6,-1.11786666666667,15.62,0
2021-07-10 05:00,2021-06-26 04:59,310,25,21,22.3,0.00233333333333352,16.63,0,21.575,-1.53606666666667,15.63,2e-05
2021-07-10 05:15,2021-06-26 05:14,311,25,21,22.225,0.00819999999999954,16.51,0,21.6,-0.0110666666666663,15.51,2e-05
2021-07-10 05:30,2021-06-26 05:29,312,25,21,22.15,0.00293333333333301,16.51,0,21.6,-0.380866666666667,15.51,3e-05
2021-07-10 05:45,2021-06-26 05:44,313,25,21,22.05,0.00600000000000023,16.53,1e-05,21.5,-3.11826666666667,15.24,0.00118
2021-07-10 06:00,2021-06-26 05:59,314,25,21,22.025,0.00640000000000018,16.19,0.00092,21.55,-0.382866666666666,15.2,0.00198
2021-07-10 06:15,2021-06-26 06:14,315,25,21,21.925,0.0068666666666668,16.2,0.00116,21.575,-1.16966666666667,15.21,0.00224
2021-07-10 06:30,2021-06-26 06:29,316,25,21,21.9,0.0111333333333334,16.21,0.00163,21.575,-0.384,15.21,0.00276
2021-07-10 06:45,2021-06-26 06:44,317,25,21,21.8,0.00419999999999998,16.17,0.04512,21.575,-0.7892,15.54,0.05152
2021-07-10 07:00,2021-06-26 06:59,318,25,21,21.8,0.0148666666666664,16.15,0.04725,21.6,-0.376733333333333,15.52,0.04498
2021-07-10 07:15,2021-06-26 07:14,319,25,21,21.825,0.00353333333333339,16.15,0.04795,21.625,-0.394333333333334,15.52,0.02881
2021-07-10 07:30,2021-06-26 07:29,320,25,21,21.875,0.0122,16.17,0.04932,21.7,-0.377333333333333,15.53,0.03027
2021-07-10 07:45,2021-06-26 07:44,321,25,21,21.925,0.00726666666666631,17.21,0.17612,21.775,-0.395666666666667,16.39,0.11496
2021-07-10 08:00,2021-06-26 07:59,322,25,21,22,0.0042666666666662,17.2,0.17887,21.8,-0.3836,16.39,0.16996
2021-07-10 08:15,2021-06-26 08:14,323,25,21,22.075,0.00493333333333279,17.02,0.18021,21.95,-0.404266666666666,16.4,0.17029
2021-07-10 08:30,2021-06-26 08:29,324,25,21,22.175,0.00413333333333332,17.04,0.18195,22.15,-0.391466666666666,16.35,0.16498
2021-07-10 08:45,2021-06-26 08:44,325,25,21,22.25,-0.000133333333333319,18.13,0.34403,22.4,-0.399666666666667,17.38,0.29833
2021-07-10 09:00,2021-06-26 08:59,326,25,21,22.4,-0.000933333333333231,18.14,0.34692,22.7,-0.000466666666666615,17.39,0.30067
2021-07-10 09:15,2021-06-26 09:14,327,25,21,22.525,-0.00180000000000025,18.14,0.34782,22.9,0.00780000000000003,17.4,0.30137
2021-07-10 09:30,2021-06-26 09:29,328,25,21,22.625,0.00266666666666637,18.15,0.34958,23.125,0.0017999999999998,17.41,0.25468
2021-07-10 09:45,2021-06-26 09:44,329,25,21,22.75,-0.00286666666666635,19.12,0.51536,23.375,0.012,18.5,0.4355
2021-07-10 10:00,2021-06-26 09:59,330,25,21,22.9,0.00520000000000032,19.13,0.51808,23.55,0.00919999999999987,18.51,0.3672
2021-07-10 10:15,2021-06-26 10:14,331,25,21,23.025,0.00360000000000005,19.13,0.51888,23.725,0.00746666666666629,18.52,0.43956
2021-07-10 10:30,2021-06-26 10:29,332,25,21,23.125,3.87086666666667,19.14,0.52046,23.9,0.00693333333333346,18.53,0.44138
2021-07-10 10:45,2021-06-26 10:44,333,25,21,23.1,4.32506666666667,19.86,0.68127,24.1,0.011533333333333,19.49,0.59818
2021-07-10 11:00,2021-06-26 10:59,334,25,21,22.775,0.322000000000001,19.88,0.68395,24.35,0.0106000000000002,19.51,0.59928
2021-07-10 11:15,2021-06-26 11:14,335,25,21,22.7,2.03006666666667,19.88,0.68437,24.525,0.0146666666666673,19.33,0.57852
2021-07-10 11:30,2021-06-26 11:29,336,25,21,22.95,4.38246666666667,20.19,0.69027,24.75,3.89493333333333,19.34,0.57968
2021-07-10 11:45,2021-06-26 11:44,337,25,21,22.8,1.13433333333333,20.2,0.69298,24.7,4.415,20.11,0.68918
2021-07-10 12:00,2021-06-26 11:59,338,25,21,22.725,1.73293333333333,20.87,0.65606,24.35,4.34693333333333,20.13,0.69079
2021-07-10 12:15,2021-06-26 12:14,339,25,21,22.95,4.4188,20.88,0.65696,24.025,4.38133333333333,20.13,0.35406
2021-07-10 12:30,2021-06-26 12:29,340,25,21,22.85,1.783,20.88,0.7852,23.9,4.5274,20.13,0.46982
2021-07-10 12:45,2021-06-26 12:44,341,25,21,22.8,1.49453333333333,21.47,0.69698,23.7,4.44893333333333,20.85,0.533
2021-07-10 13:00,2021-06-26 12:59,342,25,21,23.025,4.4606,21.5,0.82706,23.55,4.4644,20.87,0.52013
2021-07-10 13:15,2021-06-26 13:14,343,25,21,22.9,1.5076,21.5,0.42262,23.45,4.404,20.87,0.52121
2021-07-10 13:30,2021-06-26 13:29,344,25,21,22.75,1.792,21.51,0.02705,23.35,1.98913333333333,20.87,0.52334
2021-07-10 13:45,2021-06-26 13:44,345,25,21,23.05,4.49446666666667,22.28,0.05241,23.375,4.1284,21.16,0.72758
2021-07-10 14:00,2021-06-26 13:59,346,25,21,23.025,3.90966666666667,22.32,0.5732,23.45,4.50513333333333,21.19,0.48983
2021-07-10 14:15,2021-06-26 14:14,347,25,21,22.85,-0.00453333333333372,22.38,0.85376,23.375,4.51833333333333,21.31,0.75271
2021-07-10 14:30,2021-06-26 14:29,348,25,21,22.975,4.2168,22.39,0.85388,23.3,0.300533333333333,21.31,0.75284
2021-07-10 14:45,2021-06-26 14:44,349,25,21,23.15,4.57066666666667,23.16,0.90921,23.425,4.2612,21.79,0.76044
2021-07-10 15:00,2021-06-26 14:59,350,25,21,23.025,4.59613333333333,23.18,0.91018,23.575,4.5606,21.81,0.75934
2021-07-10 15:15,2021-06-26 15:14,351,25,21,22.95,3.0616,23.18,0.90955,23.5,1.21333333333333,21.82,0.75917
2021-07-10 15:30,2021-06-26 15:29,352,25,21,22.925,0.881466666666666,23.19,0.9083,23.5,4.83126666666667,21.82,0.75883
2021-07-10 15:45,2021-06-26 15:44,353,25,21,23.15,4.60733333333333,23.6,0.80318,23.675,0.2958,22.47,0.72909
2021-07-10 16:00,2021-06-26 15:59,354,25,21,23.225,4.61113333333333,23.62,0.80155,23.725,4.29366666666666,22.49,0.72879
2021-07-10 16:15,2021-06-26 16:14,355,25,21,23.125,4.63093333333333,23.62,0.80082,23.875,2.4414,22.49,0.72867
2021-07-10 16:30,2021-06-26 16:29,356,25,21,23.05,4.6518,23.63,0.6697,23.825,4.2576,22.49,0.72841
2021-07-10 16:45,2021-06-26 16:44,357,25,21,23,4.61253333333333,24.1,0.68289,23.925,2.73586666666667,22.79,0.69799
2021-07-10 17:00,2021-06-26 16:59,358,25,21,23,4.61406666666667,24.12,0.67979,23.825,4.61153333333333,22.81,0.6953
2021-07-10 17:15,2021-06-26 17:14,359,25,21,22.975,0.6092,23.69,0.34865,23.9,4.6522,23,0.58391
2021-07-10 17:30,2021-06-26 17:29,360,25,21,23.05,2.73266666666667,23.7,0.57285,23.8,4.66953333333333,23,0.47058
2021-07-10 17:45,2021-06-26 17:44,361,25,21,23.325,4.59026666666667,24.01,0.42745,23.725,4.68773333333333,23.36,0.56563
2021-07-10 18:00,2021-06-26 17:59,362,25,21,23.2,4.57226666666667,23.99,0.35273,23.625,4.05386666666667,23.37,0.56152
2021-07-10 18:15,2021-06-26 18:14,363,25,21,23.1,0.599333333333333,23.98,0.21275,23.55,4.33866666666667,23.37,0.56012
2021-07-10 18:30,2021-06-26 18:29,364,25,21,23.025,1.51713333333333,23.98,0.28122,23.55,2.47606666666667,23.36,0.55737
2021-07-10 18:45,2021-06-26 18:44,365,25,21,23.25,4.46206666666667,23.02,0.11655,23.525,4.30093333333333,23.18,0.26071
2021-07-10 19:00,2021-06-26 18:59,366,25,21,23.05,0.543066666666666,22.99,0.00145,23.575,4.5928,23.18,0.25656
2021-07-10 19:15,2021-06-26 19:14,367,25,21,22.925,-0.00119999999999987,22.98,0.00176,23.45,4.26526666666667,23.17,0.20565
2021-07-10 19:30,2021-06-26 19:29,368,25,21,23.05,3.2256,22.98,0.00262,23.275,0.66,23.17,0.25535
2021-07-10 19:45,2021-06-26 19:44,369,25,21,23.075,1.39333333333333,21.91,0.00508,23.375,1.07293333333333,22.69,0.18227
2021-07-10 20:00,2021-06-26 19:59,370,25,21,22.825,-0.00193333333333356,21.83,0.00035,23.475,0.656066666666667,22.67,0.12074
2021-07-10 20:15,2021-06-26 20:14,371,25,21,22.875,0.2654,21.83,0.01367,23.725,0.723133333333333,22.67,0.0908
2021-07-10 20:30,2021-06-26 20:29,372,25,21,23.05,4.02146666666667,21.56,0.01367,23.775,0.662999999999999,22.78,0.00246
2021-07-10 20:45,2021-06-26 20:44,373,25,21,22.825,0.00673333333333304,19.63,0.00288,23.95,0.340133333333334,22.76,0.00477
2021-07-10 21:00,2021-06-26 20:59,374,25,21,22.675,0.00166666666666648,19.58,1e-05,24,-0.0141333333333336,21.79,7e-05
2021-07-10 21:15,2021-06-26 21:14,375,25,21,22.8,0.00346666666666673,19.57,1e-05,24.1,0.291133333333333,21.79,9e-05
2021-07-10 21:30,2021-06-26 21:29,376,25,21,22.9,0.00406666666666622,19.55,2e-05,24.175,0.283933333333334,21.78,0.02518
2021-07-10 21:45,2021-06-26 21:44,377,25,21,22.975,0.00379999999999958,17.2,4e-05,24.175,0.2822,20.65,0.0032
2021-07-10 22:00,2021-06-26 21:59,378,25,21,23,0.00260000000000016,17.19,0,24.175,0.817266666666667,20.6,0.00381
2021-07-10 22:15,2021-06-26 22:14,379,25,21,23,-0.00119999999999987,17.19,0,24.075,-0.0112666666666668,20.6,0.00305
2021-07-10 22:30,2021-06-26 22:29,380,25,21,23,0.00153333333333316,17.2,0,24.075,0.2896,20.59,0.00375
2021-07-10 22:45,2021-06-26 22:44,381,25,21,22.975,0.00159999999999982,17.21,0,24.1,0.8258,19.34,0
2021-07-10 23:00,2021-06-26 22:59,382,25,21,23,0.004,17.19,0,24,-0.00173333333333314,19.3,0
2021-07-10 23:15,2021-06-26 23:14,383,25,21,22.975,-0.00233333333333352,17.69,0,24,0.2838,19.36,0
2021-07-10 23:30,2021-06-26 23:29,384,25,21,22.975,0.00399999999999956,17.69,0,24,0.8278,19.36,0
2021-07-10 23:45,2021-06-26 23:44,385,25,21,22.925,0.00439999999999996,17.52,0,23.85,-0.0107333333333335,18.65,0
2021-07-11 00:00,2021-06-26 23:59,386,25,21,22.925,-0.00473333333333326,17.49,0,23.825,0.287599999999999,18.62,0
2021-07-11 00:15,2021-06-27 00:14,387,25,21,22.9,0.00559999999999983,17.49,0,23.825,0.823666666666667,18.62,0
2021-07-11 00:30,2021-06-27 00:29,388,25,21,22.825,-0.005066666666667,17.49,0,23.7,-0.00960000000000027,18.62,0
2021-07-11 00:45,2021-06-27 00:44,389,25,21,22.825,0.00459999999999994,16.9,0,23.675,0.293666666666667,18.15,0
2021-07-11 01:00,2021-06-27 00:59,390,25,21,22.8,0.00113333333333321,16.88,0,23.675,0.831933333333332,18.12,0
2021-07-11 01:15,2021-06-27 01:14,391,25,21,22.725,-0.000333333333333741,16.88,0,23.5,0.291,18.13,0
2021-07-11 01:30,2021-06-27 01:29,392,25,21,22.7,-0.00400000000000045,16.89,0,23.45,0.796733333333333,18.13,0
2021-07-11 01:45,2021-06-27 01:44,393,25,21,22.7,0.00659999999999972,17.02,0,23.3,-0.00100000000000033,17.72,0
2021-07-11 02:00,2021-06-27 01:59,394,25,21,22.6,0.00773333333333337,17,0,23.325,0.00866666666666616,17.69,0
2021-07-11 02:15,2021-06-27 02:14,395,25,21,22.6,0.00800000000000001,16.88,0,23.325,0.3086,17.38,0
2021-07-11 02:30,2021-06-27 02:29,396,25,21,22.525,0.000933333333333675,16.88,0,23.275,0.852533333333334,17.38,0
2021-07-11 02:45,2021-06-27 02:44,397,25,21,22.5,-0.00820000000000043,16.72,0,23.125,-0.0125999999999999,17.22,0
2021-07-11 03:00,2021-06-27 02:59,398,25,21,22.5,-0.000200000000000422,16.69,0,23.075,-0.00433333333333374,17.19,0
2021-07-11 03:15,2021-06-27 03:14,399,25,21,22.4,0.00760000000000005,16.69,0,23.05,-0.0130666666666666,17.19,0
2021-07-11 03:30,2021-06-27 03:29,400,25,21,22.375,0.00293333333333301,16.7,0,23.025,-0.005066666666667,17.19,0


==> data/polydome_compare_4day_v2.dat <==
tt_rule,tt_deepc,t,max,min,y_rule,u_rule,w1_rule,w2_rule,y_deepc,u_deepc,w1_deepc,w2_deepc,if_du
2021-07-06 23:45,2021-06-22 23:44,1,25,21,22.575,-0.0108000000000001,16.33,0,22.9,-0.0101333333333335,17.91,0,1
2021-07-07 00:00,2021-06-22 23:59,2,25,21,22.55,-0.0223999999999998,16.31,0,22.9,0.2942,17.87,0,0
2021-07-07 00:15,2021-06-23 00:14,3,25,21,22.525,-0.0195999999999996,16.31,0,22.925,0.828199999999999,17.87,0,0
2021-07-07 00:30,2021-06-23 00:29,4,25,21,22.55,-0.0163333333333338,16.32,0,22.8,-0.00679999999999925,17.87,0,0
2021-07-07 00:45,2021-06-23 00:44,5,25,21,22.475,-0.0156666666666667,16.32,0,22.825,-0.00519999999999987,17.22,0,0
2021-07-07 01:00,2021-06-23 00:59,6,25,21,22.45,-0.0137333333333336,16.19,0,22.825,0.000466666666666615,17.19,0,0
2021-07-07 01:15,2021-06-23 01:14,7,25,21,22.425,-0.00306666666666633,16.19,0,22.825,-0.00299999999999967,17.19,0,1
2021-07-07 01:30,2021-06-23 01:29,8,25,21,22.4,-0.0174666666666665,16.2,0,22.825,0.275933333333333,17.19,0,0
2021-07-07 01:45,2021-06-23 01:44,9,25,21,22.35,-0.0177333333333332,16.21,0,22.825,0.9228,16.84,0,0
2021-07-07 02:00,2021-06-23 01:59,10,25,21,22.35,-0.0194666666666667,16.19,0,22.675,0.377466666666667,16.82,0,0
2021-07-07 02:15,2021-06-23 02:14,11,25,21,22.325,-0.0164,16.32,0,22.65,0.8324,16.69,0,0
2021-07-07 02:30,2021-06-23 02:29,12,25,21,22.275,-0.0181333333333336,16.32,0,22.525,0.298866666666667,16.7,0,0
2021-07-07 02:45,2021-06-23 02:44,13,25,21,22.25,-0.00846666666666707,16.4,0,22.525,0.2642,16.66,0,0
2021-07-07 03:00,2021-06-23 02:59,14,25,21,22.225,-0.02,16.38,0,22.475,0.3046,16.63,0,0
2021-07-07 03:15,2021-06-23 03:14,15,25,21,22.225,-0.0122,16.38,0,22.45,0.298333333333333,16.63,0,0
2021-07-07 03:30,2021-06-23 03:29,16,25,21,22.225,-0.0123333333333333,16.39,0,22.4,-0.00413333333333288,16.63,0,0
2021-07-07 03:45,2021-06-23 03:44,17,25,21,22.175,-0.0180666666666669,16.52,0,22.375,0.310866666666666,16.53,0,0
2021-07-07 04:00,2021-06-23 03:59,18,25,21,22.15,-0.0178666666666665,16.5,0,22.375,0.831266666666667,16.5,0,0
2021-07-07 04:15,2021-06-23 04:14,19,25,21,22.125,-0.0161333333333333,16.5,0,22.2,-0.0022000000000002,16.5,0,1
2021-07-07 04:30,2021-06-23 04:29,20,25,21,22.1,-0.0122,16.51,0,22.175,0.316133333333333,16.5,0,0
2021-07-07 04:45,2021-06-23 04:44,21,25,21,22.075,-0.0180000000000002,16.52,0,22.175,0.295733333333333,16.34,0,0
2021-07-07 05:00,2021-06-23 04:59,22,25,21,22.05,-0.0221333333333331,16.5,0,22.075,-0.000399999999999956,16.32,2e-05,1
2021-07-07 05:15,2021-06-23 05:14,23,25,21,22.05,-0.00746666666666673,16.63,0,22.075,0.00193333333333312,16.32,3e-05,1
2021-07-07 05:30,2021-06-23 05:29,24,25,21,22,-0.0159333333333334,16.63,0,22.05,0.00419999999999998,16.39,3e-05,1
2021-07-07 05:45,2021-06-23 05:44,25,25,21,22,-0.0202666666666671,16.64,0,22.025,0.00806666666666667,16.4,0.00083,1
2021-07-07 06:00,2021-06-23 05:59,26,25,21,21.95,-0.0111333333333334,16.63,0.00011,22,-0.00473333333333326,16.38,0.00194,1
2021-07-07 06:15,2021-06-23 06:14,27,25,21,22,-0.00526666666666697,16.63,0.00015,22,0.000466666666666171,16.39,0.00219,1
2021-07-07 06:30,2021-06-23 06:29,28,25,21,21.9,-0.0185333333333335,16.63,0.00023,21.925,0.00133333333333319,16.39,0.00268,1
2021-07-07 06:45,2021-06-23 06:44,29,25,21,21.95,-0.0110000000000001,16.64,0.00045,21.9,-0.00340000000000007,16.71,0.03859,1
2021-07-07 07:00,2021-06-23 06:59,30,25,21,22,-0.00793333333333335,16.63,0.00047,22.025,0.00499999999999945,16.7,0.04003,1
2021-07-07 07:15,2021-06-23 07:14,31,25,21,22.225,-0.0114000000000001,16.63,0.00062,22.15,0.277133333333333,16.7,0.04069,0
2021-07-07 07:30,2021-06-23 07:29,32,25,21,22.45,-0.00713333333333299,16.63,0.00093,22.15,0.334266666666666,16.71,0.042,1
2021-07-07 07:45,2021-06-23 07:44,33,25,21,22.625,-0.0111333333333334,16.82,0.0018,22.175,0.312599999999999,17.32,0.13189,0
2021-07-07 08:00,2021-06-23 07:59,34,25,21,22.75,-0.0144666666666664,16.82,0.00108,22.25,0.291666666666667,17.33,0.13291,0
2021-07-07 08:15,2021-06-23 08:14,35,25,21,22.9,0.0209333333333332,16.82,0.00136,22.3,0.00186666666666691,17.33,0.13372,0
2021-07-07 08:30,2021-06-23 08:29,36,25,21,23.15,0.00919999999999987,16.64,0.00203,22.525,0.000799999999999912,17.22,0.13794,0
2021-07-07 08:45,2021-06-23 08:44,37,25,21,23.35,-0.0733333333333337,17,0.00393,22.85,0.641466666666667,18.31,0.25788,0
2021-07-07 09:00,2021-06-23 08:59,38,25,21,23.525,0.800066666666666,17,0.00187,23.1,0.442733333333333,18.33,0.20774,1
2021-07-07 09:15,2021-06-23 09:14,39,25,21,23.775,4.34233333333333,17.01,0.00248,23.25,-0.00633333333333352,18.33,0.20907,1
2021-07-07 09:30,2021-06-23 09:29,40,25,21,23.725,2.07566666666667,17.01,0.02478,23.5,0.0103333333333335,18.34,0.16232,1
2021-07-07 09:45,2021-06-23 09:44,41,25,21,23.7,-0.0339333333333331,17.38,0.04134,23.675,1.85493333333333,19.38,0.30535,1
2021-07-07 10:00,2021-06-23 09:59,42,25,21,23.925,2.1254,17.39,0.07586,23.775,0.275133333333334,19.39,0.30057,1
2021-07-07 10:15,2021-06-23 10:14,43,25,21,24.125,4.27766666666667,17.39,0.07679,23.65,-0.0943333333333332,19.4,0.37445,1
2021-07-07 10:30,2021-06-23 10:29,44,25,21,24.1,4.49866666666667,17.4,0.0433,23.7,0.4842,19.4,0.37685,1
2021-07-07 10:45,2021-06-23 10:44,45,25,21,24.05,4.31026666666667,18.31,0.13611,23.75,1.53293333333333,20.49,0.40531,1
2021-07-07 11:00,2021-06-23 10:59,46,25,21,24.05,4.4012,18.32,0.13266,23.625,2.3556,20.5,0.30142,1
2021-07-07 11:15,2021-06-23 11:14,47,25,21,24.1,4.42073333333333,18.51,0.19208,23.7,4.3636,20.32,0.40487,1
2021-07-07 11:30,2021-06-23 11:29,48,25,21,24.2,4.3396,18.52,0.19364,23.45,0.295333333333333,20.32,0.50458,1
2021-07-07 11:45,2021-06-23 11:44,49,25,21,24.225,4.5306,19.19,0.25131,23.375,-0.00326666666666675,20.99,0.59976,1
2021-07-07 12:00,2021-06-23 11:59,50,25,21,24.225,4.52853333333333,19.2,0.30746,23.6,4.15746666666666,21.01,0.47842,1
2021-07-07 12:15,2021-06-23 12:14,51,25,21,23.95,0.300533333333333,19.2,0.30822,23.725,4.4582,21.01,0.59581,1
2021-07-07 12:30,2021-06-23 12:29,52,25,21,23.95,0.554533333333333,19.21,0.30972,23.575,4.46346666666667,21.02,0.71255,1
2021-07-07 12:45,2021-06-23 12:44,53,25,21,24.2,4.41546666666667,19.24,0.31403,23.425,0.297266666666667,21.8,0.80195,1
2021-07-07 13:00,2021-06-23 12:59,54,25,21,24.15,4.4572,20.01,0.30856,23.4,4.15926666666667,21.81,0.66935,1
2021-07-07 13:15,2021-06-23 13:14,55,25,21,24,4.4546,20.01,0.30987,23.45,4.47413333333333,21.82,0.66975,1
2021-07-07 13:30,2021-06-23 13:29,56,25,21,23.925,4.44166666666667,20.02,0.38599,23.35,4.48333333333333,21.82,0.67054,1
2021-07-07 13:45,2021-06-23 13:44,57,25,21,23.875,4.387,20.81,0.37004,23.3,2.98073333333333,22.36,0.52492,1
2021-07-07 14:00,2021-06-23 13:59,58,25,21,23.875,1.7768,20.82,0.36474,23.225,-0.00193333333333356,22.38,0.26324,1
2021-07-07 14:15,2021-06-23 14:14,59,25,21,23.9,-0.00740000000000052,20.7,0.36019,23.375,4.20613333333333,22.62,0.01579,1
2021-07-07 14:30,2021-06-23 14:29,60,25,21,24.15,4.50533333333333,20.71,0.36328,23.425,3.313,22.62,0.02343,1
2021-07-07 14:45,2021-06-23 14:44,61,25,21,24.325,4.52766666666667,21.5,0.44734,23.225,-0.00613333333333355,23.09,0.0454,1
2021-07-07 15:00,2021-06-23 14:59,62,25,21,24.2,4.50926666666667,21.51,0.43616,23.325,-0.00660000000000016,23.08,0.01038,0
2021-07-07 15:15,2021-06-23 15:14,63,25,21,24.125,4.53626666666667,21.51,0.4371,23.575,-0.00680000000000014,23.07,0.01376,1
2021-07-07 15:30,2021-06-23 15:29,64,25,21,24.075,4.57913333333333,21.52,0.33399,23.875,4.31286666666667,23.04,0.02042,1
2021-07-07 15:45,2021-06-23 15:44,65,25,21,24.05,4.54813333333333,22,0.41971,24,4.6234,21.45,0.23844,1
2021-07-07 16:00,2021-06-23 15:59,66,25,21,24,-0.00239999999999974,22,0.50945,23.8,0.306866666666667,21.51,0.63303,1
2021-07-07 16:15,2021-06-23 16:14,67,25,21,24.325,4.4782,22.01,0.50991,23.775,-0.0116000000000001,21.51,0.00949,1
2021-07-07 16:30,2021-06-23 16:29,68,25,21,24.775,4.42433333333333,22.01,0.5099,24.1,4.41046666666667,21.52,0.21936,1
2021-07-07 16:45,2021-06-23 16:44,69,25,21,24.95,4.446,22.32,0.37563,24.175,4.68106666666667,22.12,0.02728,1
2021-07-07 17:00,2021-06-23 16:59,70,25,21,25.05,4.49526666666667,22.31,0.27589,23.975,4.67306666666667,22.1,0.2938,1
2021-07-07 17:15,2021-06-23 17:14,71,25,21,25.075,4.57506666666667,22.32,0.27556,23.775,0.313466666666666,22.08,0.07653,1
2021-07-07 17:30,2021-06-23 17:29,72,25,21,25.1,4.6,22.68,0.26382,23.75,4.36786666666667,21.83,0.21319,1
2021-07-07 17:45,2021-06-23 17:44,73,25,21,25.175,4.60446666666667,22.51,0.20138,23.825,4.62986666666667,20.49,0.04989,1
2021-07-07 18:00,2021-06-23 17:59,74,25,21,25.2,4.64913333333333,22.49,0.19147,23.6,4.66,20.47,0.00194,1
2021-07-07 18:15,2021-06-23 18:14,75,25,21,25.25,4.62686666666667,22.49,0.31623,23.45,4.64,20.46,0.00257,1
2021-07-07 18:30,2021-06-23 18:29,76,25,21,25.225,4.58886666666667,22.49,0.31568,23.375,2.76413333333333,20.44,0.11692,1
2021-07-07 18:45,2021-06-23 18:44,77,25,21,25,4.565,22.01,0.23569,23.3,4.23126666666667,18.87,0.11767,1
2021-07-07 19:00,2021-06-23 18:59,78,25,21,24.7,4.56193333333333,21.99,0.19498,23.275,0.296,18.87,0.1168,1
2021-07-07 19:15,2021-06-23 19:14,79,25,21,24.5,2.1252,21.99,0.1559,23.2,-0.0156666666666663,18.87,0.07814,1
2021-07-07 19:30,2021-06-23 19:29,80,25,21,24.15,-0.00380000000000003,21.99,0.19332,23.375,-0.00873333333333326,18.87,0.00217,1
2021-07-07 19:45,2021-06-23 19:44,81,25,21,24.05,2.98766666666667,21.4,0.06607,23.575,3.36286666666667,18.69,0.00422,1
2021-07-07 20:00,2021-06-23 19:59,82,25,21,23.975,3.63473333333333,21.36,0.00053,23.6,0.291533333333333,18.68,0.00061,1
2021-07-07 20:15,2021-06-23 20:14,83,25,21,23.575,-0.00380000000000003,21.35,0.0006,23.45,0.650599999999999,19.31,0.00079,0
2021-07-07 20:30,2021-06-23 20:29,84,25,21,23.475,1.4698,21.28,0.00101,23.55,0.338866666666667,19.31,0.00118,1
2021-07-07 20:45,2021-06-23 20:44,85,25,21,23.625,4.2076,20.21,0.00172,23.55,-0.00626666666666686,19.2,0.00228,1
2021-07-07 21:00,2021-06-23 20:59,86,25,21,23.35,-0.00859999999999994,20.17,2e-05,23.65,1.76166666666667,19.17,5e-05,1
2021-07-07 21:15,2021-06-23 21:14,87,25,21,23.15,-0.0120666666666667,20.17,3e-05,23.725,0.298066666666667,19.17,6e-05,1
2021-07-07 21:30,2021-06-23 21:29,88,25,21,23.275,2.6704,20.17,0.00452,23.525,-0.00206666666666733,19.17,9e-05,1
2021-07-07 21:45,2021-06-23 21:44,89,25,21,23.3,1.7784,19.33,0.00056,23.525,-0.00579999999999981,18.51,0.00018,1
2021-07-07 22:00,2021-06-23 21:59,90,25,21,22.975,-0.00353333333333339,19.31,0.00049,23.55,-0.00193333333333356,18.48,0,1
2021-07-07 22:15,2021-06-23 22:14,91,25,21,22.975,-0.00273333333333348,19.31,0,23.55,-0.00219999999999976,18.48,0,1
2021-07-07 22:30,2021-06-23 22:29,92,25,21,23.05,1.12433333333333,19.31,0,23.525,-0.0028666666666668,18.47,0,1
2021-07-07 22:45,2021-06-23 22:44,93,25,21,23.15,3.0884,18.9,0,23.5,0.000200000000000422,17.51,0,1
2021-07-07 23:00,2021-06-23 22:59,94,25,21,22.825,-0.00660000000000016,18.87,0,23.475,0.000733333333332808,17.5,0,1
2021-07-07 23:15,2021-06-23 23:14,95,25,21,22.75,-0.00813333333333333,19.18,0,23.45,0.261733333333333,18.61,0,0
2021-07-07 23:30,2021-06-23 23:29,96,25,21,22.85,-0.00819999999999954,19.18,0,23.425,0.2564,18.61,0,0
2021-07-07 23:45,2021-06-23 23:44,97,25,21,22.9,-0.0138666666666669,18.65,0,23.325,-0.00233333333333352,17.9,0,1
2021-07-08 00:00,2021-06-23 23:59,98,25,21,22.975,-0.000600000000000378,18.62,0,23.275,-0.00959999999999983,17.87,0,0
2021-07-08 00:15,2021-06-24 00:14,99,25,21,22.975,-0.0117333333333334,18.63,0,23.275,0.2702,17.88,0,0
2021-07-08 00:30,2021-06-24 00:29,100,25,21,22.975,-0.00973333333333359,18.63,0,23.25,0.775933333333334,17.88,0,0
2021-07-08 00:45,2021-06-24 00:44,101,25,21,22.975,-0.00566666666666649,18.34,0,23.05,-0.00406666666666622,17.65,0,1
2021-07-08 01:00,2021-06-24 00:59,102,25,21,22.975,-0.00826666666666709,18.31,0,22.975,0.00320000000000054,17.62,0,0
2021-07-08 01:15,2021-06-24 01:14,103,25,21,22.95,-0.00746666666666629,18.31,0,22.975,-0.397133333333333,17.62,0,0
2021-07-08 01:30,2021-06-24 01:29,104,25,21,22.95,-0.0147333333333335,18.31,0,22.95,-0.390333333333333,17.62,0,0
2021-07-08 01:45,2021-06-24 01:44,105,25,21,22.95,-0.0143999999999997,17.9,0,22.95,-0.00626666666666686,17.16,0,0
2021-07-08 02:00,2021-06-24 01:59,106,25,21,22.9,-0.00240000000000018,17.81,0,22.9,-0.381999999999999,17.12,0,0
2021-07-08 02:15,2021-06-24 02:14,107,25,21,22.9,-0.00606666666666644,17.8,0,22.85,-1.18673333333333,17.31,0,0
2021-07-08 02:30,2021-06-24 02:29,108,25,21,22.9,-0.00099999999999989,17.8,0,22.85,-0.383266666666667,17.31,0,0
2021-07-08 02:45,2021-06-24 02:44,109,25,21,22.9,-0.00953333333333317,17.21,0,22.85,-0.395866666666667,16.9,0,0
2021-07-08 03:00,2021-06-24 02:59,110,25,21,22.85,-0.00526666666666653,17.18,0,22.75,-0.392866666666666,16.87,0,0
2021-07-08 03:15,2021-06-24 03:14,111,25,21,22.85,-0.00520000000000032,17.18,0,22.725,-0.399666666666667,16.88,0,0
2021-07-08 03:30,2021-06-24 03:29,112,25,21,22.8,-0.00613333333333355,17.18,0,22.675,-0.00320000000000054,16.88,0,0
2021-07-08 03:45,2021-06-24 03:44,113,25,21,22.75,-0.0139333333333336,16.84,0,22.6,0.00586666666666646,16.83,0,0
2021-07-08 04:00,2021-06-24 03:59,114,25,21,22.75,-0.00733333333333341,16.81,0,22.525,-0.384799999999999,16.81,0,0
2021-07-08 04:15,2021-06-24 04:14,115,25,21,22.75,-0.00646666666666684,16.82,0,22.45,-0.397266666666667,16.81,0,0
2021-07-08 04:30,2021-06-24 04:29,116,25,21,22.725,-0.00726666666666675,16.82,0,22.425,-0.00299999999999967,16.81,0,0
2021-07-08 04:45,2021-06-24 04:44,117,25,21,22.65,-0.0126000000000004,16.83,0,22.375,-6.66666666671034e-05,16.52,0,0
2021-07-08 05:00,2021-06-24 04:59,118,25,21,22.65,-0.00993333333333357,16.81,0,22.3,-0.00619999999999976,16.5,1e-05,0
2021-07-08 05:15,2021-06-24 05:14,119,25,21,22.65,-0.0120666666666667,16.81,0,22.25,-0.3846,16.5,3e-05,0
2021-07-08 05:30,2021-06-24 05:29,120,25,21,22.625,0.00233333333333352,16.82,0,22.15,-1.18353333333333,16.39,4e-05,0
2021-07-08 05:45,2021-06-24 05:44,121,25,21,22.55,-0.00140000000000029,16.65,0,22.125,-0.00553333333333317,16.17,0.00025,0
2021-07-08 06:00,2021-06-24 05:59,122,25,21,22.55,-0.0104666666666664,16.63,0.00028,22.1,-0.00706666666666678,16.13,0.00103,0
2021-07-08 06:15,2021-06-24 06:14,123,25,21,22.525,-0.000333333333333741,16.63,0.00037,22.05,-0.3888,16.14,0.00112,0
2021-07-08 06:30,2021-06-24 06:29,124,25,21,22.475,0.00106666666666655,16.63,0.00055,22,-3.56386666666667,16.15,0.00167,0
2021-07-08 06:45,2021-06-24 06:44,125,25,21,22.5,0.00199999999999978,16.65,0.00641,22.025,-0.394933333333334,16.41,0.00324,0
2021-07-08 07:00,2021-06-24 06:59,126,25,21,22.675,0.00446666666666662,16.63,0.00085,22.075,-1.21073333333333,16.37,0.00177,0
2021-07-08 07:15,2021-06-24 07:14,127,25,21,22.775,-0.0100666666666669,16.63,0.00113,22.175,0.000533333333333719,16.37,0.00235,0
2021-07-08 07:30,2021-06-24 07:29,128,25,21,22.7,0.00280000000000014,16.63,0.00168,22.35,-0.384333333333334,16.37,0.00348,0
2021-07-08 07:45,2021-06-24 07:44,129,25,21,22.6,0.00660000000000016,16.7,0.00326,22.475,-0.401866666666666,16.37,0.00675,0
2021-07-08 08:00,2021-06-24 07:59,130,25,21,22.55,0.00593333333333312,16.69,0.00144,22.55,-0.00893333333333368,16.38,0.00239,0
2021-07-08 08:15,2021-06-24 08:14,131,25,21,22.625,-0.00539999999999985,16.69,0.01296,22.75,0.0123333333333333,17.01,0.00443,0
2021-07-08 08:30,2021-06-24 08:29,132,25,21,22.85,0.00306666666666633,16.69,0.06526,23.075,-0.0148000000000001,17.02,0.00657,0
2021-07-08 08:45,2021-06-24 08:44,133,25,21,23.175,0.00159999999999982,16.7,0.11361,23.175,0.0864000000000003,17.63,0.01273,0
2021-07-08 09:00,2021-06-24 08:59,134,25,21,23.475,-0.00200000000000067,16.69,0.11445,23.4,0.0888,17.63,0.0055,0
2021-07-08 09:15,2021-06-24 09:14,135,25,21,23.7,-0.0180666666666669,16.69,0.11482,23.625,0.0740666666666669,17.63,0.00729,0
2021-07-08 09:30,2021-06-24 09:29,136,25,21,23.975,-0.00900000000000034,16.69,0.11555,23.875,0.0542666666666665,17.64,0.11213,1
2021-07-08 09:45,2021-06-24 09:44,137,25,21,24.175,2.21473333333333,16.99,0.20784,24.15,0.0313333333333334,18.18,0.17659,1
2021-07-08 10:00,2021-06-24 09:59,138,25,21,24.35,5.61153333333333,17,0.14097,24.35,0.0101333333333335,18.19,0.17079,1
2021-07-08 10:15,2021-06-24 10:14,139,25,21,24.2,5.31246666666667,17,0.17587,24.575,0.0598666666666663,18.2,0.00996,1
2021-07-08 10:30,2021-06-24 10:29,140,25,21,24,5.0626,17,0.17645,24.825,3.932,18.2,0.01479,1
2021-07-08 10:45,2021-06-24 10:44,141,25,21,23.9,4.4276,17.3,0.22656,24.875,4.33713333333333,18.63,0.02866,1
2021-07-08 11:00,2021-06-24 10:59,142,25,21,23.875,4.50406666666667,17.31,0.27357,24.75,4.34346666666667,18.63,0.08014,1
2021-07-08 11:15,2021-06-24 11:14,143,25,21,23.775,4.57946666666667,17.19,0.30594,24.7,4.256,18.64,0.15928,1
2021-07-08 11:30,2021-06-24 11:29,144,25,21,23.65,4.4654,17.2,0.30712,24.6,4.32413333333333,18.64,0.3089,1
2021-07-08 11:45,2021-06-24 11:44,145,25,21,23.35,4.27306666666667,17.62,0.28082,24.35,4.32053333333333,19.19,0.30471,1
2021-07-08 12:00,2021-06-24 11:59,146,25,21,23.15,-0.000466666666667059,17.63,0.20819,24.15,4.27473333333333,19.19,0.29075,1
2021-07-08 12:15,2021-06-24 12:14,147,25,21,23.125,1.78346666666667,17.63,0.34239,23.925,4.5752,19.19,0.013,1
2021-07-08 12:30,2021-06-24 12:29,148,25,21,23.375,4.47706666666667,17.63,0.27769,23.8,4.40613333333333,19.19,0.0193,1
2021-07-08 12:45,2021-06-24 12:44,149,25,21,23.175,1.81106666666667,18.12,0.41105,23.725,4.36446666666667,19.38,0.49454,1
2021-07-08 13:00,2021-06-24 12:59,150,25,21,22.925,0.0022000000000002,18.12,0.24671,23.65,2.92886666666667,19.37,0.58516,1
2021-07-08 13:15,2021-06-24 13:14,151,25,21,23.125,4.13,18.13,0.08792,23.6,3.01046666666667,19.37,0.58517,1
2021-07-08 13:30,2021-06-24 13:29,152,25,21,23.125,3.5524,18.13,0.32828,23.8,4.43406666666667,19.37,0.49085,1
2021-07-08 13:45,2021-06-24 13:44,153,25,21,22.875,-0.00839999999999996,18.37,0.15071,23.75,4.43553333333333,19.32,0.56705,1
2021-07-08 14:00,2021-06-24 13:59,154,25,21,22.925,0.989666666666666,18.38,0.00866,23.725,4.337,19.31,0.56515,1
2021-07-08 14:15,2021-06-24 14:14,155,25,21,23.075,3.8928,18.81,0.01149,23.7,4.4348,19.12,0.51443,1
2021-07-08 14:30,2021-06-24 14:29,156,25,21,22.825,-0.000666666666666593,18.81,0.01705,23.65,0.307733333333333,19.12,0.43124,1
2021-07-08 14:45,2021-06-24 14:44,157,25,21,22.725,-0.0021333333333331,18.99,0.03333,23.825,4.22346666666667,19.13,0.40346,1
2021-07-08 15:00,2021-06-24 14:59,158,25,21,22.85,0.00373333333333292,18.99,0.00783,24.025,4.53633333333333,19.12,0.47546,1
2021-07-08 15:15,2021-06-24 15:14,159,25,21,22.95,4.0732,18.99,0.01038,24.05,4.54546666666667,19.12,0.39731,1
2021-07-08 15:30,2021-06-24 15:29,160,25,21,22.8,-0.00579999999999981,18.99,0.01541,24,4.5646,19.12,0.32035,1
2021-07-08 15:45,2021-06-24 15:44,161,25,21,22.625,-0.00459999999999994,19.11,0.02986,23.9,4.5664,19.01,0.21252,1
2021-07-08 16:00,2021-06-24 15:59,162,25,21,22.675,0.00673333333333392,19.11,0.00554,23.875,4.568,19,0.07242,1
2021-07-08 16:15,2021-06-24 16:14,163,25,21,22.825,4.09266666666667,19.1,0.00724,23.8,4.509,19.01,0.20491,1
2021-07-08 16:30,2021-06-24 16:29,164,25,21,22.875,2.05153333333333,19.09,0.01059,23.45,0.298,19.01,0.07786,1
2021-07-08 16:45,2021-06-24 16:44,165,25,21,22.8,-0.00240000000000018,18.6,0.02012,23.3,0.00973333333333271,19.2,0.02558,1
2021-07-08 17:00,2021-06-24 16:59,166,25,21,22.925,2.57613333333333,18.61,0.00328,23.325,0.0112666666666668,19.18,0.07232,1
2021-07-08 17:15,2021-06-24 17:14,167,25,21,23.025,3.81526666666667,18.18,0.00461,23.45,3.22093333333333,19.17,0.0062,1
2021-07-08 17:30,2021-06-24 17:29,168,25,21,22.9,0.00166666666666693,18.17,0.00675,23.425,0.278866666666667,19.17,0.0092,1
2021-07-08 17:45,2021-06-24 17:44,169,25,21,22.875,0.544933333333333,18.17,0.01285,23.2,0.00673333333333348,18.63,0.01783,1
2021-07-08 18:00,2021-06-24 17:59,170,25,21,23.05,4.37866666666667,18.18,0.00236,23.425,0.874733333333334,18.62,0.00323,1
2021-07-08 18:15,2021-06-24 18:14,171,25,21,23,1.71633333333333,18.18,0.00297,23.6,4.37913333333333,18.61,0.00428,1
2021-07-08 18:30,2021-06-24 18:29,172,25,21,22.85,-0.000933333333333675,18.18,0.00441,23.425,0.296466666666667,18.61,0.00636,1
2021-07-08 18:45,2021-06-24 18:44,173,25,21,22.925,1.7032,18.18,0.00855,23.175,-0.00633333333333352,18.19,0.09559,1
2021-07-08 19:00,2021-06-24 18:59,174,25,21,23.075,4.32906666666667,18.18,0.00107,23.3,-0.000399999999999956,18.18,0.11727,1
2021-07-08 19:15,2021-06-24 19:14,175,25,21,22.95,0.2766,18.18,0.00138,23.4,0.000399999999999512,18.18,0.00111,1
2021-07-08 19:30,2021-06-24 19:29,176,25,21,22.825,0.00600000000000023,18.18,0.00199,23.45,0.00806666666666711,18.17,0.00165,1
2021-07-08 19:45,2021-06-24 19:44,177,25,21,22.8,-0.000466666666666615,17.99,0.00363,23.45,2.29446666666667,17.7,0.0032,1
2021-07-08 20:00,2021-06-24 19:59,178,25,21,22.8,-0.0017999999999998,17.99,0.00053,23.375,0.307133333333333,17.68,0.00037,1
2021-07-08 20:15,2021-06-24 20:14,179,25,21,22.825,0.000199999999999534,18.11,0.0007,23.15,0.277333333333333,17.68,0.00058,0
2021-07-08 20:30,2021-06-24 20:29,180,25,21,22.825,0.000266666666666637,18.11,0.00104,23.1,0.313666666666666,17.39,0.00087,0
2021-07-08 20:45,2021-06-24 20:44,181,25,21,22.825,0,17.69,0.00201,23.075,0.00100000000000033,17.4,0.00168,1
2021-07-08 21:00,2021-06-24 20:59,182,25,21,22.775,0.0017999999999998,17.68,2e-05,23.075,0.0032666666666672,17.38,3e-05,1
2021-07-08 21:15,2021-06-24 21:14,183,25,21,22.75,0.00326666666666675,17.68,3e-05,23.075,-0.000999999999999446,17.38,5e-05,0
2021-07-08 21:30,2021-06-24 21:29,184,25,21,22.75,0.0046666666666666,17.68,5e-05,23.05,0.2698,17.38,6e-05,0
2021-07-08 21:45,2021-06-24 21:44,185,25,21,22.725,0.00953333333333317,17.39,0.00011,23.025,0.9356,17.21,0.00048,0
2021-07-08 22:00,2021-06-24 21:59,186,25,21,22.65,0.0139333333333331,17.37,0,22.875,0.307866666666666,17.19,0.00036,0
2021-07-08 22:15,2021-06-24 22:14,187,25,21,22.65,0.00699999999999967,17.38,0,22.8,0.834266666666666,17.2,0.00036,0
2021-07-08 22:30,2021-06-24 22:29,188,25,21,22.6,0.0079333333333329,17.38,0,22.675,0.3176,17.21,0.00036,0
2021-07-08 22:45,2021-06-24 22:44,189,25,21,22.55,0.0113999999999996,17.21,0,22.675,0.858866666666667,17.22,0,0
2021-07-08 23:00,2021-06-24 22:59,190,25,21,22.55,0.00346666666666628,17.19,0,22.55,0.328066666666667,17.19,0,0
2021-07-08 23:15,2021-06-24 23:14,191,25,21,22.475,0.00773333333333337,17.19,0,22.525,0.292133333333334,17.19,0,0
2021-07-08 23:30,2021-06-24 23:29,192,25,21,22.45,0.00233333333333352,17.2,0,22.475,0.0086666666666666,17.2,0,0
2021-07-08 23:45,2021-06-24 23:44,193,25,21,22.4,0.00506666666666655,17.15,0,22.475,0.00253333333333305,17.21,0,0
2021-07-09 00:00,2021-06-24 23:59,194,25,21,22.375,0.0101333333333331,17.12,0,22.475,0.00413333333333421,17.13,0,0
2021-07-09 00:15,2021-06-25 00:14,195,25,21,22.325,0.000133333333333319,17.12,0,22.45,0.2734,17.13,0,0
2021-07-09 00:30,2021-06-25 00:29,196,25,21,22.25,0.00891666666666691,17.12,0,22.45,0.310133333333333,17.13,0,0
2021-07-09 00:45,2021-06-25 00:44,197,25,21,22.25,0.00786666666666669,16.84,0,22.35,-0.000333333333333741,16.9,0,1
2021-07-09 01:00,2021-06-25 00:59,198,25,21,22.2,0.00993333333333313,16.81,0,22.275,0.00706666666666633,16.87,0,1
2021-07-09 01:15,2021-06-25 01:14,199,25,21,22.15,0.00193333333333312,16.81,0,22.25,0.00333333333333297,16.87,0,1
2021-07-09 01:30,2021-06-25 01:29,200,25,21,22.125,0.0131999999999999,16.82,0,22.25,-0.00280000000000014,16.88,0,1
2021-07-09 01:45,2021-06-25 01:44,201,25,21,22.05,0.0124666666666666,16.53,0,22.25,0.00640000000000018,16.71,0,1
2021-07-09 02:00,2021-06-25 01:59,202,25,21,22.05,0.0121999999999995,16.5,0,22.225,0.00766666666666627,16.68,0,1
2021-07-09 02:15,2021-06-25 02:14,203,25,21,21.975,0.00786666666666624,16.63,0,22.15,0.00193333333333312,16.31,0,1
2021-07-09 02:30,2021-06-25 02:29,204,25,21,21.95,0.00426666666666708,16.63,0,22.15,0.00659999999999972,16.32,0,1
2021-07-09 02:45,2021-06-25 02:44,205,25,21,21.9,0.0104666666666668,16.35,0,22.1,0.0035999999999996,16.21,0,1
2021-07-09 03:00,2021-06-25 02:59,206,25,21,21.875,0.00800000000000001,16.32,0,22.05,0.00866666666666616,16.18,0,1
2021-07-09 03:15,2021-06-25 03:14,207,25,21,21.85,0.0126666666666666,16.32,0,22,0.00419999999999998,16.18,0,1
2021-07-09 03:30,2021-06-25 03:29,208,25,21,21.8,0.0107999999999997,16.32,0,21.975,0.00266666666666637,16.19,0,1
2021-07-09 03:45,2021-06-25 03:44,209,25,21,21.75,0.00806666666666622,15.93,0,21.95,0.00866666666666616,16.19,0,1
2021-07-09 04:00,2021-06-25 03:59,210,25,21,21.65,0.00480000000000036,15.88,0,21.9,0.00353333333333339,15.88,0,1
2021-07-09 04:15,2021-06-25 04:14,211,25,21,21.65,0.00759999999999961,15.88,0,21.875,-0.00626666666666686,15.88,0,0
2021-07-09 04:30,2021-06-25 04:29,212,25,21,21.625,0.0112666666666663,15.89,0,21.825,-0.3796,15.88,0,0
2021-07-09 04:45,2021-06-25 04:44,213,25,21,21.55,0.00713333333333299,15.55,0,21.775,-4.68406666666667,15.83,0,0
2021-07-09 05:00,2021-06-25 04:59,214,25,21,21.5,0.0120666666666667,15.51,0,21.825,-0.391466666666667,15.81,0,0
2021-07-09 05:15,2021-06-25 05:14,215,25,21,21.45,0.00939999999999985,16.01,0,21.975,-1.18973333333333,15.88,1e-05,0
2021-07-09 05:30,2021-06-25 05:29,216,25,21,21.425,0.0188666666666668,16.01,0,22.05,-0.390000000000001,15.89,2e-05,0
2021-07-09 05:45,2021-06-25 05:44,217,25,21,21.375,0.0149999999999997,15.74,0.00018,21.975,-1.18513333333333,16.02,0.00038,0
2021-07-09 06:00,2021-06-25 05:59,218,25,21,21.325,0.0133999999999999,15.69,0.00084,21.975,-0.00706666666666678,16,0.00078,0
2021-07-09 06:15,2021-06-25 06:14,219,25,21,21.25,0.0146000000000006,15.7,0.00105,21.95,-0.000733333333333253,16,0.00091,0
2021-07-09 06:30,2021-06-25 06:29,220,25,21,21.25,0.0159333333333334,15.71,0.00147,21.9,-0.388333333333334,16,0.00118,0
2021-07-09 06:45,2021-06-25 06:44,221,25,21,21.2,0.0156666666666663,15.67,0.03502,21.8,-4.3366,15.89,0.01658,0
2021-07-09 07:00,2021-06-25 06:59,222,25,21,21.175,0.0163333333333333,15.64,0.03666,21.875,-0.387866666666667,15.88,0.01709,0
2021-07-09 07:15,2021-06-25 07:14,223,25,21,21.2,0.0143333333333331,15.64,0.03731,22.025,-1.20266666666667,15.88,0.01354,0
2021-07-09 07:30,2021-06-25 07:29,224,25,21,21.275,0.0205333333333337,15.66,0.04535,22.025,-0.397533333333334,15.88,0.01428,0
2021-07-09 07:45,2021-06-25 07:44,225,25,21,21.475,0.00419999999999998,16.33,0.16006,22,-1.19086666666667,16.01,0.04232,0
2021-07-09 08:00,2021-06-25 07:59,226,25,21,21.95,0.0164,16.33,0.16317,22,-0.00160000000000027,16,0.04297,0
2021-07-09 08:15,2021-06-25 08:14,227,25,21,22.375,0.0108666666666664,15.9,0.16097,22,-0.0105333333333335,15.82,0.06026,0
2021-07-09 08:30,2021-06-25 08:29,228,25,21,22.9,0.0138666666666665,15.91,0.1628,22,-0.00680000000000014,15.82,0.08044,0
2021-07-09 08:45,2021-06-25 08:44,229,25,21,23.35,0.000733333333332808,17.01,0.28121,21.9,-0.3918,16.13,0.18175,0
2021-07-09 09:00,2021-06-25 08:59,230,25,21,23.75,0.00480000000000036,17.01,0.28165,21.9,-1.20186666666667,16.13,0.17935,0
2021-07-09 09:15,2021-06-25 09:14,231,25,21,24.1,0.00766666666666627,17.02,0.28288,21.975,-0.394266666666667,16.13,0.18077,0
2021-07-09 09:30,2021-06-25 09:29,232,25,21,24.45,0.00233333333333308,17.03,0.28506,22,-1.2036,16.14,0.18356,0
2021-07-09 09:45,2021-06-25 09:44,233,25,21,24.7,0.00653333333333306,18.12,0.47772,22.1,-0.00159999999999982,16.68,0.29741,0
2021-07-09 10:00,2021-06-25 09:59,234,25,21,24.975,-0.000133333333333319,18.14,0.47876,22.15,-0.389266666666666,16.7,0.29338,0
2021-07-09 10:15,2021-06-25 10:14,235,25,21,25.225,0.00360000000000005,18.15,0.47956,22.2,-1.2058,16.7,0.29518,0
2021-07-09 10:30,2021-06-25 10:29,236,25,21,25.325,0.00626666666666686,18.16,0.48083,22.325,-0.00499999999999945,16.71,0.22904,0
2021-07-09 10:45,2021-06-25 10:44,237,25,21,25.375,-0.00993333333333313,19.19,0.62756,22.45,-0.404133333333333,17.38,0.31399,0
2021-07-09 11:00,2021-06-25 10:59,238,25,21,25.5,-0.000466666666666615,19.2,0.62941,22.525,-1.2124,17.39,0.39747,0
2021-07-09 11:15,2021-06-25 11:14,239,25,21,25.65,0.236933333333333,19.14,0.66953,22.675,-0.00240000000000018,17.39,0.30143,0
2021-07-09 11:30,2021-06-25 11:29,240,25,21,25.85,5.86626666666667,19.15,0.67112,22.825,0.381866666666666,17.4,0.4003,0
2021-07-09 11:45,2021-06-25 11:44,241,25,21,25.525,5.15646666666667,20.18,0.78802,22.9,0.835533333333333,18.48,0.5211,0
2021-07-09 12:00,2021-06-25 11:59,242,25,21,25.15,4.40626666666667,20.2,0.66045,22.9,0.000333333333333297,18.51,0.51071,0
2021-07-09 12:15,2021-06-25 12:14,243,25,21,24.925,4.5102,20.2,0.66162,23.025,0.00406666666666666,18.51,0.51264,0
2021-07-09 12:30,2021-06-25 12:29,244,25,21,24.75,4.48146666666667,20.21,0.66392,23.175,-0.00566666666666649,18.51,0.51643,0
2021-07-09 12:45,2021-06-25 12:44,245,25,21,24.625,4.42893333333333,20.24,0.67053,23.3,0.312,19.29,0.44295,0
2021-07-09 13:00,2021-06-25 12:59,246,25,21,24.475,4.45486666666667,21.2,0.74769,23.45,0.2708,19.32,0.55886,1
2021-07-09 13:15,2021-06-25 13:14,247,25,21,24.275,4.57306666666667,21.2,0.74853,23.5,-0.00313333333333343,19.32,0.56073,1
2021-07-09 13:30,2021-06-25 13:29,248,25,21,24.225,4.46406666666667,21.21,0.75018,23.7,1.55673333333333,19.33,0.43056,1
2021-07-09 13:45,2021-06-25 13:44,249,25,21,24.175,4.513,22.18,0.76852,23.775,1.1614,20.11,0.44815,1
2021-07-09 14:00,2021-06-25 13:59,250,25,21,24.175,4.54946666666667,22.19,0.76006,23.65,2.6194,20.13,0.56235,1
2021-07-09 14:15,2021-06-25 14:14,251,25,21,24.175,4.52673333333333,22.38,0.92084,23.7,0.551666666666666,20.01,0.60479,1
2021-07-09 14:30,2021-06-25 14:29,252,25,21,24.175,4.57453333333333,22.39,0.92104,23.55,-0.000399999999999956,20.01,0.60778,1
2021-07-09 14:45,2021-06-25 14:44,253,25,21,24.2,4.5786,22.99,0.90034,23.725,-0.00100000000000033,20.67,0.58144,1
2021-07-09 15:00,2021-06-25 14:59,254,25,21,24.2,4.5612,23,0.89927,23.875,4.1268,20.69,0.4276,1
2021-07-09 15:15,2021-06-25 15:14,255,25,21,24.225,4.5784,23.01,0.89864,23.925,4.40826666666667,20.69,0.56691,1
2021-07-09 15:30,2021-06-25 15:29,256,25,21,24.225,4.5798,23.01,0.75195,23.625,1.19213333333333,20.69,0.7055,1
2021-07-09 15:45,2021-06-25 15:44,257,25,21,24.225,4.56146666666667,23.38,0.67356,23.625,-0.00566666666666693,21.29,0.67762,1
2021-07-09 16:00,2021-06-25 15:59,258,25,21,24.175,4.5376,23.38,0.66497,23.875,3.79493333333333,21.31,0.66896,1
2021-07-09 16:15,2021-06-25 16:14,259,25,21,24.175,4.5282,23.38,0.66457,23.9,4.38566666666667,21.31,0.66915,1
2021-07-09 16:30,2021-06-25 16:29,260,25,21,24.4,4.5962,23.38,0.53478,23.55,4.35806666666667,21.31,0.54015,1
2021-07-09 16:45,2021-06-25 16:44,261,25,21,24.625,4.60206666666667,23.39,0.51015,23.175,0.2922,21.49,0.58337,1
2021-07-09 17:00,2021-06-25 16:59,262,25,21,24.825,4.64513333333333,23.37,0.60307,23.125,-0.00140000000000029,21.5,0.46097,1
2021-07-09 17:15,2021-06-25 17:14,263,25,21,24.95,4.62513333333333,22.88,0.60229,23.4,2.60746666666667,21.47,0.46075,1
2021-07-09 17:30,2021-06-25 17:29,264,25,21,25.025,4.63666666666667,22.88,0.60134,23.525,2.70053333333333,20.19,0.43532,1
2021-07-09 17:45,2021-06-25 17:44,265,25,21,25.125,4.59466666666667,22.89,0.59756,23.25,-0.00519999999999987,20.49,0.33302,1
2021-07-09 18:00,2021-06-25 17:59,266,25,21,25.2,4.63046666666667,22.87,0.39864,23.35,-0.00433333333333374,20.5,0.32272,1
2021-07-09 18:15,2021-06-25 18:14,267,25,21,25.25,4.62933333333333,22.87,0.47649,23.55,4.00753333333333,20.5,0.40162,1
2021-07-09 18:30,2021-06-25 18:29,268,25,21,25.325,4.61806666666667,22.87,0.47488,23.5,0.299266666666667,20.5,0.32263,1
2021-07-09 18:45,2021-06-25 18:44,269,25,21,25.35,4.614,22.64,0.32424,23.325,0.652866666666667,20.62,0.22186,0
2021-07-09 19:00,2021-06-25 18:59,270,25,21,25.35,4.59266666666667,22.62,0.32269,23.475,0.331666666666667,20.62,0.26779,0
2021-07-09 19:15,2021-06-25 19:14,271,25,21,25.3,4.56326666666667,22.62,0.32188,23.5,0.642799999999999,20.62,0.16195,0
2021-07-09 19:30,2021-06-25 19:29,272,25,21,25,4.55673333333333,22.62,0.32028,23.6,1.04113333333333,20.63,0.16211,0
2021-07-09 19:45,2021-06-25 19:44,273,25,21,24.75,3.92646666666667,22.14,0.18952,23.575,-0.00293333333333301,20.51,0.09354,1
2021-07-09 20:00,2021-06-25 19:59,274,25,21,24.45,0.0129333333333337,22.11,0.1886,23.675,-0.0152666666666672,20.48,0.08764,1
2021-07-09 20:15,2021-06-25 20:14,275,25,21,24.525,2.38206666666667,22.11,0.15702,23.75,-0.0170000000000003,20.37,0.11986,1
2021-07-09 20:30,2021-06-25 20:29,276,25,21,24.65,4.50653333333333,22.17,0.1781,23.825,-0.00959999999999983,20.37,0.11931,1
2021-07-09 20:45,2021-06-25 20:44,277,25,21,24.35,0.305066666666667,21.22,0.03934,23.825,0.299933333333334,19.9,0.03698,1
2021-07-09 21:00,2021-06-25 20:59,278,25,21,24.325,2.0402,21.17,0.07265,23.825,-0.00726666666666631,19.86,0.0458,1
2021-07-09 21:15,2021-06-25 21:14,279,25,21,24.55,3.52026666666667,21.17,0.07227,23.8,0.2966,19.85,0.04557,0
2021-07-09 21:30,2021-06-25 21:29,280,25,21,24.225,0.00826666666666664,21.17,0.0477,23.8,0.292933333333333,19.85,0.04512,1
2021-07-09 21:45,2021-06-25 21:44,281,25,21,24.225,2.06246666666667,19.92,0.00218,23.7,-0.00186666666666735,18.54,0.0027,1
2021-07-09 22:00,2021-06-25 21:59,282,25,21,24.4,2.95026666666667,19.87,0.00264,23.7,-0.00233333333333308,18.5,0.00257,1
2021-07-09 22:15,2021-06-25 22:14,283,25,21,24.1,-0.00386666666666668,19.87,0.00207,23.625,0.309466666666667,18.5,0.00379,0
2021-07-09 22:30,2021-06-25 22:29,284,25,21,24.15,1.35746666666667,19.87,0.0026,23.625,0.284066666666667,18.5,0.00375,0
2021-07-09 22:45,2021-06-25 22:44,285,25,21,24.325,2.92186666666667,19.23,0,23.525,-0.00673333333333348,18.03,0,0
2021-07-09 23:00,2021-06-25 22:59,286,25,21,24,0.00319999999999965,19.19,0,23.45,-0.00546666666666651,18,0,1
2021-07-09 23:15,2021-06-25 23:14,287,25,21,24.05,-0.00213333333333354,19.31,0,23.45,0.00099999999999989,18.12,0,1
2021-07-09 23:30,2021-06-25 23:29,288,25,21,24.2,2.49213333333333,19.31,0,23.375,-0.00293333333333301,18.13,0,1
2021-07-09 23:45,2021-06-25 23:44,289,25,21,24.25,1.19326666666667,18.73,0,23.35,-0.00560000000000027,17.66,0,1
2021-07-10 00:00,2021-06-25 23:59,290,25,21,23.875,0.00966666666666693,18.69,0,23.275,0.368733333333334,17.62,0,0
2021-07-10 00:15,2021-06-26 00:14,291,25,21,24.025,0.00439999999999996,18.69,0,23.25,0.305533333333333,17.62,0,0
2021-07-10 00:30,2021-06-26 00:29,292,25,21,24.125,-0.00300000000000011,18.7,0,23.1,-0.00133333333333363,17.62,0,0
2021-07-10 00:45,2021-06-26 00:44,293,25,21,24.2,1.04746666666667,18.72,0,23,0.000399999999999956,17.16,0,0
2021-07-10 01:00,2021-06-26 00:59,294,25,21,24.275,2.39713333333333,18.5,0,22.975,0.290266666666667,17.12,0,0
2021-07-10 01:15,2021-06-26 01:14,295,25,21,23.85,0.0110000000000001,18.5,0,22.9,0.348933333333333,17.13,0,0
2021-07-10 01:30,2021-06-26 01:29,296,25,21,23.625,0.00553333333333361,18.5,0,22.75,0.315866666666667,17.13,0,0
2021-07-10 01:45,2021-06-26 01:44,297,25,21,23.475,0.0064666666666664,17.75,0,22.7,0.298133333333333,16.84,0,0
2021-07-10 02:00,2021-06-26 01:59,298,25,21,23.3,0.00826666666666664,17.69,0,22.55,0.375,16.81,0,0
2021-07-10 02:15,2021-06-26 02:14,299,25,21,23.2,0.000933333333333231,17.69,0,22.525,0.9052,16.88,0,0
2021-07-10 02:30,2021-06-26 02:29,300,25,21,23.15,0.00680000000000014,17.88,0,22.3,-0.000799999999999912,16.88,0,0
2021-07-10 02:45,2021-06-26 02:44,301,25,21,23.05,0.0119333333333334,17.88,0,22.25,0.262,16.66,0,0
2021-07-10 03:00,2021-06-26 02:59,302,25,21,22.925,0.0112666666666668,17.13,0,22.2,0.293066666666666,16.62,0,0
2021-07-10 03:15,2021-06-26 03:14,303,25,21,22.85,0.0103333333333331,17.14,0,22.075,0.282199999999999,16.63,0,0
2021-07-10 03:30,2021-06-26 03:29,304,25,21,22.75,0.00360000000000005,17.14,0,22.025,1.0156,16.63,0,0
2021-07-10 03:45,2021-06-26 03:44,305,25,21,22.675,0.0105333333333331,16.93,0,21.825,-0.00660000000000016,16.16,0,0
2021-07-10 04:00,2021-06-26 03:59,306,25,21,22.575,0.0064666666666664,16.88,0,21.8,-0.00639999999999974,16.13,0,0
2021-07-10 04:15,2021-06-26 04:14,307,25,21,22.5,0.00306666666666677,16.88,0,21.725,0.00166666666666648,16.13,0,0
2021-07-10 04:30,2021-06-26 04:29,308,25,21,22.425,0.0043333333333333,16.89,0,21.7,-0.0119333333333329,16.13,0,0
2021-07-10 04:45,2021-06-26 04:44,309,25,21,22.35,-6.66666666666593e-05,16.68,0,21.6,-1.11786666666667,15.62,0,1
2021-07-10 05:00,2021-06-26 04:59,310,25,21,22.3,0.00233333333333352,16.63,0,21.575,-1.53606666666667,15.63,2e-05,1
2021-07-10 05:15,2021-06-26 05:14,311,25,21,22.225,0.00819999999999954,16.51,0,21.6,-0.0110666666666663,15.51,2e-05,0
2021-07-10 05:30,2021-06-26 05:29,312,25,21,22.15,0.00293333333333301,16.51,0,21.6,-0.380866666666667,15.51,3e-05,0
2021-07-10 05:45,2021-06-26 05:44,313,25,21,22.05,0.00600000000000023,16.53,1e-05,21.5,-3.11826666666667,15.24,0.00118,1
2021-07-10 06:00,2021-06-26 05:59,314,25,21,22.025,0.00640000000000018,16.19,0.00092,21.55,-0.382866666666666,15.2,0.00198,0
2021-07-10 06:15,2021-06-26 06:14,315,25,21,21.925,0.0068666666666668,16.2,0.00116,21.575,-1.16966666666667,15.21,0.00224,0
2021-07-10 06:30,2021-06-26 06:29,316,25,21,21.9,0.0111333333333334,16.21,0.00163,21.575,-0.384,15.21,0.00276,0
2021-07-10 06:45,2021-06-26 06:44,317,25,21,21.8,0.00419999999999998,16.17,0.04512,21.575,-0.7892,15.54,0.05152,0
2021-07-10 07:00,2021-06-26 06:59,318,25,21,21.8,0.0148666666666664,16.15,0.04725,21.6,-0.376733333333333,15.52,0.04498,0
2021-07-10 07:15,2021-06-26 07:14,319,25,21,21.825,0.00353333333333339,16.15,0.04795,21.625,-0.394333333333334,15.52,0.02881,0
2021-07-10 07:30,2021-06-26 07:29,320,25,21,21.875,0.0122,16.17,0.04932,21.7,-0.377333333333333,15.53,0.03027,0
2021-07-10 07:45,2021-06-26 07:44,321,25,21,21.925,0.00726666666666631,17.21,0.17612,21.775,-0.395666666666667,16.39,0.11496,0
2021-07-10 08:00,2021-06-26 07:59,322,25,21,22,0.0042666666666662,17.2,0.17887,21.8,-0.3836,16.39,0.16996,0
2021-07-10 08:15,2021-06-26 08:14,323,25,21,22.075,0.00493333333333279,17.02,0.18021,21.95,-0.404266666666666,16.4,0.17029,0
2021-07-10 08:30,2021-06-26 08:29,324,25,21,22.175,0.00413333333333332,17.04,0.18195,22.15,-0.391466666666666,16.35,0.16498,0
2021-07-10 08:45,2021-06-26 08:44,325,25,21,22.25,-0.000133333333333319,18.13,0.34403,22.4,-0.399666666666667,17.38,0.29833,1
2021-07-10 09:00,2021-06-26 08:59,326,25,21,22.4,-0.000933333333333231,18.14,0.34692,22.7,-0.000466666666666615,17.39,0.30067,1
2021-07-10 09:15,2021-06-26 09:14,327,25,21,22.525,-0.00180000000000025,18.14,0.34782,22.9,0.00780000000000003,17.4,0.30137,1
2021-07-10 09:30,2021-06-26 09:29,328,25,21,22.625,0.00266666666666637,18.15,0.34958,23.125,0.0017999999999998,17.41,0.25468,1
2021-07-10 09:45,2021-06-26 09:44,329,25,21,22.75,-0.00286666666666635,19.12,0.51536,23.375,0.012,18.5,0.4355,1
2021-07-10 10:00,2021-06-26 09:59,330,25,21,22.9,0.00520000000000032,19.13,0.51808,23.55,0.00919999999999987,18.51,0.3672,1
2021-07-10 10:15,2021-06-26 10:14,331,25,21,23.025,0.00360000000000005,19.13,0.51888,23.725,0.00746666666666629,18.52,0.43956,1
2021-07-10 10:30,2021-06-26 10:29,332,25,21,23.125,3.87086666666667,19.14,0.52046,23.9,0.00693333333333346,18.53,0.44138,1
2021-07-10 10:45,2021-06-26 10:44,333,25,21,23.1,4.32506666666667,19.86,0.68127,24.1,0.011533333333333,19.49,0.59818,1
2021-07-10 11:00,2021-06-26 10:59,334,25,21,22.775,0.322000000000001,19.88,0.68395,24.35,0.0106000000000002,19.51,0.59928,1
2021-07-10 11:15,2021-06-26 11:14,335,25,21,22.7,2.03006666666667,19.88,0.68437,24.525,0.0146666666666673,19.33,0.57852,1
2021-07-10 11:30,2021-06-26 11:29,336,25,21,22.95,4.38246666666667,20.19,0.69027,24.75,3.89493333333333,19.34,0.57968,1
2021-07-10 11:45,2021-06-26 11:44,337,25,21,22.8,1.13433333333333,20.2,0.69298,24.7,4.415,20.11,0.68918,1
2021-07-10 12:00,2021-06-26 11:59,338,25,21,22.725,1.73293333333333,20.87,0.65606,24.35,4.34693333333333,20.13,0.69079,1
2021-07-10 12:15,2021-06-26 12:14,339,25,21,22.95,4.4188,20.88,0.65696,24.025,4.38133333333333,20.13,0.35406,1
2021-07-10 12:30,2021-06-26 12:29,340,25,21,22.85,1.783,20.88,0.7852,23.9,4.5274,20.13,0.46982,1
2021-07-10 12:45,2021-06-26 12:44,341,25,21,22.8,1.49453333333333,21.47,0.69698,23.7,4.44893333333333,20.85,0.533,1
2021-07-10 13:00,2021-06-26 12:59,342,25,21,23.025,4.4606,21.5,0.82706,23.55,4.4644,20.87,0.52013,1
2021-07-10 13:15,2021-06-26 13:14,343,25,21,22.9,1.5076,21.5,0.42262,23.45,4.404,20.87,0.52121,1
2021-07-10 13:30,2021-06-26 13:29,344,25,21,22.75,1.792,21.51,0.02705,23.35,1.98913333333333,20.87,0.52334,1
2021-07-10 13:45,2021-06-26 13:44,345,25,21,23.05,4.49446666666667,22.28,0.05241,23.375,4.1284,21.16,0.72758,1
2021-07-10 14:00,2021-06-26 13:59,346,25,21,23.025,3.90966666666667,22.32,0.5732,23.45,4.50513333333333,21.19,0.48983,1
2021-07-10 14:15,2021-06-26 14:14,347,25,21,22.85,-0.00453333333333372,22.38,0.85376,23.375,4.51833333333333,21.31,0.75271,1
2021-07-10 14:30,2021-06-26 14:29,348,25,21,22.975,4.2168,22.39,0.85388,23.3,0.300533333333333,21.31,0.75284,1
2021-07-10 14:45,2021-06-26 14:44,349,25,21,23.15,4.57066666666667,23.16,0.90921,23.425,4.2612,21.79,0.76044,1
2021-07-10 15:00,2021-06-26 14:59,350,25,21,23.025,4.59613333333333,23.18,0.91018,23.575,4.5606,21.81,0.75934,1
2021-07-10 15:15,2021-06-26 15:14,351,25,21,22.95,3.0616,23.18,0.90955,23.5,1.21333333333333,21.82,0.75917,1
2021-07-10 15:30,2021-06-26 15:29,352,25,21,22.925,0.881466666666666,23.19,0.9083,23.5,4.83126666666667,21.82,0.75883,1
2021-07-10 15:45,2021-06-26 15:44,353,25,21,23.15,4.60733333333333,23.6,0.80318,23.675,0.2958,22.47,0.72909,1
2021-07-10 16:00,2021-06-26 15:59,354,25,21,23.225,4.61113333333333,23.62,0.80155,23.725,4.29366666666666,22.49,0.72879,1
2021-07-10 16:15,2021-06-26 16:14,355,25,21,23.125,4.63093333333333,23.62,0.80082,23.875,2.4414,22.49,0.72867,1
2021-07-10 16:30,2021-06-26 16:29,356,25,21,23.05,4.6518,23.63,0.6697,23.825,4.2576,22.49,0.72841,1
2021-07-10 16:45,2021-06-26 16:44,357,25,21,23,4.61253333333333,24.1,0.68289,23.925,2.73586666666667,22.79,0.69799,1
2021-07-10 17:00,2021-06-26 16:59,358,25,21,23,4.61406666666667,24.12,0.67979,23.825,4.61153333333333,22.81,0.6953,1
2021-07-10 17:15,2021-06-26 17:14,359,25,21,22.975,0.6092,23.69,0.34865,23.9,4.6522,23,0.58391,1
2021-07-10 17:30,2021-06-26 17:29,360,25,21,23.05,2.73266666666667,23.7,0.57285,23.8,4.66953333333333,23,0.47058,1
2021-07-10 17:45,2021-06-26 17:44,361,25,21,23.325,4.59026666666667,24.01,0.42745,23.725,4.68773333333333,23.36,0.56563,1
2021-07-10 18:00,2021-06-26 17:59,362,25,21,23.2,4.57226666666667,23.99,0.35273,23.625,4.05386666666667,23.37,0.56152,1
2021-07-10 18:15,2021-06-26 18:14,363,25,21,23.1,0.599333333333333,23.98,0.21275,23.55,4.33866666666667,23.37,0.56012,1
2021-07-10 18:30,2021-06-26 18:29,364,25,21,23.025,1.51713333333333,23.98,0.28122,23.55,2.47606666666667,23.36,0.55737,1
2021-07-10 18:45,2021-06-26 18:44,365,25,21,23.25,4.46206666666667,23.02,0.11655,23.525,4.30093333333333,23.18,0.26071,1
2021-07-10 19:00,2021-06-26 18:59,366,25,21,23.05,0.543066666666666,22.99,0.00145,23.575,4.5928,23.18,0.25656,1
2021-07-10 19:15,2021-06-26 19:14,367,25,21,22.925,-0.00119999999999987,22.98,0.00176,23.45,4.26526666666667,23.17,0.20565,1
2021-07-10 19:30,2021-06-26 19:29,368,25,21,23.05,3.2256,22.98,0.00262,23.275,0.66,23.17,0.25535,0
2021-07-10 19:45,2021-06-26 19:44,369,25,21,23.075,1.39333333333333,21.91,0.00508,23.375,1.07293333333333,22.69,0.18227,0
2021-07-10 20:00,2021-06-26 19:59,370,25,21,22.825,-0.00193333333333356,21.83,0.00035,23.475,0.656066666666667,22.67,0.12074,0
2021-07-10 20:15,2021-06-26 20:14,371,25,21,22.875,0.2654,21.83,0.01367,23.725,0.723133333333333,22.67,0.0908,1
2021-07-10 20:30,2021-06-26 20:29,372,25,21,23.05,4.02146666666667,21.56,0.01367,23.775,0.662999999999999,22.78,0.00246,0
2021-07-10 20:45,2021-06-26 20:44,373,25,21,22.825,0.00673333333333304,19.63,0.00288,23.95,0.340133333333334,22.76,0.00477,0
2021-07-10 21:00,2021-06-26 20:59,374,25,21,22.675,0.00166666666666648,19.58,1e-05,24,-0.0141333333333336,21.79,7e-05,0
2021-07-10 21:15,2021-06-26 21:14,375,25,21,22.8,0.00346666666666673,19.57,1e-05,24.1,0.291133333333333,21.79,9e-05,0
2021-07-10 21:30,2021-06-26 21:29,376,25,21,22.9,0.00406666666666622,19.55,2e-05,24.175,0.283933333333334,21.78,0.02518,1
2021-07-10 21:45,2021-06-26 21:44,377,25,21,22.975,0.00379999999999958,17.2,4e-05,24.175,0.2822,20.65,0.0032,0
2021-07-10 22:00,2021-06-26 21:59,378,25,21,23,0.00260000000000016,17.19,0,24.175,0.817266666666667,20.6,0.00381,0
2021-07-10 22:15,2021-06-26 22:14,379,25,21,23,-0.00119999999999987,17.19,0,24.075,-0.0112666666666668,20.6,0.00305,0
2021-07-10 22:30,2021-06-26 22:29,380,25,21,23,0.00153333333333316,17.2,0,24.075,0.2896,20.59,0.00375,0
2021-07-10 22:45,2021-06-26 22:44,381,25,21,22.975,0.00159999999999982,17.21,0,24.1,0.8258,19.34,0,0
2021-07-10 23:00,2021-06-26 22:59,382,25,21,23,0.004,17.19,0,24,-0.00173333333333314,19.3,0,0
2021-07-10 23:15,2021-06-26 23:14,383,25,21,22.975,-0.00233333333333352,17.69,0,24,0.2838,19.36,0,0
2021-07-10 23:30,2021-06-26 23:29,384,25,21,22.975,0.00399999999999956,17.69,0,24,0.8278,19.36,0,0
2021-07-10 23:45,2021-06-26 23:44,385,25,21,22.925,0.00439999999999996,17.52,0,23.85,-0.0107333333333335,18.65,0,0
2021-07-11 00:00,2021-06-26 23:59,386,25,21,22.925,-0.00473333333333326,17.49,0,23.825,0.287599999999999,18.62,0,0
2021-07-11 00:15,2021-06-27 00:14,387,25,21,22.9,0.00559999999999983,17.49,0,23.825,0.823666666666667,18.62,0,0
2021-07-11 00:30,2021-06-27 00:29,388,25,21,22.825,-0.005066666666667,17.49,0,23.7,-0.00960000000000027,18.62,0,0
2021-07-11 00:45,2021-06-27 00:44,389,25,21,22.825,0.00459999999999994,16.9,0,23.675,0.293666666666667,18.15,0,0
2021-07-11 01:00,2021-06-27 00:59,390,25,21,22.8,0.00113333333333321,16.88,0,23.675,0.831933333333332,18.12,0,0
2021-07-11 01:15,2021-06-27 01:14,391,25,21,22.725,-0.000333333333333741,16.88,0,23.5,0.291,18.13,0,0
2021-07-11 01:30,2021-06-27 01:29,392,25,21,22.7,-0.00400000000000045,16.89,0,23.45,0.796733333333333,18.13,0,0
2021-07-11 01:45,2021-06-27 01:44,393,25,21,22.7,0.00659999999999972,17.02,0,23.3,-0.00100000000000033,17.72,0,0
2021-07-11 02:00,2021-06-27 01:59,394,25,21,22.6,0.00773333333333337,17,0,23.325,0.00866666666666616,17.69,0,0
2021-07-11 02:15,2021-06-27 02:14,395,25,21,22.6,0.00800000000000001,16.88,0,23.325,0.3086,17.38,0,0
2021-07-11 02:30,2021-06-27 02:29,396,25,21,22.525,0.000933333333333675,16.88,0,23.275,0.852533333333334,17.38,0,0
2021-07-11 02:45,2021-06-27 02:44,397,25,21,22.5,-0.00820000000000043,16.72,0,23.125,-0.0125999999999999,17.22,0,0
2021-07-11 03:00,2021-06-27 02:59,398,25,21,22.5,-0.000200000000000422,16.69,0,23.075,-0.00433333333333374,17.19,0,0
2021-07-11 03:15,2021-06-27 03:14,399,25,21,22.4,0.00760000000000005,16.69,0,23.05,-0.0130666666666666,17.19,0,0
2021-07-11 03:30,2021-06-27 03:29,400,25,21,22.375,0.00293333333333301,16.7,0,23.025,-0.005066666666667,17.19,0,0


==> data/polydome_min.dat <==
tt,t,max,min,y,u,w1,w2
2021-05-13 23:59,1,30,19,21.45,0.0103999999999997,10.85,0
2021-05-14 00:14,2,30,19,21.325,0.0132666666666665,10.72,0
2021-05-14 00:29,3,30,19,21.25,0.0130666666666666,10.6,0
2021-05-14 00:44,4,30,19,21.125,0.0133999999999999,10.47,0
2021-05-14 00:59,5,30,19,20.975,0.0110666666666663,10.34,0
2021-05-14 01:14,6,30,19,20.875,0.00776666666666692,10.2,0
2021-05-14 01:29,7,30,19,20.775,0.0160666666666671,10.06,0
2021-05-14 01:44,8,30,19,20.25,0.0162,9.93,0
2021-05-14 01:59,9,30,19,20.1,0.0209333333333337,9.79,0
2021-05-14 02:14,10,30,19,20.025,0.0138666666666665,9.98,0
2021-05-14 02:29,11,30,19,19.875,0.0171999999999999,9.84,0
2021-05-14 02:44,12,30,19,19.525,0.0190666666666668,9.71,0
2021-05-14 02:59,13,30,19,19.625,0.0163999999999995,9.57,0
2021-05-14 03:14,14,30,19,19.3,0.734666666666667,9.48,0
2021-05-14 03:29,15,30,19,19.2,1.1348,9.38,0
2021-05-14 03:44,16,30,19,19.15,0.0171333333333332,9.29,0
2021-05-14 03:59,17,30,19,19.075,3.43193333333333,9.19,0
2021-05-14 04:14,18,30,19,18.75,5.73766666666667,9.11,0
2021-05-14 04:29,19,30,19,19.1,1.93213333333333,9.03,0
2021-05-14 04:44,20,30,19,19.2,0.019133333333333,8.95,0
2021-05-14 04:59,21,30,19,18.925,5.7354,8.87,0
2021-05-14 05:14,22,30,19,18.825,3.45066666666667,8.89,0
2021-05-14 05:29,23,30,19,19.175,5.7914,8.83,0
2021-05-14 05:44,24,30,19,19.2,5.79966666666667,8.77,0
2021-05-14 05:59,25,30,19,19.35,5.82033333333333,8.71,0
2021-05-14 06:14,26,30,19,19.7,5.83486666666667,8.7,0.00789
2021-05-14 06:29,27,30,19,19.825,5.84026666666667,8.69,0.01579
2021-05-14 06:44,28,30,19,19.95,5.865,8.69,0.02368
2021-05-14 06:59,29,30,19,20.375,5.9036,8.68,0.03158
2021-05-14 07:14,30,30,19,20.825,0.802333333333333,8.89,0.06165
2021-05-14 07:29,31,30,19,20.975,0.0118666666666667,9.1,0.09173
2021-05-14 07:44,32,30,19,20.9,0.0159333333333334,9.3,0.12181
2021-05-14 07:59,33,26,21,20.8,1.16813333333333,9.51,0.15188
2021-05-14 08:14,34,26,21,20.725,3.54506666666667,9.91,0.19491
2021-05-14 08:29,35,26,21,20.9,0.00360000000000005,10.2,0.23544
2021-05-14 08:44,36,26,21,21.025,0.0120666666666662,10.48,0.27598
2021-05-14 08:59,37,26,21,21.025,0.00999999999999979,10.76,0.31652
2021-05-14 09:14,38,26,21,21,2.38793333333333,10.98,0.36033
2021-05-14 09:29,39,26,21,21.075,3.982,11.19,0.40414
2021-05-14 09:44,40,26,21,21.225,6.021,11.41,0.44795
2021-05-14 09:59,41,26,21,21.6,6.08773333333333,11.62,0.49176
2021-05-14 10:14,42,26,21,22.025,6.15946666666667,11.73,0.52996
2021-05-14 10:29,43,26,21,22.5,3.7268,11.83,0.56816
2021-05-14 10:44,44,26,21,22.925,0.000200000000000422,11.93,0.60635
2021-05-14 10:59,45,26,21,23.125,-0.00293333333333301,12.2,0.66312
2021-05-14 11:14,46,26,21,23.15,-0.000333333333333741,12.32,0.68344
2021-05-14 11:29,47,26,21,23.225,-0.000733333333333697,12.44,0.70376
2021-05-14 11:44,48,26,21,23.225,0.00253333333333305,12.56,0.72408
2021-05-14 11:59,49,26,21,23.225,-0.000399999999999956,12.68,0.7444
2021-05-14 12:14,50,26,21,23.225,-0.000533333333333275,12.59,0.73914
2021-05-14 12:29,51,26,21,23.25,0.00226666666666642,12.49,0.73389
2021-05-14 12:44,52,26,21,23.275,-0.00280000000000058,12.39,0.72863
2021-05-14 12:59,53,26,21,23.325,0.00279999999999969,12.29,0.72337
2021-05-14 13:14,54,26,21,23.375,0.00166666666666648,12.35,0.70756
2021-05-14 13:29,55,26,21,23.4,0.00113333333333276,12.41,0.69175
2021-05-14 13:44,56,26,21,23.475,-0.000199999999999978,12.47,0.67594
2021-05-14 13:59,57,26,21,23.5,-0.00526666666666697,12.53,0.66013
2021-05-14 14:14,58,26,21,23.55,-0.00599999999999978,12.34,0.61874
2021-05-14 14:29,59,26,21,23.625,0.00193333333333356,12.29,0.60458
2021-05-14 14:44,60,26,21,23.65,0.00353333333333294,12.23,0.59042
2021-05-14 14:59,61,26,21,23.725,-0.0029333333333339,12.18,0.57626
2021-05-14 15:14,62,26,21,23.8,-0.00813333333333333,12.35,0.56994
2021-05-14 15:29,63,26,21,23.9,0.00226666666666642,12.52,0.56362
2021-05-14 15:44,64,26,21,23.95,0.00266666666666637,12.69,0.55729
2021-05-14 15:59,65,26,21,24.075,0.00206666666666644,12.86,0.55097
2021-05-14 16:14,66,26,21,24.225,0.0032666666666672,13.06,0.56363
2021-05-14 16:29,67,26,21,24.325,0.00700000000000012,13.26,0.57629
2021-05-14 16:44,68,26,21,24.425,-0.00119999999999987,13.47,0.58894
2021-05-14 16:59,69,26,21,24.425,-0.00266666666666682,12.96,0.54728
2021-05-14 17:14,70,26,21,24.4,-0.00746666666666629,12.89,0.51005
2021-05-14 17:29,71,26,21,24.425,0.00273333333333303,12.82,0.47282
2021-05-14 17:44,72,26,21,24.375,0.000599999999999934,12.75,0.43559
2021-05-14 17:59,73,30,19,24.35,-0.0043333333333333,12.68,0.39836
2021-05-14 18:14,74,30,19,24.35,-0.00159999999999982,12.55,0.37141
2021-05-14 18:29,75,30,19,24.325,-0.0028666666666668,12.43,0.34446
2021-05-14 18:44,76,30,19,24.3,0.00126666666666608,12.3,0.31751
2021-05-14 18:59,77,30,19,24.2,-0.00253333333333305,12.18,0.29057
2021-05-14 19:14,78,30,19,24.175,-0.00133333333333319,12.18,0.25023
2021-05-14 19:29,79,30,19,24.1,0.00439999999999996,12.17,0.20989
2021-05-14 19:44,80,30,19,24.05,0.00173333333333359,12.17,0.16955
2021-05-14 19:59,81,30,19,23.95,-0.005066666666667,12.17,0.12921
2021-05-14 20:14,82,30,19,23.9,0.00353333333333339,11.95,0.11832
2021-05-14 20:29,83,30,19,23.825,-0.00266666666666637,11.92,0.08858
2021-05-14 20:44,84,30,19,23.725,0.000599999999999934,11.91,0.05885
2021-05-14 20:59,85,30,19,23.625,-0.00253333333333305,11.89,0.02911
2021-05-14 21:14,86,30,19,23.525,0.000733333333333253,11.78,0.02183
2021-05-14 21:29,87,30,19,23.425,0.00533333333333319,11.67,0.01455
2021-05-14 21:44,88,30,19,23.35,0.00713333333333299,11.56,0.00727
2021-05-14 21:59,89,30,19,23.25,0.00860000000000039,11.46,0
2021-05-14 22:14,90,30,19,23.15,0.0114000000000001,11.39,0
2021-05-14 22:29,91,30,19,22.975,0.0174000000000003,11.33,1e-05
2021-05-14 22:44,92,30,19,22.85,0.0135333333333332,11.26,1e-05
2021-05-14 22:59,93,30,19,22.75,0.0120666666666667,11.2,2e-05
2021-05-14 23:14,94,30,19,22.65,0.0135333333333332,11.25,0
2021-05-14 23:29,95,30,19,22.55,0.0148000000000001,11.16,0
2021-05-14 23:44,96,30,19,22.45,0.0108000000000001,11.07,0


==> data/polydome_min_robust.dat <==
tt,t,max,min,y,u,w1,w2
2021-05-24 23:59,1,30,19,20.3,0.0350000000000001,12.03,0
2021-05-25 00:14,2,30,19,20.025,0.0443999999999996,11.94,0
2021-05-25 00:29,3,30,19,19.95,0.043333333333333,11.84,0
2021-05-25 00:44,4,30,19,20.075,1.14773333333333,11.75,0
2021-05-25 00:59,5,30,19,19.85,2.7482,11.65,0
2021-05-25 01:14,6,30,19,19.85,0.0437999999999996,11.61,0
2021-05-25 01:29,7,30,19,20.075,0.0333999999999999,11.56,0
2021-05-25 01:44,8,30,19,19.85,5.09053333333333,11.52,0
2021-05-25 01:59,9,30,19,19.8,1.97506666666667,11.48,0
2021-05-25 02:14,10,30,19,19.975,0.0393333333333334,11.16,0
2021-05-25 02:29,11,30,19,19.975,3.5498,11.03,0
2021-05-25 02:44,12,30,19,19.975,3.93906666666667,10.9,0
2021-05-25 02:59,13,30,19,20.05,0.0324666666666666,10.77,0
2021-05-25 03:14,14,30,19,20.325,0.0368666666666666,10.62,0
2021-05-25 03:29,15,30,19,20.025,3.92213333333333,10.48,0
2021-05-25 03:44,16,30,19,20,0.8234,10.34,0
2021-05-25 03:59,17,30,19,20.05,0.0367999999999999,10.2,0
2021-05-25 04:14,18,30,19,20,2.74973333333333,10.14,0
2021-05-25 04:29,19,30,19,19.9,2.37466666666667,10.09,0
2021-05-25 04:44,20,30,19,20,1.59033333333333,10.03,0
2021-05-25 04:59,21,30,19,20.025,0.0508666666666664,9.98,0
2021-05-25 05:14,22,30,19,20.15,4.72213333333333,9.98,3e-05
2021-05-25 05:29,23,30,19,19.875,5.90326666666667,9.91,7e-05
2021-05-25 05:44,24,30,19,20.025,5.92093333333333,9.85,0.00011
2021-05-25 05:59,25,30,19,20.5,5.93266666666667,9.78,0.00015
2021-05-25 06:14,26,30,19,20.975,5.94646666666667,9.75,0.0084
2021-05-25 06:29,27,30,19,21.2,3.19813333333333,9.71,0.01665
2021-05-25 06:44,28,30,19,21.325,5.96673333333333,9.67,0.0249
2021-05-25 06:59,29,30,19,21.375,5.96393333333333,9.63,0.03314
2021-05-25 07:14,30,30,19,21.5,5.96913333333333,9.63,0.05619
2021-05-25 07:29,31,30,19,21.625,3.60373333333333,9.62,0.07923
2021-05-25 07:44,32,30,19,21.775,2.4124,9.62,0.10228
2021-05-25 07:59,33,26,21,21.725,4.4024,9.82,0.13528
2021-05-25 08:14,34,26,21,21.725,3.21026666666667,9.86,0.16927
2021-05-25 08:29,35,26,21,21.725,1.6326,9.89,0.20327
2021-05-25 08:44,36,26,21,21.8,1.61453333333333,9.93,0.23726
2021-05-25 08:59,37,26,21,21.75,1.23526666666667,9.97,0.27126
2021-05-25 09:14,38,26,21,21.75,0.0347999999999997,10.06,0.30405
2021-05-25 09:29,39,26,21,21.7,2.4022,10.16,0.33684
2021-05-25 09:44,40,26,21,21.7,0.0382666666666664,10.25,0.36963
2021-05-25 09:59,41,26,21,21.8,0.0328666666666666,10.35,0.40242
2021-05-25 10:14,42,26,21,21.85,0.0322666666666667,10.56,0.43938
2021-05-25 10:29,43,26,21,21.95,0.0348666666666664,10.78,0.47633
2021-05-25 10:44,44,26,21,22,0.0298000000000003,10.99,0.51329
2021-05-25 10:59,45,26,21,22.075,0.0322666666666671,11.08,0.54362
2021-05-25 11:14,46,26,21,22.175,0.035733333333333,11.31,0.5677
2021-05-25 11:29,47,26,21,22.225,0.0379999999999998,11.54,0.59178
2021-05-25 11:44,48,26,21,22.3,0.038933333333333,11.77,0.61585
2021-05-25 11:59,49,26,21,22.425,0.0332666666666661,12,0.63993
2021-05-25 12:14,50,26,21,22.5,0.0317999999999996,12.16,0.65004
2021-05-25 12:29,51,26,21,22.575,0.0333999999999999,12.33,0.66016
2021-05-25 12:44,52,26,21,22.65,0.0385999999999997,12.5,0.67027
2021-05-25 12:59,53,26,21,22.7,0.0291999999999999,12.66,0.68038
2021-05-25 13:14,54,26,21,22.8,0.0358999999999998,12.84,0.71219
2021-05-25 13:29,55,26,21,22.9,0.027533333333333,13.02,0.74399
2021-05-25 13:44,56,26,21,22.975,0.0219333333333331,13.2,0.7758
2021-05-25 13:59,57,26,21,23.075,0.0291333333333332,13.45,0.82508
2021-05-25 14:14,58,26,21,23.2,0.0233333333333334,13.59,0.81209
2021-05-25 14:29,59,26,21,23.375,0.0196666666666667,13.73,0.79909
2021-05-25 14:44,60,26,21,23.475,0.0230666666666668,13.87,0.78609
2021-05-25 14:59,61,26,21,23.6,0.0219333333333336,14.01,0.7731
2021-05-25 15:14,62,26,21,23.75,0.0166666666666662,14.09,0.75438
2021-05-25 15:29,63,26,21,23.9,0.0219333333333327,14.17,0.73566
2021-05-25 15:44,64,26,21,24,0.0167999999999995,14.25,0.71693
2021-05-25 15:59,65,26,21,24.175,0.0201000000000002,14.33,0.69821
2021-05-25 16:14,66,26,21,24.25,0.018466666666666,14.41,0.67815
2021-05-25 16:29,67,26,21,24.45,0.0213333333333336,14.48,0.65808
2021-05-25 16:44,68,26,21,24.575,0.0139999999999993,14.56,0.63802
2021-05-25 16:59,69,26,21,24.725,0.0220666666666669,14.63,0.61796
2021-05-25 17:14,70,26,21,24.85,0.0156000000000001,14,0.55694
2021-05-25 17:29,71,26,21,24.975,0.0150666666666663,13.99,0.51324
2021-05-25 17:44,72,26,21,25.075,0.0177999999999998,13.98,0.46954
2021-05-25 17:59,73,30,19,25.175,0.0138000000000003,13.97,0.42584
2021-05-25 18:14,74,30,19,25.2,0.0154666666666667,13.97,0.39022
2021-05-25 18:29,75,30,19,25.275,0.018066666666666,13.97,0.3546
2021-05-25 18:44,76,30,19,25.25,0.0168999999999992,13.97,0.31898
2021-05-25 18:59,77,30,19,25.25,0.0176666666666665,13.97,0.28336
2021-05-25 19:14,78,30,19,25.225,0.0224666666666669,13.91,0.24996
2021-05-25 19:29,79,30,19,25.175,0.0137999999999998,13.85,0.21655
2021-05-25 19:44,80,30,19,25.1,0.0183999999999997,13.79,0.18314
2021-05-25 19:59,81,30,19,25.05,0.0219999999999998,13.73,0.14974
2021-05-25 20:14,82,30,19,24.95,0.0187333333333326,13.92,0.11905
2021-05-25 20:29,83,30,19,24.85,0.0190666666666668,13.78,0.0925
2021-05-25 20:44,84,30,19,24.75,0.0217999999999998,13.64,0.06596
2021-05-25 20:59,85,30,19,24.625,0.0222000000000002,13.5,0.03942
2021-05-25 21:14,86,30,19,24.475,0.0265333333333335,13.32,0.02959
2021-05-25 21:29,87,30,19,24.375,0.025933333333334,13.13,0.01976
2021-05-25 21:44,88,30,19,24.275,0.0232666666666663,12.95,0.00993
2021-05-25 21:59,89,30,19,24.15,0.0293999999999994,12.76,0.0001
2021-05-25 22:14,90,30,19,24.025,0.0318333333333332,12.6,8e-05
2021-05-25 22:29,91,30,19,23.9,0.0314333333333332,12.43,5e-05
2021-05-25 22:44,92,30,19,23.825,0.0284666666666666,12.27,2e-05
2021-05-25 22:59,93,30,19,23.65,0.0364,12.1,0
2021-05-25 23:14,94,30,19,23.5,0.0283333333333329,12.15,0
2021-05-25 23:29,95,30,19,23.4,0.0348666666666664,12.02,0
2021-05-25 23:44,96,30,19,23.3,0.0353333333333334,11.89,0


==> data/polydome_min_robust_mode_color.dat <==
tt,t,max,min,y,u,w1,w2,mode_heat,mode_cool
2021-05-27 20:14,1,25,21,25.05,-0.00746666666666673,16.15,0.141,0,1
2021-05-27 20:29,2,25,21,25.05,-3.2952,15.83,0.10967,0,1
2021-05-27 20:44,3,25,21,24.7,-0.5812,15.5,0.07835,0,1
2021-05-27 20:59,4,25,21,24.4,-0.5704,15.17,0.04702,0,1
2021-05-27 21:14,5,25,21,24.225,-0.0109999999999997,14.9,0.03533,0,1
2021-05-27 21:29,6,25,21,24.2,-0.0177333333333336,14.63,0.02363,0,1
2021-05-27 21:44,7,25,21,24.15,-0.342466666666667,14.36,0.01194,0,1
2021-05-27 21:59,8,25,21,24,-0.326533333333333,14.08,0.00025,0,1
2021-05-27 22:14,9,25,21,23.9,-0.0257999999999998,13.93,0.00019,0,1
2021-05-27 22:29,10,25,21,23.8,-0.3348,13.77,0.00012,0,1
2021-05-27 22:44,11,25,21,23.65,-0.0225333333333326,13.61,6e-05,0,1
2021-05-27 22:59,12,25,21,23.55,-0.0151333333333326,13.45,0,0,1
2021-05-27 23:14,13,25,21,23.475,-0.300999999999999,13.6,0,0,1
2021-05-27 23:29,14,25,21,23.35,-0.323266666666667,13.47,0,0,1
2021-05-27 23:44,15,25,21,23.2,-0.339666666666667,13.35,0,0,1
2021-05-27 23:59,16,25,21,23.025,-0.0342666666666669,13.22,0,0,1
2021-05-28 00:14,17,25,21,22.95,0.0272666666666663,13.03,0,1,0
2021-05-28 00:29,18,25,21,22.85,0.0233999999999992,12.85,0,1,0
2021-05-28 00:44,19,25,21,22.75,0.031133333333333,12.67,0,1,0
2021-05-28 00:59,20,25,21,22.6,0.0337333333333336,12.48,0,1,0
2021-05-28 01:14,21,25,21,22.525,0.0324666666666666,12.44,0,1,0
2021-05-28 01:29,22,25,21,22.4,0.401266666666666,12.39,0,1,0
2021-05-28 01:44,23,25,21,22.275,0.0268666666666668,12.35,0,1,0
2021-05-28 01:59,24,25,21,22.15,0.0300000000000002,12.3,0,1,0
2021-05-28 02:14,25,25,21,22.05,0.402933333333333,12.44,0,1,0
2021-05-28 02:29,26,25,21,21.95,1.17133333333333,12.34,0,1,0
2021-05-28 02:44,27,25,21,21.85,1.992,12.25,0,1,0
2021-05-28 02:59,28,25,21,21.875,1.22213333333333,12.16,0,1,0
2021-05-28 03:14,29,25,21,21.775,2.4012,12.09,0,1,0
2021-05-28 03:29,30,25,21,21.75,4.3908,12.02,0,1,0
2021-05-28 03:44,31,25,21,21.775,3.19653333333333,11.95,0,1,0
2021-05-28 03:59,32,25,21,21.85,3.59853333333333,11.88,0,1,0
2021-05-28 04:14,33,25,21,21.925,1.59793333333333,11.78,0,1,0
2021-05-28 04:29,34,25,21,21.9,3.59706666666667,11.69,0,1,0
2021-05-28 04:44,35,25,21,21.9,1.20613333333333,11.6,0,1,0
2021-05-28 04:59,36,25,21,21.875,3.98346666666667,11.51,0,1,0
2021-05-28 05:14,37,25,21,21.85,1.21273333333333,11.79,0.0001,1,0
2021-05-28 05:29,38,25,21,21.775,4.37966666666667,11.74,0.00021,1,0
2021-05-28 05:44,39,25,21,21.775,2.39513333333333,11.68,0.00032,1,0
2021-05-28 05:59,40,25,21,21.725,3.58713333333333,11.63,0.00043,1,0
2021-05-28 06:14,41,25,21,21.775,0.418333333333333,11.62,0.01292,1,0
2021-05-28 06:29,42,25,21,21.7,4.38473333333333,11.62,0.02541,1,0
2021-05-28 06:44,43,25,21,21.7,0.0334666666666665,11.62,0.0379,1,0
2021-05-28 06:59,44,25,21,21.725,2.00486666666667,11.62,0.05039,1,0
2021-05-28 07:14,45,25,21,21.725,0.8274,11.75,0.08342,1,0
2021-05-28 07:29,46,25,21,21.8,0.0281333333333329,11.87,0.11645,1,0
2021-05-28 07:44,47,25,21,21.825,0.412733333333334,12,0.14948,1,0
2021-05-28 07:59,48,25,21,21.8,0.0316666666666672,12.13,0.18251,1,0
2021-05-28 08:14,49,25,21,21.85,0.423866666666666,12.11,0.22671,1,0
2021-05-28 08:29,50,25,21,21.9,0.426533333333333,12.38,0.26924,1,0
2021-05-28 08:44,51,25,21,21.975,0.4258,12.65,0.31177,1,0
2021-05-28 08:59,52,25,21,22.05,0.0295333333333336,12.92,0.3543,1,0
2021-05-28 09:14,53,25,21,22.2,0.0255999999999994,13.23,0.39644,1,0
2021-05-28 09:29,54,25,21,22.3,0.0234666666666663,13.54,0.43858,1,0
2021-05-28 09:44,55,25,21,22.375,0.415999999999999,13.85,0.48072,1,0
2021-05-28 09:59,56,25,21,22.525,0.0230666666666668,14.17,0.52286,1,0
2021-05-28 10:14,57,25,21,22.65,0.427933333333334,14.52,0.56047,1,0
2021-05-28 10:29,58,25,21,22.775,0.423133333333333,14.86,0.59808,1,0
2021-05-28 10:44,59,25,21,22.925,0.0167333333333333,15.21,0.63569,1,0
2021-05-28 10:59,60,25,21,23.075,0.0208000000000004,15.56,0.6733,1,0
2021-05-28 11:14,61,25,21,23.2,0.024866666666667,15.89,0.7086,1,0
2021-05-28 11:29,62,25,21,23.35,0.0229999999999997,16.22,0.74084,1,0
2021-05-28 11:44,63,25,21,23.525,0.0160666666666667,16.54,0.77308,1,0
2021-05-28 11:59,64,25,21,23.625,0.02,16.87,0.80532,1,0
2021-05-28 12:14,65,25,21,23.775,0.0185333333333335,17.17,0.82458,1,0
2021-05-28 12:29,66,25,21,23.925,0.0139333333333331,17.47,0.84384,1,0
2021-05-28 12:44,67,25,21,24.025,0.0120666666666667,17.77,0.8631,1,0
2021-05-28 12:59,68,25,21,24.125,-0.620733333333334,18.07,0.88236,0,1
2021-05-28 13:14,69,25,21,24.225,-2.02293333333333,18.34,0.89007,0,1
2021-05-28 13:29,70,25,21,24.15,-0.0138000000000003,18.61,0.89777,0,1
2021-05-28 13:44,71,25,21,24.2,-2.38666666666667,18.89,0.90548,0,1
2021-05-28 13:59,72,25,21,24.375,-2.28913333333333,19.16,0.91319,0,1
2021-05-28 14:14,73,25,21,24.2,-1.33973333333333,19.54,0.90581,0,1
2021-05-28 14:29,74,25,21,24.35,-4.04473333333333,19.78,0.89965,0,1
2021-05-28 14:44,75,25,21,24.275,-0.633666666666666,20.02,0.89349,0,1
2021-05-28 14:59,76,25,21,24.25,-2.7772,20.26,0.88733,0,1
2021-05-28 15:14,77,25,21,24.3,-2.10893333333333,20.45,0.86812,0,1
2021-05-28 15:29,78,25,21,24.425,-4.45273333333333,20.63,0.84892,0,1
2021-05-28 15:44,79,25,21,24.25,-0.3158,20.81,0.82971,0,1
2021-05-28 15:59,80,25,21,24.275,-4.16166666666667,20.99,0.81051,0,1
2021-05-28 16:14,81,25,21,24.375,-2.36606666666667,21.09,0.77876,0,1
2021-05-28 16:29,82,25,21,24.25,-2.4616,21.18,0.74701,0,1
2021-05-28 16:44,83,25,21,24.45,-4.52213333333333,21.28,0.71526,0,1
2021-05-28 16:59,84,25,21,24.35,-0.3146,21.38,0.68352,0,1
2021-05-28 17:14,85,25,21,24.275,-4.2828,21.12,0.65477,0,1
2021-05-28 17:29,86,25,21,24.45,-2.73513333333333,21.11,0.61697,0,1
2021-05-28 17:44,87,25,21,24.3,-2.11806666666667,21.09,0.57917,0,1
2021-05-28 17:59,88,25,21,24.5,-2.4818,21.08,0.54137,0,1
2021-05-28 18:14,89,25,21,24.45,-1.5314,20.94,0.4959,0,1
2021-05-28 18:29,90,25,21,24.55,-4.56026666666667,20.8,0.45044,0,1
2021-05-28 18:44,91,25,21,24.375,-0.313,20.65,0.40497,0,1
2021-05-28 18:59,92,25,21,24.275,-1.39993333333333,20.51,0.3595,0,1
2021-05-28 19:14,93,25,21,24.5,-2.0034,20.31,0.31699,0,1
2021-05-28 19:29,94,25,21,24.35,-0.00706666666666678,20.1,0.27447,0,1
2021-05-28 19:44,95,25,21,24.425,-2.17053333333333,19.9,0.23196,0,1
2021-05-28 19:59,96,25,21,24.5,-0.618866666666666,19.69,0.18944,0,1
2021-05-28 20:14,97,25,21,24.325,-0.0105333333333339,19.68,0.15842,0,1
2021-05-28 20:29,98,25,21,24.425,-0.915533333333333,19.33,0.12303,0,1
2021-05-28 20:44,99,25,21,24.35,-0.00979999999999981,18.98,0.08763,0,1
2021-05-28 20:59,100,25,21,24.375,-0.0169333333333337,18.63,0.05223,0,1
2021-05-28 21:14,101,25,21,24.375,-0.306266666666667,18.38,0.03926,0,1
2021-05-28 21:29,102,25,21,24.35,-0.2864,18.12,0.0263,0,1
2021-05-28 21:44,103,25,21,24.3,-0.0170666666666661,17.87,0.01333,0,1
2021-05-28 21:59,104,25,21,24.275,-0.3166,17.61,0.00036,0,1
2021-05-28 22:14,105,25,21,24.2,-0.0160666666666667,17.36,0.00027,0,1
2021-05-28 22:29,106,25,21,24.15,-0.0122666666666662,17.11,0.00018,0,1
2021-05-28 22:44,107,25,21,24.075,-0.0203333333333333,16.86,9e-05,0,1
2021-05-28 22:59,108,25,21,24.025,-0.0133999999999999,16.61,0,0,1
2021-05-28 23:14,109,25,21,23.95,-0.0163333333333329,16.52,0,0,1
2021-05-28 23:29,110,25,21,23.925,-0.0150000000000001,16.31,0,0,1
2021-05-28 23:44,111,25,21,23.825,-0.0182666666666664,16.1,0,0,1
2021-05-28 23:59,112,25,21,23.8,-0.0196666666666667,15.9,0,0,1
2021-05-29 00:14,113,25,21,23.7,-0.409333333333333,15.73,0,0,1
2021-05-29 00:29,114,25,21,23.6,-0.280666666666667,15.56,0,0,1
2021-05-29 00:44,115,25,21,23.475,-0.0232666666666668,15.39,0,0,1
2021-05-29 00:59,116,25,21,23.4,-0.0193999999999996,15.22,0,0,1
2021-05-29 01:14,117,25,21,23.325,-0.0215333333333332,15.09,0,0,1
2021-05-29 01:29,118,25,21,23.25,-0.340533333333334,14.97,0,0,1
2021-05-29 01:44,119,25,21,23.15,-0.0219333333333336,14.85,0,0,1
2021-05-29 01:59,120,25,21,23.075,-0.0194666666666663,14.72,0,0,1
2021-05-29 02:14,121,25,21,23.025,-0.347466666666666,14.79,0,0,1
2021-05-29 02:29,122,25,21,22.875,-0.00820000000000043,14.75,0,0,1
2021-05-29 02:44,123,25,21,22.825,-0.0166666666666666,14.71,0,0,1
2021-05-29 02:59,124,25,21,22.725,-0.0244666666666662,14.67,0,0,1
2021-05-29 03:14,125,25,21,22.7,-0.0189333333333335,14.51,0,0,1
2021-05-29 03:29,126,25,21,22.625,-0.0203333333333329,14.36,0,0,1
2021-05-29 03:44,127,25,21,22.6,-0.296733333333333,14.2,0,0,1
2021-05-29 03:59,128,25,21,22.5,-0.289533333333333,14.04,0,0,1
2021-05-29 04:14,129,25,21,22.425,-0.3274,13.93,0,0,1
2021-05-29 04:29,130,25,21,22.325,-0.0237333333333334,13.83,0,0,1
2021-05-29 04:44,131,25,21,22.275,-0.0208666666666661,13.72,0,0,1
2021-05-29 04:59,132,25,21,22.2,-0.0295333333333332,13.62,0,0,1
2021-05-29 05:14,133,25,21,22.175,-0.306799999999999,14.02,0.0001,0,1
2021-05-29 05:29,134,25,21,22.075,-0.0259999999999998,13.94,0.0002,0,1
2021-05-29 05:44,135,25,21,22,-0.0266666666666664,13.86,0.0003,0,1
2021-05-29 05:59,136,25,21,21.975,-0.0275333333333334,13.8,0.0004,0,1
2021-05-29 06:14,137,25,21,21.9,-0.329,13.81,0.00823,0,1
2021-05-29 06:29,138,25,21,21.85,-0.289666666666667,13.84,0.01606,0,1
2021-05-29 06:44,139,25,21,21.75,-0.337666666666667,13.87,0.02389,0,1
2021-05-29 06:59,140,25,21,21.7,-0.0284666666666662,13.89,0.03173,0,1
2021-05-29 07:14,141,25,21,21.65,-0.355399999999999,13.95,0.05208,0,1
2021-05-29 07:29,142,25,21,21.6,-0.0280666666666662,14.02,0.07244,0,1
2021-05-29 07:44,143,25,21,21.55,-0.0268666666666664,14.08,0.0928,0,1
2021-05-29 07:59,144,25,21,21.55,-0.3978,14.14,0.11316,0,1
2021-05-29 08:14,145,25,21,21.65,-0.0216666666666669,14.17,0.13789,0,1
2021-05-29 08:29,146,25,21,21.55,-0.340733333333333,14.32,0.15789,0,1
2021-05-29 08:44,147,25,21,21.625,-0.0255333333333336,14.47,0.17789,0,1
2021-05-29 08:59,148,25,21,21.65,-0.023333333333333,14.61,0.19789,0,1
2021-05-29 09:14,149,25,21,21.725,-0.0276666666666667,14.82,0.22777,0,1
2021-05-29 09:29,150,25,21,21.8,-0.342,15.03,0.25765,0,1
2021-05-29 09:44,151,25,21,21.9,-0.315133333333334,15.23,0.28752,0,1
2021-05-29 09:59,152,25,21,21.975,-0.0191999999999997,15.44,0.3174,0,1
2021-05-29 10:14,153,25,21,22.125,-0.653933333333333,15.68,0.34479,0,1
2021-05-29 10:29,154,25,21,22.15,-0.3176,15.93,0.37217,0,1
2021-05-29 10:44,155,25,21,22.3,-0.0215999999999998,16.17,0.39956,0,1
2021-05-29 10:59,156,25,21,22.45,-0.0167333333333337,16.63,0.51846,0,1
2021-05-29 11:14,157,25,21,22.675,-0.0192666666666668,16.94,0.56785,0,1
2021-05-29 11:29,158,25,21,22.875,-0.021466666666667,17.24,0.61723,0,1
2021-05-29 11:44,159,25,21,23.05,-0.0171999999999999,17.55,0.66661,0,1
2021-05-29 11:59,160,25,21,23.25,-0.0187999999999997,17.85,0.716,0,1
2021-05-29 12:14,161,25,21,23.375,-0.334333333333333,18.16,0.74888,0,1
2021-05-29 12:29,162,25,21,23.55,-0.0169999999999999,18.47,0.78177,0,1
2021-05-29 12:44,163,25,21,23.675,-0.3144,18.78,0.81466,0,1
2021-05-29 12:59,164,25,21,23.825,-0.0132666666666665,19.09,0.84754,0,1
2021-05-29 13:14,165,25,21,23.975,-0.317266666666666,19.3,0.84982,0,1
2021-05-29 13:29,166,25,21,24.1,-0.313133333333333,19.52,0.8521,0,1
2021-05-29 13:44,167,25,21,24.2,-1.82286666666667,19.74,0.85438,0,1
2021-05-29 13:59,168,25,21,24.375,-2.41173333333333,19.95,0.85665,0,1
2021-05-29 14:14,169,25,21,24.225,-0.0101999999999998,20,0.79115,0,1
2021-05-29 14:29,170,25,21,24.35,-3.3856,20.14,0.79759,0,1
2021-05-29 14:44,171,25,21,24.45,-3.01726666666667,20.28,0.80404,0,1
2021-05-29 14:59,172,25,21,24.275,-0.681133333333333,20.42,0.81048,0,1
2021-05-29 15:14,173,25,21,24.4,-4.87526666666667,20.5,0.79286,0,1
2021-05-29 15:29,174,25,21,24.375,-0.6262,20.58,0.77524,0,1
2021-05-29 15:44,175,25,21,24.375,-4.00153333333333,20.66,0.75762,0,1
2021-05-29 15:59,176,25,21,24.475,-3.07166666666667,20.74,0.74,0,1
2021-05-29 16:14,177,25,21,24.25,-0.0126666666666666,20.69,0.71582,0,1
2021-05-29 16:29,178,25,21,24.475,-5.2424,20.63,0.69163,0,1
2021-05-29 16:44,179,25,21,24.475,-2.44366666666667,20.57,0.66745,0,1
2021-05-29 16:59,180,25,21,24.275,-1.77166666666667,20.52,0.64327,0,1
2021-05-29 17:14,181,25,21,24.525,-4.73966666666667,20.6,0.57446,0,1
2021-05-29 17:29,182,25,21,24.475,-0.6276,20.5,0.55132,0,1
2021-05-29 17:44,183,25,21,24.375,-4.25766666666667,20.41,0.52818,0,1
2021-05-29 17:59,184,25,21,24.475,-1.23,20.31,0.50504,0,1
2021-05-29 18:14,185,25,21,24.4,-3.034,20.14,0.46295,0,1
2021-05-29 18:29,186,25,21,24.525,-3.01933333333333,19.96,0.42085,0,1
2021-05-29 18:44,187,25,21,24.25,-0.0106666666666673,19.79,0.37876,0,1
2021-05-29 18:59,188,25,21,24.375,-2.47506666666667,19.62,0.33666,0,1
2021-05-29 19:14,189,25,21,24.475,-0.910733333333333,19.41,0.28963,0,1
2021-05-29 19:29,190,25,21,24.35,-0.0146000000000002,19.21,0.2426,0,1
2021-05-29 19:44,191,25,21,24.45,-2.16406666666667,19.01,0.19557,0,1
2021-05-29 19:59,192,25,21,24.45,-0.3178,18.81,0.14853,0,1


==> data/polydome_min_robust_mode_color_v2.dat <==
tt,t,max,min,y,u,w1,w2,mode_heat,mode_cool,if_du
2021-05-27 20:14,1,25,21,25.05,-0.00746666666666673,16.15,0.141,0,1,0
2021-05-27 20:29,2,25,21,25.05,-3.2952,15.83,0.10967,0,1,0
2021-05-27 20:44,3,25,21,24.7,-0.5812,15.5,0.07835,0,1,0
2021-05-27 20:59,4,25,21,24.4,-0.5704,15.17,0.04702,0,1,0
2021-05-27 21:14,5,25,21,24.225,-0.0109999999999997,14.9,0.03533,0,1,1
2021-05-27 21:29,6,25,21,24.2,-0.0177333333333336,14.63,0.02363,0,1,1
2021-05-27 21:44,7,25,21,24.15,-0.342466666666667,14.36,0.01194,0,1,1
2021-05-27 21:59,8,25,21,24,-0.326533333333333,14.08,0.00025,0,1,1
2021-05-27 22:14,9,25,21,23.9,-0.0257999999999998,13.93,0.00019,0,1,1
2021-05-27 22:29,10,25,21,23.8,-0.3348,13.77,0.00012,0,1,1
2021-05-27 22:44,11,25,21,23.65,-0.0225333333333326,13.61,6e-05,0,1,1
2021-05-27 22:59,12,25,21,23.55,-0.0151333333333326,13.45,0,0,1,1
2021-05-27 23:14,13,25,21,23.475,-0.300999999999999,13.6,0,0,1,1
2021-05-27 23:29,14,25,21,23.35,-0.323266666666667,13.47,0,0,1,1
2021-05-27 23:44,15,25,21,23.2,-0.339666666666667,13.35,0,0,1,1
2021-05-27 23:59,16,25,21,23.025,-0.0342666666666669,13.22,0,0,1,1
2021-05-28 00:14,17,25,21,22.95,0.0272666666666663,13.03,0,1,0,1
2021-05-28 00:29,18,25,21,22.85,0.0233999999999992,12.85,0,1,0,1
2021-05-28 00:44,19,25,21,22.75,0.031133333333333,12.67,0,1,0,1
2021-05-28 00:59,20,25,21,22.6,0.0337333333333336,12.48,0,1,0,1
2021-05-28 01:14,21,25,21,22.525,0.0324666666666666,12.44,0,1,0,1
2021-05-28 01:29,22,25,21,22.4,0.401266666666666,12.39,0,1,0,1
2021-05-28 01:44,23,25,21,22.275,0.0268666666666668,12.35,0,1,0,0
2021-05-28 01:59,24,25,21,22.15,0.0300000000000002,12.3,0,1,0,0
2021-05-28 02:14,25,25,21,22.05,0.402933333333333,12.44,0,1,0,0
2021-05-28 02:29,26,25,21,21.95,1.17133333333333,12.34,0,1,0,0
2021-05-28 02:44,27,25,21,21.85,1.992,12.25,0,1,0,0
2021-05-28 02:59,28,25,21,21.875,1.22213333333333,12.16,0,1,0,0
2021-05-28 03:14,29,25,21,21.775,2.4012,12.09,0,1,0,0
2021-05-28 03:29,30,25,21,21.75,4.3908,12.02,0,1,0,0
2021-05-28 03:44,31,25,21,21.775,3.19653333333333,11.95,0,1,0,0
2021-05-28 03:59,32,25,21,21.85,3.59853333333333,11.88,0,1,0,0
2021-05-28 04:14,33,25,21,21.925,1.59793333333333,11.78,0,1,0,0
2021-05-28 04:29,34,25,21,21.9,3.59706666666667,11.69,0,1,0,0
2021-05-28 04:44,35,25,21,21.9,1.20613333333333,11.6,0,1,0,0
2021-05-28 04:59,36,25,21,21.875,3.98346666666667,11.51,0,1,0,0
2021-05-28 05:14,37,25,21,21.85,1.21273333333333,11.79,0.0001,1,0,0
2021-05-28 05:29,38,25,21,21.775,4.37966666666667,11.74,0.00021,1,0,0
2021-05-28 05:44,39,25,21,21.775,2.39513333333333,11.68,0.00032,1,0,0
2021-05-28 05:59,40,25,21,21.725,3.58713333333333,11.63,0.00043,1,0,0
2021-05-28 06:14,41,25,21,21.775,0.418333333333333,11.62,0.01292,1,0,0
2021-05-28 06:29,42,25,21,21.7,4.38473333333333,11.62,0.02541,1,0,0
2021-05-28 06:44,43,25,21,21.7,0.0334666666666665,11.62,0.0379,1,0,0
2021-05-28 06:59,44,25,21,21.725,2.00486666666667,11.62,0.05039,1,0,0
2021-05-28 07:14,45,25,21,21.725,0.8274,11.75,0.08342,1,0,1
2021-05-28 07:29,46,25,21,21.8,0.0281333333333329,11.87,0.11645,1,0,1
2021-05-28 07:44,47,25,21,21.825,0.412733333333334,12,0.14948,1,0,1
2021-05-28 07:59,48,25,21,21.8,0.0316666666666672,12.13,0.18251,1,0,1
2021-05-28 08:14,49,25,21,21.85,0.423866666666666,12.11,0.22671,1,0,1
2021-05-28 08:29,50,25,21,21.9,0.426533333333333,12.38,0.26924,1,0,1
2021-05-28 08:44,51,25,21,21.975,0.4258,12.65,0.31177,1,0,1
2021-05-28 08:59,52,25,21,22.05,0.0295333333333336,12.92,0.3543,1,0,1
2021-05-28 09:14,53,25,21,22.2,0.0255999999999994,13.23,0.39644,1,0,1
2021-05-28 09:29,54,25,21,22.3,0.0234666666666663,13.54,0.43858,1,0,1
2021-05-28 09:44,55,25,21,22.375,0.415999999999999,13.85,0.48072,1,0,1
2021-05-28 09:59,56,25,21,22.525,0.0230666666666668,14.17,0.52286,1,0,1
2021-05-28 10:14,57,25,21,22.65,0.427933333333334,14.52,0.56047,1,0,1
2021-05-28 10:29,58,25,21,22.775,0.423133333333333,14.86,0.59808,1,0,0
2021-05-28 10:44,59,25,21,22.925,0.0167333333333333,15.21,0.63569,1,0,0
2021-05-28 10:59,60,25,21,23.075,0.0208000000000004,15.56,0.6733,1,0,0
2021-05-28 11:14,61,25,21,23.2,0.024866666666667,15.89,0.7086,1,0,0
2021-05-28 11:29,62,25,21,23.35,0.0229999999999997,16.22,0.74084,1,0,0
2021-05-28 11:44,63,25,21,23.525,0.0160666666666667,16.54,0.77308,1,0,0
2021-05-28 11:59,64,25,21,23.625,0.02,16.87,0.80532,1,0,0
2021-05-28 12:14,65,25,21,23.775,0.0185333333333335,17.17,0.82458,1,0,0
2021-05-28 12:29,66,25,21,23.925,0.0139333333333331,17.47,0.84384,1,0,0
2021-05-28 12:44,67,25,21,24.025,0.0120666666666667,17.77,0.8631,1,0,0
2021-05-28 12:59,68,25,21,24.125,-0.620733333333334,18.07,0.88236,0,1,0
2021-05-28 13:14,69,25,21,24.225,-2.02293333333333,18.34,0.89007,0,1,0
2021-05-28 13:29,70,25,21,24.15,-0.0138000000000003,18.61,0.89777,0,1,0
2021-05-28 13:44,71,25,21,24.2,-2.38666666666667,18.89,0.90548,0,1,0
2021-05-28 13:59,72,25,21,24.375,-2.28913333333333,19.16,0.91319,0,1,0
2021-05-28 14:14,73,25,21,24.2,-1.33973333333333,19.54,0.90581,0,1,0
2021-05-28 14:29,74,25,21,24.35,-4.04473333333333,19.78,0.89965,0,1,0
2021-05-28 14:44,75,25,21,24.275,-0.633666666666666,20.02,0.89349,0,1,0
2021-05-28 14:59,76,25,21,24.25,-2.7772,20.26,0.88733,0,1,0
2021-05-28 15:14,77,25,21,24.3,-2.10893333333333,20.45,0.86812,0,1,0
2021-05-28 15:29,78,25,21,24.425,-4.45273333333333,20.63,0.84892,0,1,0
2021-05-28 15:44,79,25,21,24.25,-0.3158,20.81,0.82971,0,1,0
2021-05-28 15:59,80,25,21,24.275,-4.16166666666667,20.99,0.81051,0,1,0
2021-05-28 16:14,81,25,21,24.375,-2.36606666666667,21.09,0.77876,0,1,0
2021-05-28 16:29,82,25,21,24.25,-2.4616,21.18,0.74701,0,1,0
2021-05-28 16:44,83,25,21,24.45,-4.52213333333333,21.28,0.71526,0,1,0
2021-05-28 16:59,84,25,21,24.35,-0.3146,21.38,0.68352,0,1,0
2021-05-28 17:14,85,25,21,24.275,-4.2828,21.12,0.65477,0,1,0
2021-05-28 17:29,86,25,21,24.45,-2.73513333333333,21.11,0.61697,0,1,0
2021-05-28 17:44,87,25,21,24.3,-2.11806666666667,21.09,0.57917,0,1,0
2021-05-28 17:59,88,25,21,24.5,-2.4818,21.08,0.54137,0,1,0
2021-05-28 18:14,89,25,21,24.45,-1.5314,20.94,0.4959,0,1,0
2021-05-28 18:29,90,25,21,24.55,-4.56026666666667,20.8,0.45044,0,1,0
2021-05-28 18:44,91,25,21,24.375,-0.313,20.65,0.40497,0,1,0
2021-05-28 18:59,92,25,21,24.275,-1.39993333333333,20.51,0.3595,0,1,0
2021-05-28 19:14,93,25,21,24.5,-2.0034,20.31,0.31699,0,1,0
2021-05-28 19:29,94,25,21,24.35,-0.00706666666666678,20.1,0.27447,0,1,0
2021-05-28 19:44,95,25,21,24.425,-2.17053333333333,19.9,0.23196,0,1,0
2021-05-28 19:59,96,25,21,24.5,-0.618866666666666,19.69,0.18944,0,1,0
2021-05-28 20:14,97,25,21,24.325,-0.0105333333333339,19.68,0.15842,0,1,0
2021-05-28 20:29,98,25,21,24.425,-0.915533333333333,19.33,0.12303,0,1,0
2021-05-28 20:44,99,25,21,24.35,-0.00979999999999981,18.98,0.08763,0,1,1
2021-05-28 20:59,100,25,21,24.375,-0.0169333333333337,18.63,0.05223,0,1,1
2021-05-28 21:14,101,25,21,24.375,-0.306266666666667,18.38,0.03926,0,1,1
2021-05-28 21:29,102,25,21,24.35,-0.2864,18.12,0.0263,0,1,1
2021-05-28 21:44,103,25,21,24.3,-0.0170666666666661,17.87,0.01333,0,1,1
2021-05-28 21:59,104,25,21,24.275,-0.3166,17.61,0.00036,0,1,1
2021-05-28 22:14,105,25,21,24.2,-0.0160666666666667,17.36,0.00027,0,1,1
2021-05-28 22:29,106,25,21,24.15,-0.0122666666666662,17.11,0.00018,0,1,1
2021-05-28 22:44,107,25,21,24.075,-0.0203333333333333,16.86,9e-05,0,1,1
2021-05-28 22:59,108,25,21,24.025,-0.0133999999999999,16.61,0,0,1,1
2021-05-28 23:14,109,25,21,23.95,-0.0163333333333329,16.52,0,0,1,1
2021-05-28 23:29,110,25,21,23.925,-0.0150000000000001,16.31,0,0,1,1
2021-05-28 23:44,111,25,21,23.825,-0.0182666666666664,16.1,0,0,1,1
2021-05-28 23:59,112,25,21,23.8,-0.0196666666666667,15.9,0,0,1,1
2021-05-29 00:14,113,25,21,23.7,-0.409333333333333,15.73,0,0,1,1
2021-05-29 00:29,114,25,21,23.6,-0.280666666666667,15.56,0,0,1,1
2021-05-29 00:44,115,25,21,23.475,-0.0232666666666668,15.39,0,0,1,1
2021-05-29 00:59,116,25,21,23.4,-0.0193999999999996,15.22,0,0,1,1
2021-05-29 01:14,117,25,21,23.325,-0.0215333333333332,15.09,0,0,1,1
2021-05-29 01:29,118,25,21,23.25,-0.340533333333334,14.97,0,0,1,1
2021-05-29 01:44,119,25,21,23.15,-0.0219333333333336,14.85,0,0,1,1
2021-05-29 01:59,120,25,21,23.075,-0.0194666666666663,14.72,0,0,1,1
2021-05-29 02:14,121,25,21,23.025,-0.347466666666666,14.79,0,0,1,1
2021-05-29 02:29,122,25,21,22.875,-0.00820000000000043,14.75,0,0,1,1
2021-05-29 02:44,123,25,21,22.825,-0.0166666666666666,14.71,0,0,1,1
2021-05-29 02:59,124,25,21,22.725,-0.0244666666666662,14.67,0,0,1,1
2021-05-29 03:14,125,25,21,22.7,-0.0189333333333335,14.51,0,0,1,1
2021-05-29 03:29,126,25,21,22.625,-0.0203333333333329,14.36,0,0,1,1
2021-05-29 03:44,127,25,21,22.6,-0.296733333333333,14.2,0,0,1,1
2021-05-29 03:59,128,25,21,22.5,-0.289533333333333,14.04,0,0,1,1
2021-05-29 04:14,129,25,21,22.425,-0.3274,13.93,0,0,1,1
2021-05-29 04:29,130,25,21,22.325,-0.0237333333333334,13.83,0,0,1,1
2021-05-29 04:44,131,25,21,22.275,-0.0208666666666661,13.72,0,0,1,1
2021-05-29 04:59,132,25,21,22.2,-0.0295333333333332,13.62,0,0,1,1
2021-05-29 05:14,133,25,21,22.175,-0.306799999999999,14.02,0.0001,0,1,1
2021-05-29 05:29,134,25,21,22.075,-0.0259999999999998,13.94,0.0002,0,1,1
2021-05-29 05:44,135,25,21,22,-0.0266666666666664,13.86,0.0003,0,1,1
2021-05-29 05:59,136,25,21,21.975,-0.0275333333333334,13.8,0.0004,0,1,1
2021-05-29 06:14,137,25,21,21.9,-0.329,13.81,0.00823,0,1,1
2021-05-29 06:29,138,25,21,21.85,-0.289666666666667,13.84,0.01606,0,1,1
2021-05-29 06:44,139,25,21,21.75,-0.337666666666667,13.87,0.02389,0,1,1
2021-05-29 06:59,140,25,21,21.7,-0.0284666666666662,13.89,0.03173,0,1,1
2021-05-29 07:14,141,25,21,21.65,-0.355399999999999,13.95,0.05208,0,1,1
2021-05-29 07:29,142,25,21,21.6,-0.0280666666666662,14.02,0.07244,0,1,1
2021-05-29 07:44,143,25,21,21.55,-0.0268666666666664,14.08,0.0928,0,1,1
2021-05-29 07:59,144,25,21,21.55,-0.3978,14.14,0.11316,0,1,1
2021-05-29 08:14,145,25,21,21.65,-0.0216666666666669,14.17,0.13789,0,1,1
2021-05-29 08:29,146,25,21,21.55,-0.340733333333333,14.32,0.15789,0,1,1
2021-05-29 08:44,147,25,21,21.625,-0.0255333333333336,14.47,0.17789,0,1,1
2021-05-29 08:59,148,25,21,21.65,-0.023333333333333,14.61,0.19789,0,1,1
2021-05-29 09:14,149,25,21,21.725,-0.0276666666666667,14.82,0.22777,0,1,1
2021-05-29 09:29,150,25,21,21.8,-0.342,15.03,0.25765,0,1,1
2021-05-29 09:44,151,25,21,21.9,-0.315133333333334,15.23,0.28752,0,1,1
2021-05-29 09:59,152,25,21,21.975,-0.0191999999999997,15.44,0.3174,0,1,1
2021-05-29 10:14,153,25,21,22.125,-0.653933333333333,15.68,0.34479,0,1,1
2021-05-29 10:29,154,25,21,22.15,-0.3176,15.93,0.37217,0,1,1
2021-05-29 10:44,155,25,21,22.3,-0.0215999999999998,16.17,0.39956,0,1,1
2021-05-29 10:59,156,25,21,22.45,-0.0167333333333337,16.63,0.51846,0,1,1
2021-05-29 11:14,157,25,21,22.675,-0.0192666666666668,16.94,0.56785,0,1,1
2021-05-29 11:29,158,25,21,22.875,-0.021466666666667,17.24,0.61723,0,1,1
2021-05-29 11:44,159,25,21,23.05,-0.0171999999999999,17.55,0.66661,0,1,1
2021-05-29 11:59,160,25,21,23.25,-0.0187999999999997,17.85,0.716,0,1,1
2021-05-29 12:14,161,25,21,23.375,-0.334333333333333,18.16,0.74888,0,1,1
2021-05-29 12:29,162,25,21,23.55,-0.0169999999999999,18.47,0.78177,0,1,1
2021-05-29 12:44,163,25,21,23.675,-0.3144,18.78,0.81466,0,1,1
2021-05-29 12:59,164,25,21,23.825,-0.0132666666666665,19.09,0.84754,0,1,1
2021-05-29 13:14,165,25,21,23.975,-0.317266666666666,19.3,0.84982,0,1,0
2021-05-29 13:29,166,25,21,24.1,-0.313133333333333,19.52,0.8521,0,1,0
2021-05-29 13:44,167,25,21,24.2,-1.82286666666667,19.74,0.85438,0,1,0
2021-05-29 13:59,168,25,21,24.375,-2.41173333333333,19.95,0.85665,0,1,0
2021-05-29 14:14,169,25,21,24.225,-0.0101999999999998,20,0.79115,0,1,0
2021-05-29 14:29,170,25,21,24.35,-3.3856,20.14,0.79759,0,1,0
2021-05-29 14:44,171,25,21,24.45,-3.01726666666667,20.28,0.80404,0,1,0
2021-05-29 14:59,172,25,21,24.275,-0.681133333333333,20.42,0.81048,0,1,0
2021-05-29 15:14,173,25,21,24.4,-4.87526666666667,20.5,0.79286,0,1,0
2021-05-29 15:29,174,25,21,24.375,-0.6262,20.58,0.77524,0,1,0
2021-05-29 15:44,175,25,21,24.375,-4.00153333333333,20.66,0.75762,0,1,0
2021-05-29 15:59,176,25,21,24.475,-3.07166666666667,20.74,0.74,0,1,0
2021-05-29 16:14,177,25,21,24.25,-0.0126666666666666,20.69,0.71582,0,1,0
2021-05-29 16:29,178,25,21,24.475,-5.2424,20.63,0.69163,0,1,0
2021-05-29 16:44,179,25,21,24.475,-2.44366666666667,20.57,0.66745,0,1,0
2021-05-29 16:59,180,25,21,24.275,-1.77166666666667,20.52,0.64327,0,1,0
2021-05-29 17:14,181,25,21,24.525,-4.73966666666667,20.6,0.57446,0,1,0
2021-05-29 17:29,182,25,21,24.475,-0.6276,20.5,0.55132,0,1,0
2021-05-29 17:44,183,25,21,24.375,-4.25766666666667,20.41,0.52818,0,1,0
2021-05-29 17:59,184,25,21,24.475,-1.23,20.31,0.50504,0,1,0
2021-05-29 18:14,185,25,21,24.4,-3.034,20.14,0.46295,0,1,0
2021-05-29 18:29,186,25,21,24.525,-3.01933333333333,19.96,0.42085,0,1,0
2021-05-29 18:44,187,25,21,24.25,-0.0106666666666673,19.79,0.37876,0,1,0
2021-05-29 18:59,188,25,21,24.375,-2.47506666666667,19.62,0.33666,0,1,0
2021-05-29 19:14,189,25,21,24.475,-0.910733333333333,19.41,0.28963,0,1,0
2021-05-29 19:29,190,25,21,24.35,-0.0146000000000002,19.21,0.2426,0,1,0
2021-05-29 19:44,191,25,21,24.45,-2.16406666666667,19.01,0.19557,0,1,0
2021-05-29 19:59,192,25,21,24.45,-0.3178,18.81,0.14853,0,1,0


==> data/sim_noise.dat <==
t,w1_real,w1_norm,w2_real,w2_norm,w3_real,w3_norm
2021-05-09 00:00,8.43314807227466,8.01522120763302,-1.98136971638677,0,-1.49139492901466,0.5
2021-05-09 00:20,7.75999039904588,8.06076898795117,-1.18597017629433,0,-1.40018395840346,0.5
2021-05-09 00:40,9.68341737526805,8.13629669484373,1.17691861555704,0,1.98176026775797,0.5
2021-05-09 01:00,7.61428003909771,8.24122951685637,0.439538130067271,0,1.72217827080847,0.5
2021-05-09 01:20,10.0814903742963,8.3747688518534,0.250997886549396,0,-0.161142245093713,0.5
2021-05-09 01:40,6.92115533336258,8.53589838486224,1.15058623773046,0,-0.332662145428622,0.5
2021-05-09 02:00,8.0532302408612,8.72339182284403,1.44813130220146,0,1.62872310402784,0.5
2021-05-09 02:20,9.62021427720085,8.93582222752409,0.823183321603485,0,-0.429581871738189,0.5
2021-05-09 02:40,10.3848598734824,9.17157287525381,1.66415412795796,0,1.82649741846873,0.5
2021-05-09 03:00,10.7721036590829,9.42884956125384,-0.0902691134545721,0,-0.987986829358407,0.5
2021-05-09 03:20,11.2904334598673,9.70569425459582,0.0202664292077643,0,0.259349440334416,0.5
2021-05-09 03:40,11.3214421827075,10,-1.26179017459687,0,0.781877866582063,0.5
2021-05-09 04:00,10.8299007423463,10.3095269530372,-1.25236377804724,0,0.0105569270509225,0.5
2021-05-09 04:20,11.2140821876539,10.6319194266973,-0.455924774387949,0,-0.76488929365347,0.5
2021-05-09 04:40,12.4088096026927,10.9647238195899,-0.914169487774048,0,0.803406811626534,0.5
2021-05-09 05:00,13.187381176486,11.3054072893323,-0.213298629296717,0,1.98277648274756,0.5
2021-05-09 05:20,11.472200717475,11.6513770290094,-0.141783225188243,0,2.34262009523847,0.5
2021-05-09 05:40,10.7981407761798,12,-1.68230125337932,0,1.15834161471176,0.5
2021-05-09 06:00,12.3573811902348,12.3486229709906,2.64561962502014,0.666666666666667,0.610928202784963,0.5
2021-05-09 06:20,13.0144717865241,12.6945927106677,2.04964998458694,1.33333333333333,1.16793985576246,0.5
2021-05-09 06:40,12.1027345566242,13.0352761804101,0.230816707892584,2,-0.16099557543422,0.5
2021-05-09 07:00,12.3473032405713,13.3680805733027,3.88959595202963,2.66666666666667,-0.221559402737385,0.5
2021-05-09 07:20,14.5820738038818,13.6904730469628,1.82071831559968,3.33333333333333,2.08902330316594,0.5
2021-05-09 07:40,15.1002858689739,14,4.60770172558645,4,0.578849994172038,0.5
2021-05-09 08:00,13.8311879021634,14.2943057454042,5.71253365080733,4.66666666666667,9.39270428164516,8
2021-05-09 08:20,13.2390388522065,14.5711504387462,5.59700290929919,5.33333333333333,6.71328942072683,8
2021-05-09 08:40,15.661098877969,14.8284271247462,4.07955817722327,6,7.4596226053173,8
2021-05-09 09:00,16.2908692758926,15.0641777724759,8.45305070843117,6.66666666666667,7.7736200568148,8
2021-05-09 09:20,14.1586316117781,15.276608177156,7.29111137361541,7.33333333333333,7.60024735370023,8
2021-05-09 09:40,16.1914134224359,15.4641016151378,9.23593620070197,8,8.88556712848265,8
2021-05-09 10:00,16.0077621366225,15.6252311481466,8.91249709556936,8.66666666666667,6.20297358792375,8
2021-05-09 10:20,16.5645597191988,15.7587704831436,8.57991298035975,9.33333333333333,6.75611022635913,8
2021-05-09 10:40,16.9137427092132,15.8637033051563,10.1751951300598,10,6.78016714083415,8
2021-05-09 11:00,17.0149866982999,15.9392310120488,11.8986134981035,10.6666666666667,8.38636023612374,8
2021-05-09 11:20,14.6514321288868,15.984778792367,11.5722425193372,11.3333333333333,8.13895934756105,8
2021-05-09 11:40,15.7896107007195,16,13.582230721006,12,7.19250018873612,8
2021-05-09 12:00,14.7164482007955,15.984778792367,12.3193294501004,11.3333333333333,6.40348563875633,8
2021-05-09 12:20,17.6850369670575,15.9392310120488,12.4017382154506,10.6666666666667,7.75081025274435,8
2021-05-09 12:40,16.6972051877438,15.8637033051563,8.54338378249188,10,8.96797857069321,8
2021-05-09 13:00,17.2427972602466,15.7587704831436,9.08776486643291,9.33333333333333,9.62134758674622,8
2021-05-09 13:20,16.1084953073322,15.6252311481466,8.15684371400198,8.66666666666667,9.48142277351048,8
2021-05-09 13:40,14.1129456823197,15.4641016151378,8.63946939861667,8,6.74745366818958,8
2021-05-09 14:00,15.7936826140514,15.276608177156,5.60580300371145,7.33333333333333,6.67772006504373,8
2021-05-09 14:20,13.6849847116228,15.0641777724759,5.0779224744269,6.66666666666667,9.51380337669294,8
2021-05-09 14:40,16.513646056951,14.8284271247462,6.46420215703757,6,6.0582017894879,8
2021-05-09 15:00,14.762219504968,14.5711504387462,4.84502339474135,5.33333333333333,6.68704481365672,8
2021-05-09 15:20,16.1042798786154,14.2943057454042,2.83627169026089,4.66666666666667,7.1477704647232,8
2021-05-09 15:40,13.8686790692831,14,4.03222179593359,4,9.49402249931957,8
2021-05-09 16:00,13.2867997164298,13.6904730469628,4.32516929231209,3.33333333333333,7.65187866316818,8
2021-05-09 16:20,13.1292144742382,13.3680805733027,2.11527398138757,2.66666666666667,6.90922495103972,8
2021-05-09 16:40,11.2240401538885,13.0352761804101,1.44915715146931,2,9.91762535513819,8
2021-05-09 17:00,11.4818832341568,12.6945927106677,2.80305035154049,1.33333333333333,6.59392773958888,8
2021-05-09 17:20,10.7308591234377,12.3486229709906,0.283892566034637,0.666666666666667,6.80654248127653,8
2021-05-09 17:40,11.0134957685511,12,-0.390307095713744,0,6.58323118516073,8
2021-05-09 18:00,12.7264041923448,11.6513770290094,-0.407943129732506,0,8.00716582909916,8
2021-05-09 18:20,11.6711035387809,11.3054072893323,-1.60868540181304,0,7.32004339206129,8
2021-05-09 18:40,9.90503202314495,10.9647238195899,-1.51749661282246,0,6.04738383740886,8
2021-05-09 19:00,9.34289833955654,10.6319194266973,-0.501584309260174,0,6.77576758903131,8
2021-05-09 19:20,9.8345822885887,10.3095269530372,-0.713154308985957,0,7.43932022644083,8
2021-05-09 19:40,11.0784125706929,10,-1.39527624824748,0,6.85268341794991,8
2021-05-09 20:00,9.86401623171092,9.70569425459582,1.98169188311098,0,7.58869170035013,8
2021-05-09 20:20,9.51659588088618,9.42884956125384,-0.204006608887054,0,6.16830941015034,8
2021-05-09 20:40,10.4536850978617,9.17157287525381,0.442860376491542,0,9.12751778864936,8
2021-05-09 21:00,10.6317378448958,8.93582222752409,1.09731572644502,0,9.36413881436596,8
2021-05-09 21:20,8.257116129009,8.72339182284403,-1.18494480991957,0,1.72249974085108,0.5
2021-05-09 21:40,7.11422741423524,8.53589838486225,-0.0671587822799462,0,2.47806597218398,0.5
2021-05-09 22:00,7.38536184970564,8.3747688518534,-1.53425880206905,0,-1.12257207512511,0.5
2021-05-09 22:20,10.0301440705474,8.24122951685637,-1.98740155494843,0,-1.01529858578254,0.5
2021-05-09 22:40,9.66886691909018,8.13629669484373,1.96627614934754,0,0.429254558886134,0.5
2021-05-09 23:00,6.58222281536142,8.06076898795117,0.0419081342593901,0,-0.369608697767481,0.5
2021-05-09 23:20,6.52136826088067,8.01522120763302,-0.835852307240812,0,1.8998419520056,0.5
2021-05-09 23:40,8.79500623019585,8,-1.47775066658604,0,1.22092997824443,0.5


==> data/sim_output.dat <==
t,deepc_mean,deepc_max,deepc_min,max,min
2021-05-09 00:00,18.2367850161643,18.2853123640049,18.1882576683237,30,18
2021-05-09 00:20,18.3748277284923,18.4371232435683,18.3125322134163,30,18
2021-05-09 00:40,18.3550067160185,18.4540777376006,18.2559356944364,30,18
2021-05-09 01:00,18.4215802625313,18.5070842233477,18.3360763017148,30,18
2021-05-09 01:20,18.4779910585298,18.5720052098814,18.3839769071781,30,18
2021-05-09 01:40,18.4353607066656,18.5366602317232,18.334061181608,30,18
2021-05-09 02:00,18.4431267449398,18.5522890136251,18.3339644762544,30,18
2021-05-09 02:20,18.4637283570283,18.6028033892983,18.3246533247582,30,18
2021-05-09 02:40,18.4572737488796,18.5773466367771,18.337200860982,30,18
2021-05-09 03:00,18.4642045930351,18.583287811032,18.3451213750381,30,18
2021-05-09 03:20,18.4528184516153,18.5597332296571,18.3459036735735,30,18
2021-05-09 03:40,18.4458633631466,18.5583859937994,18.3333407324938,30,18
2021-05-09 04:00,18.4414846682167,18.5513481301073,18.3316212063262,30,18
2021-05-09 04:20,18.4147191759634,18.5382056027066,18.2912327492202,30,18
2021-05-09 04:40,18.3985628463049,18.5200081176432,18.2771175749665,30,18
2021-05-09 05:00,18.3443149531854,18.4777478709885,18.2108820353823,30,18
2021-05-09 05:20,18.3540208096342,18.4779273317311,18.2301142875373,30,18
2021-05-09 05:40,18.3294321227454,18.4630682435952,18.1957960018956,30,18
2021-05-09 06:00,18.3503358107347,18.4912202870724,18.2094513343971,30,18
2021-05-09 06:20,18.4105312594307,18.6739920074572,18.1470705114042,30,18
2021-05-09 06:40,18.7354640027207,19.0707902941388,18.4001377113025,30,18
2021-05-09 07:00,19.3879494275936,19.698779687408,19.0771191677792,30,18
2021-05-09 07:20,19.9854771184116,20.1839706472316,19.7869835895916,30,18
2021-05-09 07:40,20.5450294519783,20.6939505256194,20.3961083783372,26,20
2021-05-09 08:00,20.4874116237533,20.6169186647723,20.3579045827343,26,20
2021-05-09 08:20,20.3981378715164,20.5710354029459,20.2252403400869,26,20
2021-05-09 08:40,20.612278058914,20.8156683099591,20.4088878078689,26,20
2021-05-09 09:00,20.5684747825323,20.6924689139382,20.4444806511264,26,20
2021-05-09 09:20,20.5258579005358,20.6959301982078,20.3557856028638,26,20
2021-05-09 09:40,20.6454391913266,20.7970138931585,20.4938644894947,26,20
2021-05-09 10:00,20.6221863631472,20.7662040596239,20.4781686666705,26,20
2021-05-09 10:20,20.5962498265988,20.8768408600551,20.3156587931425,26,20
2021-05-09 10:40,20.5997823719891,20.8075011426051,20.392063601373,26,20
2021-05-09 11:00,20.5276486036521,20.680053994899,20.3752432124052,26,20
2021-05-09 11:20,20.5424708057635,20.7211324461578,20.3638091653692,26,20
2021-05-09 11:40,20.5334675501023,20.7220004646459,20.3449346355588,26,20
2021-05-09 12:00,20.5056601509684,20.7083957932414,20.3029245086954,26,20
2021-05-09 12:20,20.5136375220437,20.6817848428669,20.3454902012205,26,20
2021-05-09 12:40,20.5427887379744,20.7802303707263,20.3053471052226,26,20
2021-05-09 13:00,20.5741294849858,20.8911452672258,20.2571137027458,26,20
2021-05-09 13:20,20.555997827098,20.7812492978213,20.3307463563748,26,20
2021-05-09 13:40,20.5512312024445,20.8464615488686,20.2560008560204,26,20
2021-05-09 14:00,20.491667159959,20.6841210119933,20.2992133079247,26,20
2021-05-09 14:20,20.4827223693925,20.6532125230255,20.3122322157595,26,20
2021-05-09 14:40,20.4843120146788,20.693176025449,20.2754480039086,26,20
2021-05-09 15:00,20.4755479188421,20.6871920340783,20.2639038036059,26,20
2021-05-09 15:20,20.4724553684595,20.6772425124843,20.2676682244348,26,20
2021-05-09 15:40,20.4759142468514,20.677254989073,20.2745735046298,26,20
2021-05-09 16:00,20.4576969144851,20.673604569764,20.2417892592061,26,20
2021-05-09 16:20,20.480956885491,20.7110425813513,20.2508711896307,26,20
2021-05-09 16:40,20.4326422900089,20.6897481384285,20.1755364415894,26,20
2021-05-09 17:00,20.4683643827172,20.6965165652372,20.2402122001973,26,20
2021-05-09 17:20,20.4072188461619,20.6022259767382,20.2122117155855,26,20
2021-05-09 17:40,18.7554490962592,19.3186829398224,18.1922152526959,30,18
2021-05-09 18:00,18.6124473591298,19.1397344653794,18.0851602528801,30,18
2021-05-09 18:20,18.6460610019679,19.0890963390318,18.203025664904,30,18
2021-05-09 18:40,18.6421868183764,19.0853011432725,18.1990724934802,30,18
2021-05-09 19:00,18.5813217598078,18.8958242658173,18.2668192537982,30,18
2021-05-09 19:20,18.5583962117629,18.9407932922587,18.1759991312672,30,18
2021-05-09 19:40,18.6224798411555,19.0641165243855,18.1808431579254,30,18
2021-05-09 20:00,18.5185561448807,18.9684463130647,18.0686659766967,30,18
2021-05-09 20:20,18.5489850107455,19.0195017810948,18.0784682403962,30,18
2021-05-09 20:40,18.535714989727,18.8886408702894,18.1827891091647,30,18
2021-05-09 21:00,18.6471977103175,18.9976384256344,18.2967569950005,30,18
2021-05-09 21:20,18.7001165579561,19.0091880289617,18.3910450869504,30,18
2021-05-09 21:40,18.6869755002189,18.9717489917114,18.4022020087264,30,18
2021-05-09 22:00,18.6407944717095,18.8392436761234,18.4423452672957,30,18
2021-05-09 22:20,18.6317998170963,18.814579703559,18.4490199306336,30,18
2021-05-09 22:40,18.5761466793693,18.7821149589305,18.370178399808,30,18
2021-05-09 23:00,18.4627785726017,18.688873377839,18.2366837673644,30,18
2021-05-09 23:20,18.3599645409332,18.541796380118,18.1781327017484,30,18
2021-05-09 23:40,18.4325887519644,18.5952890557976,18.2698884481312,30,18

